Fault diagnosis for linear heterodirectional hyperbolic ODE-PDE systems using backstepping-based trajectory planning

This paper is concerned with the fault diagnosis problem for general linear heterodirectional hyperbolic ODE-PDE systems. A systematic solution is presented for additive time-varying actuator, process and sensor faults in the presence of disturbances. The faults and disturbances are represented by the solutions of finite-dimensional signal models, which allow to take a large class of signals into account. For disturbances, that are only bounded, a threshold for secured fault diagnosis is derived. By applying integral transformations to the system an algebraic fault detection equation to detect faults in finite time is obtained. The corresponding integral kernels result from the realization of a finite-time transition between a non-equilibrium initial state and a vanishing final state of a hyperbolic ODE-PDE system. For this new challenging problem, a systematic trajectory planning approach is presented. In particular, this problem is facilitated by mapping the kernel equations into backstepping coordinates and tracing the solution of the transition problem back to a simple trajectory planning. The fault diagnosis for a $4\times 4$ heterodirectional hyperbolic system coupled with a second order ODE demonstrates the results of the paper.

==> build/data/detection1.dat <==
t	bound_lower	bound_upper	f_hat	f_hat_bound_upper	f_hat_bound_lower	
0	-4.2021	4.2021	0	4.2021	-4.2021
1.4	-4.2021	4.2021	4.432e-140	4.2021	-4.2021
2.8	-4.2021	4.2021	-0.48616	3.7159	-4.6883
4.2	-4.2021	4.2021	-1.3758	2.8263	-5.5779
5.6	-4.2021	4.2021	-0.89361	3.3085	-5.0957
7	-4.2021	4.2021	0.67495	4.8771	-3.5271
8.4	-4.2021	4.2021	3.0332	7.2353	-1.1689
9.8	-4.2021	4.2021	2.4101	6.6122	-1.792
11.2	-4.2021	4.2021	-0.54568	3.6564	-4.7478
12.6	-4.2021	4.2021	-3.2782	0.92393	-7.4803
14	-4.2021	4.2021	-3.1808	1.0213	-7.3829
15.4	-4.2021	4.2021	-0.64434	3.5578	-4.8464
16.8	-4.2021	4.2021	2.3493	6.5514	-1.8528
18.2	-4.2021	4.2021	3.3297	7.5318	-0.8724
19.6	-4.2021	4.2021	1.8109	6.013	-2.3912
21	-4.2021	4.2021	-1.2243	2.9778	-5.4264
22.4	-4.2021	4.2021	-2.5667	1.6354	-6.7688
23.8	-4.2021	4.2021	-1.1601	3.042	-5.3622
25.2	-4.2021	4.2021	1.704	5.9061	-2.4981
26.6	-4.2021	4.2021	1.7842	5.9863	-2.4179
28	-4.2021	4.2021	0.41168	4.6138	-3.7904
29.4	-4.2021	4.2021	-2.0921	2.11	-6.2942
30.8	-4.2021	4.2021	-1.159	3.0431	-5.3611
32.2	-4.2021	4.2021	0.20057	4.4027	-4.0015
33.6	-4.2021	4.2021	1.1293	5.3314	-3.0728
35	-4.2021	4.2021	0.76053	4.9626	-3.4416
36.4	-4.2021	4.2021	-0.55812	3.644	-4.7602
37.8	-4.2021	4.2021	-0.22589	3.9762	-4.428
39.2	-4.2021	4.2021	0.39767	4.5998	-3.8044
40.6	-4.2021	4.2021	0.048306	4.2504	-4.1538
42	-4.2021	4.2021	-0.72565	3.4764	-4.9277
43.4	-4.2021	4.2021	-0.56993	3.6322	-4.772
44.8	-4.2021	4.2021	0.077392	4.2795	-4.1247
46.2	-4.2021	4.2021	1.2934	5.4955	-2.9087
47.6	-4.2021	4.2021	1.1372	5.3393	-3.0649
49	-4.2021	4.2021	0.075645	4.2777	-4.1265
50.4	-4.2021	4.2021	-1.7005	2.5016	-5.9026
51.8	-4.2021	4.2021	-2.2949	1.9072	-6.497
53.2	-4.2021	4.2021	-0.12151	4.0806	-4.3236
54.6	-4.2021	4.2021	2.1594	6.3615	-2.0427
56	-4.2021	4.2021	2.6699	6.872	-1.5322
57.4	-4.2021	4.2021	0.63188	4.834	-3.5702
58.8	-4.2021	4.2021	-2.7255	1.4766	-6.9276
60.2	-4.2021	4.2021	-2.5533	1.6488	-6.7554
61.6	-4.2021	4.2021	-0.096739	4.1054	-4.2988
63	-4.2021	4.2021	1.8823	6.0844	-2.3198
64.4	-4.2021	4.2021	1.6773	5.8794	-2.5247
65.8	-4.2021	4.2021	0.41367	4.6158	-3.7884
67.2	-4.2021	4.2021	-1.0843	3.1178	-5.2863
68.6	-4.2021	4.2021	-1.1487	3.0534	-5.3508
70	-4.2021	4.2021	-0.5387	3.6634	-4.7408
71.4	-4.2021	4.2021	0.13175	4.3338	-4.0704
72.8	-4.2021	4.2021	2.0364	6.2385	-2.1657
74.2	-4.2021	4.2021	3.4629	7.665	-0.73922
75.6	-4.2021	4.2021	4.2867	8.4888	0.084558
77	-4.2021	4.2021	6.5749	10.777	2.3728
78.4	-4.2021	4.2021	5.0654	9.2675	0.86334
79.8	-4.2021	4.2021	-1.9672	2.2349	-6.1693
81.2	-4.2021	4.2021	-11.406	-7.2035	-15.608
82.6	-4.2021	4.2021	-15.968	-11.766	-20.17
84	-4.2021	4.2021	-14.122	-9.9198	-18.324
85.4	-4.2021	4.2021	-7.5413	-3.3392	-11.743
86.8	-4.2021	4.2021	-0.67081	3.5313	-4.8729
88.2	-4.2021	4.2021	4.0478	8.2499	-0.15425
89.6	-4.2021	4.2021	7.2688	11.471	3.0667
91	-4.2021	4.2021	12.163	16.365	7.961
92.4	-4.2021	4.2021	13.94	18.142	9.7381
93.8	-4.2021	4.2021	12.908	17.111	8.7064
95.2	-4.2021	4.2021	9.0253	13.227	4.8232
96.6	-4.2021	4.2021	3.6845	7.8866	-0.51762
98	-4.2021	4.2021	-0.64818	3.5539	-4.8503
99.4	-4.2021	4.2021	-5.6214	-1.4193	-9.8235
100.8	-4.2021	4.2021	-10.72	-6.5177	-14.922
102.2	-4.2021	4.2021	-14.218	-10.016	-18.42
103.6	-4.2021	4.2021	-14.756	-10.554	-18.958
105	-4.2021	4.2021	-11.882	-7.6797	-16.084
106.4	-4.2021	4.2021	-5.8793	-1.6772	-10.081
107.8	-4.2021	4.2021	1.3426	5.5447	-2.8595
109.2	-4.2021	4.2021	7.6146	11.817	3.4125
110.6	-4.2021	4.2021	11.402	15.604	7.2
112	-4.2021	4.2021	12.811	17.013	8.6091
113.4	-4.2021	4.2021	13.676	17.878	9.4736
114.8	-4.2021	4.2021	11.933	16.135	7.7309
116.2	-4.2021	4.2021	6.4531	10.655	2.251
117.6	-4.2021	4.2021	-1.4531	2.749	-5.6552
119	-4.2021	4.2021	-10.44	-6.238	-14.642
120.4	-4.2021	4.2021	-14.982	-10.78	-19.184
121.8	-4.2021	4.2021	-15.247	-11.045	-19.45
123.2	-4.2021	4.2021	-12.445	-8.2428	-16.647
124.6	-4.2021	4.2021	-8.2768	-4.0747	-12.479
126	-4.2021	4.2021	-2.799	1.4031	-7.0011
127.4	-4.2021	4.2021	3.8089	8.011	-0.39321
128.8	-4.2021	4.2021	10.578	14.78	6.3756
130.2	-4.2021	4.2021	14.266	18.468	10.063
131.6	-4.2021	4.2021	14.183	18.385	9.9812
133	-4.2021	4.2021	11.949	16.151	7.7473
134.4	-4.2021	4.2021	7.3448	11.547	3.1427
135.8	-4.2021	4.2021	1.9264	6.1285	-2.2757
137.2	-4.2021	4.2021	-4.8074	-0.60528	-9.0095
138.6	-4.2021	4.2021	-11.104	-6.9021	-15.306
140	-4.2021	4.2021	-15.662	-11.46	-19.864
141.4	-4.2021	4.2021	-16.873	-12.671	-21.076
142.8	-4.2021	4.2021	-12.27	-8.0677	-16.472
144.2	-4.2021	4.2021	-4.442	-0.23995	-8.6441
145.6	-4.2021	4.2021	4.0622	8.2643	-0.13993
147	-4.2021	4.2021	9.1694	13.371	4.9673
148.4	-4.2021	4.2021	10.958	15.16	6.7555
149.8	-4.2021	4.2021	11.682	15.884	7.4794
151.2	-4.2021	4.2021	13.093	17.295	8.8912
152.6	-4.2021	4.2021	11.469	15.671	7.2669
154	-4.2021	4.2021	6.0088	10.211	1.8067
155.4	-4.2021	4.2021	-1.9996	2.2025	-6.2017
156.8	-4.2021	4.2021	-10.084	-5.8823	-14.286
158.2	-4.2021	4.2021	-14.953	-10.751	-19.155
159.6	-4.2021	4.2021	-15.883	-11.681	-20.085
161	-4.2021	4.2021	-13.482	-9.2799	-17.684
162.4	-4.2021	4.2021	-8.0027	-3.8006	-12.205
163.8	-4.2021	4.2021	-1.4474	2.7547	-5.6495
165.2	-4.2021	4.2021	5.0771	9.2792	0.87501
166.6	-4.2021	4.2021	10.735	14.937	6.5326
168	-4.2021	4.2021	13.739	17.941	9.5369
169.4	-4.2021	4.2021	13.987	18.189	9.7851
170.8	-4.2021	4.2021	11.199	15.401	6.9969
172.2	-4.2021	4.2021	6.6382	10.84	2.4361
173.6	-4.2021	4.2021	1.8598	6.0619	-2.3423
175	-4.2021	4.2021	-4.3576	-0.15548	-8.5597
176.4	-4.2021	4.2021	-10.947	-6.7452	-15.149
177.8	-4.2021	4.2021	-16.329	-12.126	-20.531
179.2	-4.2021	4.2021	-17.945	-13.743	-22.147
180.6	-4.2021	4.2021	-11.843	-7.6408	-16.045
182	-4.2021	4.2021	-3.4904	0.71166	-7.6925
183.4	-4.2021	4.2021	4.2466	8.4487	0.04447
184.8	-4.2021	4.2021	9.0727	13.275	4.8706
186.2	-4.2021	4.2021	11.673	15.875	7.4709
187.6	-4.2021	4.2021	13.303	17.505	9.1007
189	-4.2021	4.2021	13.369	17.572	9.1674
190.4	-4.2021	4.2021	10.163	14.365	5.9609
191.8	-4.2021	4.2021	3.8675	8.0696	-0.3346
193.2	-4.2021	4.2021	-3.2927	0.90936	-7.4948
194.6	-4.2021	4.2021	-9.7695	-5.5674	-13.972
196	-4.2021	4.2021	-13.437	-9.2347	-17.639
197.4	-4.2021	4.2021	-14.333	-10.131	-18.535
198.8	-4.2021	4.2021	-12.419	-8.2171	-16.621
200.2	-4.2021	4.2021	-8.7527	-4.5506	-12.955
201.6	-4.2021	4.2021	-3.5007	0.70136	-7.7028
203	-4.2021	4.2021	4.0908	8.2929	-0.11134
204.4	-4.2021	4.2021	11.84	16.042	7.6382
205.8	-4.2021	4.2021	16.459	20.662	12.257
207.2	-4.2021	4.2021	16.154	20.357	11.952
208.6	-4.2021	4.2021	11.02	15.222	6.8181
210	-4.2021	4.2021	4.5658	8.7679	0.36373
211.4	-4.2021	4.2021	4.0615	8.2636	-0.14059
212.8	-4.2021	4.2021	13.452	17.654	9.2495
214.2	-4.2021	4.2021	-0.97464	3.2275	-5.1767
215.6	-4.2021	4.2021	-19.35	-15.148	-23.552
217	-4.2021	4.2021	-24.602	-20.4	-28.804
218.4	-4.2021	4.2021	-11.908	-7.7054	-16.11
219.8	-4.2021	4.2021	6.1423	10.344	1.9402
221.2	-4.2021	4.2021	17.479	21.681	13.277
222.6	-4.2021	4.2021	18.369	22.571	14.167
224	-4.2021	4.2021	11.788	15.99	7.5855
225.4	-4.2021	4.2021	6.6515	10.854	2.4494
226.8	-4.2021	4.2021	7.7203	11.922	3.5182
228.2	-4.2021	4.2021	13.542	17.744	9.3402
229.6	-4.2021	4.2021	15.561	19.763	11.359
231	-4.2021	4.2021	4.9006	9.1027	0.69847
232.4	-4.2021	4.2021	-16.237	-12.035	-20.439
233.8	-4.2021	4.2021	-31.848	-27.646	-36.05
235.2	-4.2021	4.2021	-15.188	-10.986	-19.39
236.6	-4.2021	4.2021	-13.559	-9.3573	-17.762
238	-4.2021	4.2021	-8.406	-4.2039	-12.608
239.4	-4.2021	4.2021	-4.8427	-0.64058	-9.0448
240.8	-4.2021	4.2021	4.1072	8.3093	-0.094876
242.2	-4.2021	4.2021	12.06	16.262	7.8579
243.6	-4.2021	4.2021	16.552	20.754	12.35
245	-4.2021	4.2021	15.834	20.036	11.632
246.4	-4.2021	4.2021	11.126	15.329	6.9244
247.8	-4.2021	4.2021	4.6553	8.8574	0.45322
249.2	-4.2021	4.2021	-1.6788	2.5233	-5.8809
250.6	-4.2021	4.2021	-7.6618	-3.4597	-11.864
252	-4.2021	4.2021	-12.227	-8.0244	-16.429
253.4	-4.2021	4.2021	-14.072	-9.8694	-18.274
254.8	-4.2021	4.2021	-13.68	-9.4778	-17.882
256.2	-4.2021	4.2021	-10.21	-6.0074	-14.412
257.6	-4.2021	4.2021	-4.9597	-0.75757	-9.1618
259	-4.2021	4.2021	1.5581	5.7602	-2.644
260.4	-4.2021	4.2021	7.8194	12.021	3.6173
261.8	-4.2021	4.2021	12.346	16.548	8.1437
263.2	-4.2021	4.2021	15.962	20.164	11.759
264.6	-4.2021	4.2021	15.213	19.415	11.011
266	-4.2021	4.2021	10.249	14.451	6.0473
267.4	-4.2021	4.2021	1.5343	5.7364	-2.6678
268.8	-4.2021	4.2021	-7.7803	-3.5782	-11.982
270.2	-4.2021	4.2021	-12.352	-8.1495	-16.554
271.6	-4.2021	4.2021	-13.093	-8.8913	-17.296
273	-4.2021	4.2021	-12.347	-8.1447	-16.549
274.4	-4.2021	4.2021	-10.984	-6.782	-15.186
275.8	-4.2021	4.2021	-8.0042	-3.8021	-12.206
277.2	-4.2021	4.2021	-2.7033	1.4988	-6.9054
278.6	-4.2021	4.2021	5.0881	9.2902	0.88604
280	-4.2021	4.2021	11.697	15.899	7.4951


==> build/data/detection2.dat <==
t	bound_lower	bound_upper	f_hat	f_hat_bound_upper	f_hat_bound_lower	
0	-8.1023	8.1023	0	8.1023	-8.1023
1.4	-8.1023	8.1023	2.0479e-139	8.1023	-8.1023
2.8	-8.1023	8.1023	-0.2699	7.8324	-8.3722
4.2	-8.1023	8.1023	-0.76104	7.3413	-8.8634
5.6	-8.1023	8.1023	-0.60315	7.4992	-8.7055
7	-8.1023	8.1023	-0.13732	7.965	-8.2396
8.4	-8.1023	8.1023	2.7428	10.845	-5.3595
9.8	-8.1023	8.1023	2.019	10.121	-6.0834
11.2	-8.1023	8.1023	-0.37816	7.7242	-8.4805
12.6	-8.1023	8.1023	-3.5035	4.5989	-11.606
14	-8.1023	8.1023	-2.6076	5.4947	-10.71
15.4	-8.1023	8.1023	0.27829	8.3806	-7.824
16.8	-8.1023	8.1023	2.8857	10.988	-5.2166
18.2	-8.1023	8.1023	3.5115	11.614	-4.5908
19.6	-8.1023	8.1023	0.54148	8.6438	-7.5608
21	-8.1023	8.1023	-2.5452	5.5572	-10.647
22.4	-8.1023	8.1023	-4.0605	4.0418	-12.163
23.8	-8.1023	8.1023	-0.84338	7.2589	-8.9457
25.2	-8.1023	8.1023	3.3932	11.496	-4.7091
26.6	-8.1023	8.1023	3.9997	12.102	-4.1027
28	-8.1023	8.1023	1.5056	9.6079	-6.5967
29.4	-8.1023	8.1023	-4.3315	3.7708	-12.434
30.8	-8.1023	8.1023	-4.1869	3.9154	-12.289
32.2	-8.1023	8.1023	-0.97875	7.1236	-9.0811
33.6	-8.1023	8.1023	3.2769	11.379	-4.8255
35	-8.1023	8.1023	3.8136	11.916	-4.2887
36.4	-8.1023	8.1023	0.84009	8.9424	-7.2622
37.8	-8.1023	8.1023	-0.44262	7.6597	-8.5449
39.2	-8.1023	8.1023	-1.9574	6.1449	-10.06
40.6	-8.1023	8.1023	-1.6105	6.4918	-9.7128
42	-8.1023	8.1023	-1.938	6.1643	-10.04
43.4	-8.1023	8.1023	1.0874	9.1897	-7.015
44.8	-8.1023	8.1023	2.2586	10.361	-5.8437
46.2	-8.1023	8.1023	3.2102	11.312	-4.8922
47.6	-8.1023	8.1023	0.45141	8.5537	-7.6509
49	-8.1023	8.1023	-2.509	5.5933	-10.611
50.4	-8.1023	8.1023	-3.1071	4.9952	-11.209
51.8	-8.1023	8.1023	-2.2895	5.8128	-10.392
53.2	-8.1023	8.1023	0.72451	8.8268	-7.3778
54.6	-8.1023	8.1023	4.4348	12.537	-3.6675
56	-8.1023	8.1023	4.412	12.514	-3.6903
57.4	-8.1023	8.1023	-0.1908	7.9115	-8.2931
58.8	-8.1023	8.1023	-6.4856	1.6167	-14.588
60.2	-8.1023	8.1023	-4.5101	3.5923	-12.612
61.6	-8.1023	8.1023	1.8743	9.9766	-6.228
63	-8.1023	8.1023	5.3725	13.475	-2.7298
64.4	-8.1023	8.1023	2.869	10.971	-5.2334
65.8	-8.1023	8.1023	-0.28239	7.8199	-8.3847
67.2	-8.1023	8.1023	-3.5912	4.5111	-11.694
68.6	-8.1023	8.1023	-3.9209	4.1814	-12.023
70	-8.1023	8.1023	-0.88075	7.2216	-8.9831
71.4	-8.1023	8.1023	3.0419	11.144	-5.0605
72.8	-8.1023	8.1023	8.161	16.263	0.058718
74.2	-8.1023	8.1023	8.8719	16.974	0.76955
75.6	-8.1023	8.1023	8.7058	16.808	0.60345
77	-8.1023	8.1023	23.146	31.248	15.043
78.4	-8.1023	8.1023	32.215	40.317	24.112
79.8	-8.1023	8.1023	23.563	31.665	15.461
81.2	-8.1023	8.1023	5.6889	13.791	-2.4135
82.6	-8.1023	8.1023	-4.615	3.4873	-12.717
84	-8.1023	8.1023	-4.8495	3.2528	-12.952
85.4	-8.1023	8.1023	-1.7684	6.3339	-9.8708
86.8	-8.1023	8.1023	-3.3697	4.7327	-11.472
88.2	-8.1023	8.1023	-13.774	-5.6712	-21.876
89.6	-8.1023	8.1023	-24.166	-16.063	-32.268
91	-8.1023	8.1023	-28.226	-20.123	-36.328
92.4	-8.1023	8.1023	-20.456	-12.353	-28.558
93.8	-8.1023	8.1023	-3.2828	4.8195	-11.385
95.2	-8.1023	8.1023	15.321	23.423	7.2182
96.6	-8.1023	8.1023	20.038	28.141	11.936
98	-8.1023	8.1023	10.91	19.012	2.8076
99.4	-8.1023	8.1023	3.3276	11.43	-4.7748
100.8	-8.1023	8.1023	2.0304	10.133	-6.0719
102.2	-8.1023	8.1023	-1.1649	6.9374	-9.2672
103.6	-8.1023	8.1023	-3.2836	4.8187	-11.386
105	-8.1023	8.1023	-1.874	6.2284	-9.9763
106.4	-8.1023	8.1023	0.87738	8.9797	-7.2249
107.8	-8.1023	8.1023	3.4561	11.558	-4.6462
109.2	-8.1023	8.1023	2.2058	10.308	-5.8965
110.6	-8.1023	8.1023	-2.1302	5.9721	-10.232
112	-8.1023	8.1023	-4.4191	3.6832	-12.521
113.4	-8.1023	8.1023	-1.0927	7.0096	-9.195
114.8	-8.1023	8.1023	2.6626	10.765	-5.4397
116.2	-8.1023	8.1023	3.8855	11.988	-4.2168
117.6	-8.1023	8.1023	2.6952	10.798	-5.4071
119	-8.1023	8.1023	-3.0431	5.0592	-11.145
120.4	-8.1023	8.1023	-5.2649	2.8374	-13.367
121.8	-8.1023	8.1023	-2.3755	5.7268	-10.478
123.2	-8.1023	8.1023	2.1876	10.29	-5.9147
124.6	-8.1023	8.1023	4.1751	12.277	-3.9272
126	-8.1023	8.1023	1.982	10.084	-6.1203
127.4	-8.1023	8.1023	0.024007	8.1263	-8.0783
128.8	-8.1023	8.1023	-1.4221	6.6803	-9.5244
130.2	-8.1023	8.1023	-1.5587	6.5436	-9.6611
131.6	-8.1023	8.1023	-2.3758	5.7265	-10.478
133	-8.1023	8.1023	0.26522	8.3675	-7.8371
134.4	-8.1023	8.1023	2.3478	10.45	-5.7545
135.8	-8.1023	8.1023	3.2081	11.31	-4.8943
137.2	-8.1023	8.1023	1.251	9.3533	-6.8513
138.6	-8.1023	8.1023	-2.1026	5.9998	-10.205
140	-8.1023	8.1023	-3.0887	5.0136	-11.191
141.4	-8.1023	8.1023	-3.0067	5.0956	-11.109
142.8	-8.1023	8.1023	-0.087374	8.0149	-8.1897
144.2	-8.1023	8.1023	3.3024	11.405	-4.7999
145.6	-8.1023	8.1023	5.7893	13.892	-2.313
147	-8.1023	8.1023	2.1622	10.264	-5.9402
148.4	-8.1023	8.1023	-3.9471	4.1552	-12.049
149.8	-8.1023	8.1023	-5.665	2.4373	-13.767
151.2	-8.1023	8.1023	1.296	9.3984	-6.8063
152.6	-8.1023	8.1023	6.1136	14.216	-1.9888
154	-8.1023	8.1023	5.7427	13.845	-2.3597
155.4	-8.1023	8.1023	2.3225	10.425	-5.7799
156.8	-8.1023	8.1023	-0.88043	7.2219	-8.9828
158.2	-8.1023	8.1023	-3.0746	5.0277	-11.177
159.6	-8.1023	8.1023	-0.11538	7.9869	-8.2177
161	-8.1023	8.1023	3.7558	11.858	-4.3465
162.4	-8.1023	8.1023	7.1483	15.251	-0.95403
163.8	-8.1023	8.1023	4.9514	13.054	-3.1509
165.2	-8.1023	8.1023	1.6443	9.7467	-6.458
166.6	-8.1023	8.1023	-0.26205	7.8403	-8.3644
168	-8.1023	8.1023	0.75436	8.8567	-7.348
169.4	-8.1023	8.1023	3.2969	11.399	-4.8055
170.8	-8.1023	8.1023	4.984	13.086	-3.1183
172.2	-8.1023	8.1023	4.6669	12.769	-3.4354
173.6	-8.1023	8.1023	5.604	13.706	-2.4983
175	-8.1023	8.1023	2.8388	10.941	-5.2635
176.4	-8.1023	8.1023	1.0156	9.1179	-7.0867
177.8	-8.1023	8.1023	0.34878	8.4511	-7.7535
179.2	-8.1023	8.1023	3.6101	11.712	-4.4922
180.6	-8.1023	8.1023	7.481	15.583	-0.62136
182	-8.1023	8.1023	7.6287	15.731	-0.47358
183.4	-8.1023	8.1023	4.7579	12.86	-3.3444
184.8	-8.1023	8.1023	1.6366	9.7389	-6.4657
186.2	-8.1023	8.1023	0.99376	9.0961	-7.1086
187.6	-8.1023	8.1023	4.1658	12.268	-3.9366
189	-8.1023	8.1023	8.2247	16.327	0.12237
190.4	-8.1023	8.1023	8.112	16.214	0.0097159
191.8	-8.1023	8.1023	5.2121	13.314	-2.8902
193.2	-8.1023	8.1023	2.2757	10.378	-5.8266
194.6	-8.1023	8.1023	2.614	10.716	-5.4883
196	-8.1023	8.1023	5.8737	13.976	-2.2286
197.4	-8.1023	8.1023	8.5068	16.609	0.40449
198.8	-8.1023	8.1023	8.5295	16.632	0.42716
200.2	-8.1023	8.1023	5.1323	13.235	-2.97
201.6	-8.1023	8.1023	2.145	10.247	-5.9573
203	-8.1023	8.1023	3.7462	11.849	-4.3561
204.4	-8.1023	8.1023	8.1876	16.29	0.08525
205.8	-8.1023	8.1023	10.727	18.83	2.625
207.2	-8.1023	8.1023	10.5	18.602	2.3976
208.6	-8.1023	8.1023	5.7078	13.81	-2.3946
210	-8.1023	8.1023	1.3917	9.494	-6.7106
211.4	-8.1023	8.1023	6.3436	14.446	-1.7587
212.8	-8.1023	8.1023	18.87	26.973	10.768
214.2	-8.1023	8.1023	16.88	24.982	8.7776
215.6	-8.1023	8.1023	7.2173	15.32	-0.88505
217	-8.1023	8.1023	2.1036	10.206	-5.9987
218.4	-8.1023	8.1023	6.108	14.21	-1.9943
219.8	-8.1023	8.1023	12.122	20.224	4.0195
221.2	-8.1023	8.1023	14.734	22.836	6.6317
222.6	-8.1023	8.1023	13.651	21.754	5.5491
224	-8.1023	8.1023	10.111	18.213	2.0087
225.4	-8.1023	8.1023	6.2574	14.36	-1.845
226.8	-8.1023	8.1023	7.0376	15.14	-1.0647
228.2	-8.1023	8.1023	9.641	17.743	1.5387
229.6	-8.1023	8.1023	13.306	21.408	5.2037
231	-8.1023	8.1023	11.504	19.607	3.4019
232.4	-8.1023	8.1023	5.1001	13.202	-3.0023
233.8	-8.1023	8.1023	0.50804	8.6104	-7.5943
235.2	-8.1023	8.1023	12.823	20.926	4.721
236.6	-8.1023	8.1023	10.693	18.795	2.5906
238	-8.1023	8.1023	7.2923	15.395	-0.81
239.4	-8.1023	8.1023	2.239	10.341	-5.8633
240.8	-8.1023	8.1023	8.7812	16.884	0.67887
242.2	-8.1023	8.1023	14.076	22.179	5.9739
243.6	-8.1023	8.1023	15.482	23.585	7.3801
245	-8.1023	8.1023	12.143	20.245	4.0404
246.4	-8.1023	8.1023	8.8409	16.943	0.73861
247.8	-8.1023	8.1023	5.7167	13.819	-2.3857
249.2	-8.1023	8.1023	8.0255	16.128	-0.076804
250.6	-8.1023	8.1023	11.388	19.491	3.286
252	-8.1023	8.1023	14.501	22.603	6.3986
253.4	-8.1023	8.1023	14.327	22.429	6.2243
254.8	-8.1023	8.1023	11.046	19.149	2.9439
256.2	-8.1023	8.1023	8.5833	16.686	0.481
257.6	-8.1023	8.1023	8.6298	16.732	0.52744
259	-8.1023	8.1023	11.308	19.411	3.2061
260.4	-8.1023	8.1023	13.83	21.933	5.7279
261.8	-8.1023	8.1023	13.123	21.225	5.0203
263.2	-8.1023	8.1023	14.852	22.954	6.7498
264.6	-8.1023	8.1023	12.529	20.632	4.427
266	-8.1023	8.1023	10.321	18.423	2.2183
267.4	-8.1023	8.1023	9.1592	17.262	1.0569
268.8	-8.1023	8.1023	11.114	19.216	3.0118
270.2	-8.1023	8.1023	15.645	23.748	7.5429
271.6	-8.1023	8.1023	16.504	24.607	8.4021
273	-8.1023	8.1023	14.372	22.475	6.2699
274.4	-8.1023	8.1023	10.839	18.941	2.7368
275.8	-8.1023	8.1023	10.321	18.424	2.219
277.2	-8.1023	8.1023	11.395	19.497	3.2926
278.6	-8.1023	8.1023	16.234	24.337	8.1319
280	-8.1023	8.1023	17.681	25.783	9.5785


==> build/data/detection3.dat <==
t	bound_lower	bound_upper	f_hat	f_hat_bound_upper	f_hat_bound_lower	
0	-11.792	11.792	0	11.792	-11.792
1.4	-11.792	11.792	-1.1742e-140	11.792	-11.792
2.8	-11.792	11.792	-2.3984	9.3934	-14.19
4.2	-11.792	11.792	-7.4313	4.3605	-19.223
5.6	-11.792	11.792	-6.362	5.4299	-18.154
7	-11.792	11.792	0.77422	12.566	-11.018
8.4	-11.792	11.792	10.791	22.583	-1.001
9.8	-11.792	11.792	10.79	22.582	-1.0014
11.2	-11.792	11.792	0.63072	12.423	-11.161
12.6	-11.792	11.792	-9.0052	2.7866	-20.797
14	-11.792	11.792	-10.759	1.0324	-22.551
15.4	-11.792	11.792	-4.0096	7.7822	-15.801
16.8	-11.792	11.792	5.6029	17.395	-6.1889
18.2	-11.792	11.792	8.5395	20.331	-3.2524
19.6	-11.792	11.792	5.4617	17.253	-6.3301
21	-11.792	11.792	-3.6124	8.1794	-15.404
22.4	-11.792	11.792	-5.7452	6.0466	-17.537
23.8	-11.792	11.792	-1.1999	10.592	-12.992
25.2	-11.792	11.792	7.4069	19.199	-4.3849
26.6	-11.792	11.792	4.8162	16.608	-6.9756
28	-11.792	11.792	-2.6919	9.0999	-14.484
29.4	-11.792	11.792	-11.053	0.73872	-22.845
30.8	-11.792	11.792	-2.5607	9.2311	-14.353
32.2	-11.792	11.792	4.6057	16.398	-7.1861
33.6	-11.792	11.792	7.2681	19.06	-4.5237
35	-11.792	11.792	3.0547	14.847	-8.7371
36.4	-11.792	11.792	-3.8322	7.9596	-15.624
37.8	-11.792	11.792	-4.0543	7.7375	-15.846
39.2	-11.792	11.792	-0.47725	11.315	-12.269
40.6	-11.792	11.792	1.4655	13.257	-10.326
42	-11.792	11.792	0.64511	12.437	-11.147
43.4	-11.792	11.792	0.29513	12.087	-11.497
44.8	-11.792	11.792	-0.15571	11.636	-11.948
46.2	-11.792	11.792	1.7207	13.512	-10.071
47.6	-11.792	11.792	1.5325	13.324	-10.259
49	-11.792	11.792	0.11924	11.911	-11.673
50.4	-11.792	11.792	-3.5406	8.2512	-15.332
51.8	-11.792	11.792	-5.7029	6.0889	-17.495
53.2	-11.792	11.792	0.17858	11.97	-11.613
54.6	-11.792	11.792	6.2102	18.002	-5.5816
56	-11.792	11.792	6.9227	18.715	-4.8691
57.4	-11.792	11.792	0.74342	12.535	-11.048
58.8	-11.792	11.792	-8.7053	3.0865	-20.497
60.2	-11.792	11.792	-6.6762	5.1156	-18.468
61.6	-11.792	11.792	1.5276	13.319	-10.264
63	-11.792	11.792	6.7968	18.589	-4.995
64.4	-11.792	11.792	4.4147	16.207	-7.3771
65.8	-11.792	11.792	-0.7282	11.064	-12.52
67.2	-11.792	11.792	-5.2249	6.5669	-17.017
68.6	-11.792	11.792	-1.5345	10.257	-13.326
70	-11.792	11.792	0.98476	12.777	-10.807
71.4	-11.792	11.792	0.49879	12.291	-11.293
72.8	-11.792	11.792	1.3266	13.118	-10.465
74.2	-11.792	11.792	4.8135	16.605	-6.9784
75.6	-11.792	11.792	11.892	23.684	0.10021
77	-11.792	11.792	15.472	27.264	3.68
78.4	-11.792	11.792	10.669	22.461	-1.1226
79.8	-11.792	11.792	1.3179	13.11	-10.474
81.2	-11.792	11.792	-7.6864	4.1054	-19.478
82.6	-11.792	11.792	-5.1146	6.6772	-16.906
84	-11.792	11.792	3.066	14.858	-8.7258
85.4	-11.792	11.792	8.5033	20.295	-3.2885
86.8	-11.792	11.792	0.91711	12.709	-10.875
88.2	-11.792	11.792	-13.336	-1.5445	-25.128
89.6	-11.792	11.792	-24.264	-12.472	-36.055
91	-11.792	11.792	-12.444	-0.65263	-24.236
92.4	-11.792	11.792	2.8596	14.651	-8.9322
93.8	-11.792	11.792	13.007	24.799	1.2157
95.2	-11.792	11.792	11.019	22.81	-0.77322
96.6	-11.792	11.792	1.3099	13.102	-10.482
98	-11.792	11.792	-2.3144	9.4774	-14.106
99.4	-11.792	11.792	-0.45034	11.341	-12.242
100.8	-11.792	11.792	0.21562	12.007	-11.576
102.2	-11.792	11.792	0.17159	11.963	-11.62
103.6	-11.792	11.792	0.29888	12.091	-11.493
105	-11.792	11.792	0.22601	12.018	-11.566
106.4	-11.792	11.792	2.2495	14.041	-9.5423
107.8	-11.792	11.792	1.296	13.088	-10.496
109.2	-11.792	11.792	-0.27763	11.514	-12.069
110.6	-11.792	11.792	-4.3754	7.4164	-16.167
112	-11.792	11.792	-5.4437	6.3481	-17.235
113.4	-11.792	11.792	1.3442	13.136	-10.448
114.8	-11.792	11.792	7.1404	18.932	-4.6514
116.2	-11.792	11.792	6.5001	18.292	-5.2917
117.6	-11.792	11.792	-0.48153	11.31	-12.273
119	-11.792	11.792	-10.072	1.7198	-21.864
120.4	-11.792	11.792	-5.6063	6.1855	-17.398
121.8	-11.792	11.792	2.5834	14.375	-9.2084
123.2	-11.792	11.792	7.3401	19.132	-4.4517
124.6	-11.792	11.792	3.989	15.781	-7.8028
126	-11.792	11.792	-1.7172	10.075	-13.509
127.4	-11.792	11.792	-4.5054	7.2864	-16.297
128.8	-11.792	11.792	-1.427	10.365	-13.219
130.2	-11.792	11.792	0.8811	12.673	-10.911
131.6	-11.792	11.792	0.44647	12.238	-11.345
133	-11.792	11.792	0.83888	12.631	-10.953
134.4	-11.792	11.792	-0.051593	11.74	-11.843
135.8	-11.792	11.792	1.4466	13.238	-10.345
137.2	-11.792	11.792	1.3229	13.115	-10.469
138.6	-11.792	11.792	0.60247	12.394	-11.189
140	-11.792	11.792	-1.9094	9.8825	-13.701
141.4	-11.792	11.792	-5.4842	6.3076	-17.276
142.8	-11.792	11.792	-1.9133	9.8785	-13.705
144.2	-11.792	11.792	3.8973	15.689	-7.8945
145.6	-11.792	11.792	7.6887	19.481	-4.1031
147	-11.792	11.792	2.8441	14.636	-8.9478
148.4	-11.792	11.792	-6.051	5.7408	-17.843
149.8	-11.792	11.792	-9.2104	2.5814	-21.002
151.2	-11.792	11.792	-0.68226	11.11	-12.474
152.6	-11.792	11.792	5.9066	17.698	-5.8852
154	-11.792	11.792	6.061	17.853	-5.7308
155.4	-11.792	11.792	1.472	13.264	-10.32
156.8	-11.792	11.792	-5.436	6.3558	-17.228
158.2	-11.792	11.792	-3.0056	8.7862	-14.797
159.6	-11.792	11.792	0.36488	12.157	-11.427
161	-11.792	11.792	1.1927	12.984	-10.599
162.4	-11.792	11.792	0.38202	12.174	-11.41
163.8	-11.792	11.792	-1.0552	10.737	-12.847
165.2	-11.792	11.792	-0.71177	11.08	-12.504
166.6	-11.792	11.792	2.125	13.917	-9.6668
168	-11.792	11.792	2.9748	14.767	-8.817
169.4	-11.792	11.792	0.35248	12.144	-11.439
170.8	-11.792	11.792	-4.6518	7.14	-16.444
172.2	-11.792	11.792	-5.9781	5.8137	-17.77
173.6	-11.792	11.792	0.90475	12.697	-10.887
175	-11.792	11.792	6.8674	18.659	-4.9244
176.4	-11.792	11.792	6.7061	18.498	-5.0857
177.8	-11.792	11.792	0.12664	11.918	-11.665
179.2	-11.792	11.792	-9.8295	1.9623	-21.621
180.6	-11.792	11.792	-5.2432	6.5486	-17.035
182	-11.792	11.792	2.2897	14.082	-9.5021
183.4	-11.792	11.792	6.7742	18.566	-5.0176
184.8	-11.792	11.792	3.7231	15.515	-8.0688
186.2	-11.792	11.792	-1.7575	10.034	-13.549
187.6	-11.792	11.792	-3.6135	8.1783	-15.405
189	-11.792	11.792	-1.1498	10.642	-12.942
190.4	-11.792	11.792	0.5519	12.344	-11.24
191.8	-11.792	11.792	-0.24571	11.546	-12.038
193.2	-11.792	11.792	0.75397	12.546	-11.038
194.6	-11.792	11.792	0.28834	12.08	-11.503
196	-11.792	11.792	2.2217	14.013	-9.5702
197.4	-11.792	11.792	1.2153	13.007	-10.576
198.8	-11.792	11.792	0.14852	11.94	-11.643
200.2	-11.792	11.792	-3.0767	8.7151	-14.869
201.6	-11.792	11.792	-5.6179	6.1739	-17.41
203	-11.792	11.792	-0.72487	11.067	-12.517
204.4	-11.792	11.792	5.4382	17.23	-6.3536
205.8	-11.792	11.792	7.7241	19.516	-4.0677
207.2	-11.792	11.792	1.8615	13.653	-9.9303
208.6	-11.792	11.792	-7.7744	4.0174	-19.566
210	-11.792	11.792	-8.2724	3.5194	-20.064
211.4	-11.792	11.792	24.011	35.802	12.219
212.8	-11.792	11.792	112.54	124.33	100.75
214.2	-11.792	11.792	84.83	96.621	73.038
215.6	-11.792	11.792	19.208	31	7.4167
217	-11.792	11.792	-9.0996	2.6922	-20.891
218.4	-11.792	11.792	25.077	36.869	13.285
219.8	-11.792	11.792	79.583	91.375	67.791
221.2	-11.792	11.792	106.7	118.49	94.907
222.6	-11.792	11.792	89.506	101.3	77.714
224	-11.792	11.792	42.394	54.185	30.602
225.4	-11.792	11.792	6.7229	18.515	-5.0689
226.8	-11.792	11.792	10.108	21.9	-1.6839
228.2	-11.792	11.792	50.826	62.618	39.034
229.6	-11.792	11.792	92.041	103.83	80.249
231	-11.792	11.792	89.142	100.93	77.35
232.4	-11.792	11.792	36.02	47.811	24.228
233.8	-11.792	11.792	-13.362	-1.5701	-25.154
235.2	-11.792	11.792	43.23	55.022	31.438
236.6	-11.792	11.792	39.598	51.39	27.806
238	-11.792	11.792	42.083	53.875	30.291
239.4	-11.792	11.792	33.86	45.652	22.068
240.8	-11.792	11.792	41.965	53.757	30.174
242.2	-11.792	11.792	48.912	60.704	37.12
243.6	-11.792	11.792	51.498	63.289	39.706
245	-11.792	11.792	47.433	59.225	35.642
246.4	-11.792	11.792	40.653	52.445	28.861
247.8	-11.792	11.792	40.398	52.19	28.607
249.2	-11.792	11.792	44.515	56.307	32.723
250.6	-11.792	11.792	46.254	58.046	34.463
252	-11.792	11.792	44.711	56.503	32.919
253.4	-11.792	11.792	43.856	55.648	32.064
254.8	-11.792	11.792	43.778	55.57	31.987
256.2	-11.792	11.792	46.297	58.088	34.505
257.6	-11.792	11.792	47.159	58.951	35.367
259	-11.792	11.792	45.563	57.355	33.771
260.4	-11.792	11.792	41.432	53.223	29.64
261.8	-11.792	11.792	37.796	49.587	26.004
263.2	-11.792	11.792	43.383	55.174	31.591
264.6	-11.792	11.792	49.386	61.178	37.594
266	-11.792	11.792	52.277	64.069	40.485
267.4	-11.792	11.792	46.874	58.666	35.082
268.8	-11.792	11.792	36.845	48.637	25.053
270.2	-11.792	11.792	36.617	48.409	24.825
271.6	-11.792	11.792	44.527	56.318	32.735
273	-11.792	11.792	50.453	62.245	38.661
274.4	-11.792	11.792	49.501	61.293	37.71
275.8	-11.792	11.792	44.856	56.647	33.064
277.2	-11.792	11.792	40.611	52.403	28.819
278.6	-11.792	11.792	42.239	54.03	30.447
280	-11.792	11.792	44.511	56.303	32.719


==> build/data/identification.dat <==
t	f1	f2	f3	
0	0	0	0
1.4	4.432e-140	2.0479e-139	-1.1742e-140
2.8	-0.48616	-0.2699	-2.3984
4.2	-1.3758	-0.76104	-7.4313
5.6	-0.81259	-0.44325	-6.1189
7	0.91498	0.51688	1.3713
8.4	2.2247	1.2343	8.4953
9.8	1.8911	1.0324	9.2393
11.2	0.060558	0.0052734	2.966
12.6	-1.9157	-1.0831	-5.4857
14	-2.5523	-1.4057	-9.7751
15.4	-1.3628	-0.71061	-6.8789
16.8	0.77647	0.4921	0.75998
18.2	2.2867	1.3178	7.2292
19.6	2.0966	1.1818	7.7909
21	0.50788	0.27319	2.7006
22.4	-1.0062	-0.57329	-2.9246
23.8	-1.0984	-0.61092	-3.7418
25.2	-0.16413	-0.07976	-0.59584
26.6	-0.0067805	-0.001587	-0.024429
28	0.002768	-0.005259	0.023923
29.4	0.010993	0.0032677	0.060305
30.8	0.013552	0.017786	0.061998
32.2	0.0083349	0.023661	0.025554
33.6	-0.0022376	0.011599	-0.026025
35	-0.012133	-0.010846	-0.059122
36.4	-0.015274	-0.021999	-0.053591
37.8	-0.0098132	-0.011924	-0.016655
39.2	0.0008699	0.011152	0.025373
40.6	0.010034	0.029477	0.047039
42	0.012345	0.029089	0.040156
43.4	0.0072926	0.0114	0.016108
44.8	-0.0013247	-0.0088399	-0.0064511
46.2	-0.0080601	-0.016111	-0.01642
47.6	-0.0097981	-0.0057949	-0.015674
49	-0.0070209	0.012118	-0.012741
50.4	-0.0024325	0.022558	-0.011926
51.8	0.0012587	0.017809	-0.0090504
53.2	0.0033248	0.0031711	0.0026964
54.6	0.0042638	-0.0077015	0.022816
56	0.0044589	-0.0054247	0.039558
57.4	0.0033836	0.0076762	0.037578
58.8	3.6421e-05	0.019637	0.011335
60.2	-0.0050643	0.019163	-0.026991
61.6	-0.0094894	0.0060715	-0.053149
63	-0.0099888	-0.0089548	-0.047577
64.4	-0.0049345	-0.01278	-0.010501
65.8	0.0035531	-0.001135	0.036246
67.2	0.010674	0.017157	0.063221
68.6	0.011689	0.027709	0.053493
70	0.0053656	0.0216	0.013944
71.4	0.14696	0.65086	-0.032865
72.8	1.0607	3.6066	1.1492
74.2	2.6312	7.4895	5.4558
75.6	3.8742	10.732	11.253
77	6.6795	26.201	13.256
78.4	5.7872	33.776	8.4778
79.8	-1.2088	22.422	1.6765
81.2	-10.38	4.0136	-1.869
82.6	-16.25	-6.8615	-0.98825
84	-15.739	-5.9966	1.182
85.4	-9.5458	-0.54219	0.52021
86.8	-0.98293	-0.84171	-4.3416
88.2	6.3531	-11.066	-10.66
89.6	10.593	-25.183	-13.498
91	11.945	-31.731	-9.761
92.4	11.631	-23.159	-1.1821
93.8	10.486	-2.3745	6.3935
95.2	8.5119	18.387	8.0696
96.6	5.4905	23.708	4.8668
98	0.74498	10.157	0.96356
99.4	-5.539	-0.49197	-0.021346
100.8	-11.21	-0.10294	0.0034811
102.2	-14.484	-0.064794	-0.030427
103.6	-14.671	-0.069323	-0.05952
105	-11.719	-0.062522	-0.036162
106.4	-6.2614	0.010707	0.037776
107.8	0.54837	0.11592	0.11198
109.2	7.241	0.22346	0.13113
110.6	12.38	0.25674	0.075871
112	14.867	0.19308	-0.013437
113.4	14.166	0.069742	-0.077111
114.8	10.444	-0.05922	-0.073764
116.2	4.4921	-0.12853	-0.015571
117.6	-2.4152	-0.14351	0.038297
119	-8.8057	-0.11926	0.044136
120.4	-13.325	-0.10003	-0.0069657
121.8	-14.997	-0.098942	-0.073952
123.2	-13.468	-0.069018	-0.097812
124.6	-9.0538	-0.017468	-0.057609
126	-2.6904	0.077271	0.031247
127.4	4.2486	0.18043	0.11372
128.8	10.283	0.22655	0.13811
130.2	14.107	0.21641	0.098484
131.6	14.905	0.12625	0.022239
133	12.518	0.006105	-0.041697
134.4	7.4512	-0.094548	-0.063453
135.8	0.80136	-0.15759	-0.051261
137.2	-6.016	-0.15917	-0.03755
138.6	-11.55	-0.13847	-0.049373
140	-14.614	-0.11535	-0.069096
141.4	-14.56	-0.094075	-0.057623
142.8	-11.39	-0.063361	0.0031373
144.2	-5.7158	0.2937	0.066109
145.6	1.201	0.7037	0.083643
147	7.8145	0.85793	0.047025
148.4	12.71	0.83268	-0.021503
149.8	14.884	0.81349	-0.06922
151.2	13.908	0.95683	-0.053514
152.6	10.002	1.2396	0.010239
154	3.9788	1.5342	0.068024
155.4	-2.9174	1.7073	0.063818
156.8	-9.2358	1.7124	-0.0052968
158.2	-13.628	1.6802	-0.075852
159.6	-15.132	1.7838	-0.08592
161	-13.387	2.127	-0.020707
162.4	-8.7589	2.6048	0.074398
163.8	-2.2447	2.9272	0.12998
165.2	4.728	2.9357	0.1178
166.6	10.64	2.868	0.061824
168	14.257	2.9342	0.0087092
169.4	14.823	2.9754	-0.0052277
170.8	12.225	3.0321	0.015531
172.2	7.0192	3.1361	0.028043
173.6	0.30878	3.264	-0.006903
175	-6.4724	3.3749	-0.07924
176.4	-11.878	3.4715	-0.13206
177.8	-14.743	3.582	-0.11044
179.2	-14.449	3.7579	-0.011422
180.6	-11.061	4.0077	0.1035
182	-5.3077	4.2869	0.15746
183.4	1.569	4.5272	0.11649
184.8	8.0998	4.6757	0.017109
186.2	12.895	4.7464	-0.059867
187.6	14.937	4.7881	-0.060717
189	13.797	4.8608	0.0022084
190.4	9.7094	4.9778	0.063831
191.8	3.5419	5.0966	0.063198
193.2	-3.3939	5.1911	-0.0018593
194.6	-9.6176	5.2592	-0.081231
196	-13.786	5.3501	-0.11288
197.4	-15.003	5.5193	-0.07235
198.8	-13.003	5.7613	0.007554
200.2	-8.2177	6.0402	0.071204
201.6	-1.6821	6.2895	0.083018
203	5.2054	6.4591	0.053213
204.4	10.971	6.5599	0.024197
205.8	14.389	6.6301	0.026849
207.2	14.735	6.7096	0.053642
208.6	11.931	6.8129	0.064296
210	6.5739	6.9154	0.025588
211.4	4.7567	9.7551	23.614
212.8	12.706	17.929	105.83
214.2	-1.9677	12.728	79.06
215.6	-19.781	4.4747	18.492
217	-23.877	2.2438	-4.0352
218.4	-11.973	7.2808	27.964
219.8	5.9359	14.313	79.558
221.2	18.051	17.398	106.28
222.6	19.002	14.384	88.51
224	12.186	8.0071	42.551
225.4	5.9071	3.5363	5.9327
226.8	6.426	4.6915	8.6172
228.2	12.609	10.626	49.208
229.6	15.985	16.032	92.603
231	7.0833	14.855	94.031
232.4	-14.681	6.0409	39.74
233.8	-32.581	-1.6192	-15.824
235.2	-17.989	7.5266	35.555
236.6	-15.565	7.926	34.866
238	-7.9284	9.7148	44.491
239.4	-1.3226	9.9307	44.493
240.8	5.5314	10.086	44.49
242.2	11.171	10.199	44.502
243.6	14.392	10.299	44.523
245	14.505	10.399	44.528
246.4	11.486	10.492	44.495
247.8	5.9752	10.564	44.428
249.2	-0.84653	10.623	44.36
250.6	-7.5199	10.696	44.329
252	-12.613	10.815	44.357
253.4	-15.035	10.996	44.429
254.8	-14.271	11.225	44.506
256.2	-10.488	11.471	44.547
257.6	-4.5002	11.699	44.537
259	2.4135	11.88	44.496
260.4	8.7781	12.017	44.464
261.8	13.236	12.127	44.463
263.2	14.839	12.23	44.482
264.6	13.239	12.334	44.489
266	8.7747	12.418	44.468
267.4	2.3968	12.477	44.431
268.8	-4.5297	12.533	44.409
270.2	-10.518	12.625	44.417
271.6	-14.288	12.785	44.443
273	-15.035	13.004	44.46
274.4	-12.601	13.244	44.454
275.8	-7.507	13.466	44.441
277.2	-0.83851	13.645	44.454
278.6	5.981	13.797	44.504
280	11.493	13.942	44.565


==> build/data/m11.dat <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   0.0000000e+00	   3.0000000e-01	   0.0000000e+00	
   0.0000000e+00	   6.0000000e-01	   0.0000000e+00	
   0.0000000e+00	   9.0000000e-01	   0.0000000e+00	
   0.0000000e+00	   1.2000000e+00	   0.0000000e+00	
   0.0000000e+00	   1.5000000e+00	   5.9517529e-01	
   0.0000000e+00	   1.8000000e+00	   3.8446371e-01	
   0.0000000e+00	   2.1000000e+00	   2.0553009e-01	
   0.0000000e+00	   2.4000000e+00	   5.7523940e-02	
   0.0000000e+00	   2.7000000e+00	  -6.0830414e-02	
   0.0000000e+00	   3.0000000e+00	  -1.5119617e-01	
   0.0000000e+00	   3.3000000e+00	  -2.1557938e-01	
   0.0000000e+00	   3.6000000e+00	  -2.5627843e-01	
   0.0000000e+00	   3.9000000e+00	  -2.7582889e-01	
   0.0000000e+00	   4.2000000e+00	  -2.7694488e-01	
   0.0000000e+00	   4.5000000e+00	  -2.6245846e-01	
   0.0000000e+00	   4.8000000e+00	  -2.3525829e-01	
   0.0000000e+00	   5.1000000e+00	  -1.9822890e-01	
   0.0000000e+00	   5.4000000e+00	  -1.5419194e-01	
   0.0000000e+00	   5.7000000e+00	  -1.0585072e-01	
   0.0000000e+00	   6.0000000e+00	  -5.5739090e-02	
   0.0000000e+00	   6.3000000e+00	  -6.1757505e-03	
   0.0000000e+00	   6.6000000e+00	   4.0775006e-02	
   0.0000000e+00	   6.9000000e+00	   8.3335492e-02	
   0.0000000e+00	   7.2000000e+00	   1.2003910e-01	
   0.0000000e+00	   7.5000000e+00	   1.4974671e-01	
   0.0000000e+00	   7.8000000e+00	   1.7165475e-01	
   0.0000000e+00	   8.1000000e+00	   1.8529500e-01	
   0.0000000e+00	   8.4000000e+00	   1.9052629e-01	
   0.0000000e+00	   8.7000000e+00	   1.8751839e-01	
   0.0000000e+00	   9.0000000e+00	   1.7672880e-01	
   0.0000000e+00	   9.3000000e+00	   1.5887298e-01	
   0.0000000e+00	   9.6000000e+00	   1.3488904e-01	
   0.0000000e+00	   9.9000000e+00	   1.0589780e-01	
   0.0000000e+00	   1.0200000e+01	   7.3159253e-02	
   0.0000000e+00	   1.0500000e+01	   3.8026728e-02	
   0.0000000e+00	   1.0800000e+01	   1.8998323e-03	
   0.0000000e+00	   1.1100000e+01	  -3.3822539e-02	
   0.0000000e+00	   1.1400000e+01	  -6.7787930e-02	
   0.0000000e+00	   1.1700000e+01	  -9.8733622e-02	
   0.0000000e+00	   1.2000000e+01	  -1.2552639e-01	
   0.0000000e+00	   1.2300000e+01	  -1.4719775e-01	
   0.0000000e+00	   1.2600000e+01	  -1.6297371e-01	
   0.0000000e+00	   1.2900000e+01	  -1.7229842e-01	
   0.0000000e+00	   1.3200000e+01	  -1.7485100e-01	
   0.0000000e+00	   1.3500000e+01	  -1.7055519e-01	
   0.0000000e+00	   1.3800000e+01	  -1.5958158e-01	
   0.0000000e+00	   1.4100000e+01	  -1.4234229e-01	
   0.0000000e+00	   1.4400000e+01	  -1.1947841e-01	
   0.0000000e+00	   1.4700000e+01	  -9.1840275e-02	
   0.0000000e+00	   1.5000000e+01	  -6.0461265e-02	
   0.0000000e+00	   1.5300000e+01	  -2.6525719e-02	
   0.0000000e+00	   1.5600000e+01	   8.6682452e-03	
   0.0000000e+00	   1.5900000e+01	   4.3750044e-02	
   0.0000000e+00	   1.6200000e+01	   7.7321016e-02	
   0.0000000e+00	   1.6500000e+01	   1.0800077e-01	
   0.0000000e+00	   1.6800000e+01	   1.3447428e-01	
   0.0000000e+00	   1.7100000e+01	   1.5553857e-01	
   0.0000000e+00	   1.7400000e+01	   1.7014766e-01	
   0.0000000e+00	   1.7700000e+01	   1.7745466e-01	
   0.0000000e+00	   1.8000000e+01	   1.7684995e-01	
   0.0000000e+00	   1.8300000e+01	   1.6799418e-01	
   0.0000000e+00	   1.8600000e+01	   1.5084541e-01	
   0.0000000e+00	   1.8900000e+01	   1.2567940e-01	
   0.0000000e+00	   1.9200000e+01	   9.3102485e-02	
   0.0000000e+00	   1.9500000e+01	   5.4056536e-02	
   0.0000000e+00	   1.9800000e+01	   9.8157338e-03	
   0.0000000e+00	   2.0100000e+01	  -3.8025007e-02	
   0.0000000e+00	   2.0400000e+01	  -8.7569819e-02	
   0.0000000e+00	   2.0700000e+01	  -1.3664961e-01	
   0.0000000e+00	   2.1000000e+01	  -1.8285725e-01	
   0.0000000e+00	   2.1300000e+01	  -2.2358959e-01	
   0.0000000e+00	   2.1600000e+01	  -2.5609546e-01	
   0.0000000e+00	   2.1900000e+01	  -2.7752865e-01	
   0.0000000e+00	   2.2200000e+01	  -2.8500485e-01	
   0.0000000e+00	   2.2500000e+01	  -2.7566139e-01	
   0.0000000e+00	   2.2800000e+01	  -2.4671957e-01	
   0.0000000e+00	   2.3100000e+01	  -1.9555337e-01	
   0.0000000e+00	   2.3400000e+01	  -1.1979102e-01	
   0.0000000e+00	   2.3700000e+01	  -1.7573576e-02	
   0.0000000e+00	   2.4000000e+01	   1.1150210e-01	
   0.0000000e+00	   2.4300000e+01	   2.6276382e-01	
   0.0000000e+00	   2.4600000e+01	   4.1370856e-01	
   0.0000000e+00	   2.4900000e+01	   4.8683474e-01	
   0.0000000e+00	   2.5200000e+01	   2.8700444e-01	
   0.0000000e+00	   2.5500000e+01	  -2.8887794e-01	
   0.0000000e+00	   2.5800000e+01	   0.0000000e+00	
   0.0000000e+00	   2.6100000e+01	   0.0000000e+00	
   0.0000000e+00	   2.6400000e+01	   0.0000000e+00	
   0.0000000e+00	   2.6700000e+01	   0.0000000e+00	
   0.0000000e+00	   2.7000000e+01	   0.0000000e+00	
   0.0000000e+00	   2.7300000e+01	   0.0000000e+00	
   0.0000000e+00	   2.7600000e+01	   0.0000000e+00	
   0.0000000e+00	   2.7900000e+01	   0.0000000e+00	
   0.0000000e+00	   2.8200000e+01	   0.0000000e+00	
   0.0000000e+00	   2.8500000e+01	   0.0000000e+00	
   0.0000000e+00	   2.8800000e+01	   0.0000000e+00	
   0.0000000e+00	   2.9100000e+01	   0.0000000e+00	
   0.0000000e+00	   2.9400000e+01	   0.0000000e+00	
   0.0000000e+00	   2.9700000e+01	   0.0000000e+00	
   0.0000000e+00	   3.0000000e+01	   0.0000000e+00	
   2.0000000e-02	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-02	   3.0000000e-01	   0.0000000e+00	
   2.0000000e-02	   6.0000000e-01	   0.0000000e+00	
   2.0000000e-02	   9.0000000e-01	   0.0000000e+00	
   2.0000000e-02	   1.2000000e+00	   0.0000000e+00	
   2.0000000e-02	   1.5000000e+00	   6.1051734e-01	
   2.0000000e-02	   1.8000000e+00	   3.9764662e-01	
   2.0000000e-02	   2.1000000e+00	   2.1659505e-01	
   2.0000000e-02	   2.4000000e+00	   6.6541954e-02	
   2.0000000e-02	   2.7000000e+00	  -5.3760819e-02	
   2.0000000e-02	   3.0000000e+00	  -1.4595171e-01	
   2.0000000e-02	   3.3000000e+00	  -2.1201520e-01	
   2.0000000e-02	   3.6000000e+00	  -2.5423169e-01	
   2.0000000e-02	   3.9000000e+00	  -2.7512257e-01	
   2.0000000e-02	   4.2000000e+00	  -2.7739185e-01	
   2.0000000e-02	   4.5000000e+00	  -2.6386557e-01	
   2.0000000e-02	   4.8000000e+00	  -2.3743050e-01	
   2.0000000e-02	   5.1000000e+00	  -2.0097331e-01	
   2.0000000e-02	   5.4000000e+00	  -1.5732168e-01	
   2.0000000e-02	   5.7000000e+00	  -1.0918855e-01	
   2.0000000e-02	   6.0000000e+00	  -5.9120664e-02	
   2.0000000e-02	   6.3000000e+00	  -9.4525384e-03	
   2.0000000e-02	   6.6000000e+00	   3.7733317e-02	
   2.0000000e-02	   6.9000000e+00	   8.0639059e-02	
   2.0000000e-02	   7.2000000e+00	   1.1777653e-01	
   2.0000000e-02	   7.5000000e+00	   1.4798421e-01	
   2.0000000e-02	   7.8000000e+00	   1.7043584e-01	
   2.0000000e-02	   8.1000000e+00	   1.8464081e-01	
   2.0000000e-02	   8.4000000e+00	   1.9043633e-01	
   2.0000000e-02	   8.7000000e+00	   1.8797191e-01	
   2.0000000e-02	   9.0000000e+00	   1.7768651e-01	
   2.0000000e-02	   9.3000000e+00	   1.6027930e-01	
   2.0000000e-02	   9.6000000e+00	   1.3667460e-01	
   2.0000000e-02	   9.9000000e+00	   1.0798225e-01	
   2.0000000e-02	   1.0200000e+01	   7.5454312e-02	
   2.0000000e-02	   1.0500000e+01	   4.0439286e-02	
   2.0000000e-02	   1.0800000e+01	   4.3351489e-03	
   2.0000000e-02	   1.1100000e+01	  -3.1457697e-02	
   2.0000000e-02	   1.1400000e+01	  -6.5582277e-02	
   2.0000000e-02	   1.1700000e+01	  -9.6768535e-02	
   2.0000000e-02	   1.2000000e+01	  -1.2387337e-01	
   2.0000000e-02	   1.2300000e+01	  -1.4591619e-01	
   2.0000000e-02	   1.2600000e+01	  -1.6210911e-01	
   2.0000000e-02	   1.2900000e+01	  -1.7188098e-01	
   2.0000000e-02	   1.3200000e+01	  -1.7489470e-01	
   2.0000000e-02	   1.3500000e+01	  -1.7105741e-01	
   2.0000000e-02	   1.3800000e+01	  -1.6052314e-01	
   2.0000000e-02	   1.4100000e+01	  -1.4368807e-01	
   2.0000000e-02	   1.4400000e+01	  -1.2117842e-01	
   2.0000000e-02	   1.4700000e+01	  -9.3831173e-02	
   2.0000000e-02	   1.5000000e+01	  -6.2668346e-02	
   2.0000000e-02	   1.5300000e+01	  -2.8865227e-02	
   2.0000000e-02	   1.5600000e+01	   6.2864758e-03	
   2.0000000e-02	   1.5900000e+01	   4.1419690e-02	
   2.0000000e-02	   1.6200000e+01	   7.5136204e-02	
   2.0000000e-02	   1.6500000e+01	   1.0605292e-01	
   2.0000000e-02	   1.6800000e+01	   1.3284894e-01	
   2.0000000e-02	   1.7100000e+01	   1.5431229e-01	
   2.0000000e-02	   1.7400000e+01	   1.6938506e-01	
   2.0000000e-02	   1.7700000e+01	   1.7720573e-01	
   2.0000000e-02	   1.8000000e+01	   1.7714757e-01	
   2.0000000e-02	   1.8300000e+01	   1.6885214e-01	
   2.0000000e-02	   1.8600000e+01	   1.5225675e-01	
   2.0000000e-02	   1.8900000e+01	   1.2761526e-01	
   2.0000000e-02	   1.9200000e+01	   9.5511508e-02	
   2.0000000e-02	   1.9500000e+01	   5.6864790e-02	
   2.0000000e-02	   1.9800000e+01	   1.2927176e-02	
   2.0000000e-02	   2.0100000e+01	  -3.4727484e-02	
   2.0000000e-02	   2.0400000e+01	  -8.4222803e-02	
   2.0000000e-02	   2.0700000e+01	  -1.3340706e-01	
   2.0000000e-02	   2.1000000e+01	  -1.7988791e-01	
   2.0000000e-02	   2.1300000e+01	  -2.2107395e-01	
   2.0000000e-02	   2.1600000e+01	  -2.5422237e-01	
   2.0000000e-02	   2.1900000e+01	  -2.7649160e-01	
   2.0000000e-02	   2.2200000e+01	  -2.8499805e-01	
   2.0000000e-02	   2.2500000e+01	  -2.7687568e-01	
   2.0000000e-02	   2.2800000e+01	  -2.4933807e-01	
   2.0000000e-02	   2.3100000e+01	  -1.9974644e-01	
   2.0000000e-02	   2.3400000e+01	  -1.2570685e-01	
   2.0000000e-02	   2.3700000e+01	  -2.5309372e-02	
   2.0000000e-02	   2.4000000e+01	   1.0201108e-01	
   2.0000000e-02	   2.4300000e+01	   2.5216307e-01	
   2.0000000e-02	   2.4600000e+01	   4.0462801e-01	
   2.0000000e-02	   2.4900000e+01	   4.8753760e-01	
   2.0000000e-02	   2.5200000e+01	   3.1447425e-01	
   2.0000000e-02	   2.5500000e+01	  -2.5576152e-01	
   2.0000000e-02	   2.5800000e+01	   0.0000000e+00	
   2.0000000e-02	   2.6100000e+01	   0.0000000e+00	
   2.0000000e-02	   2.6400000e+01	   0.0000000e+00	
   2.0000000e-02	   2.6700000e+01	   0.0000000e+00	
   2.0000000e-02	   2.7000000e+01	   0.0000000e+00	
   2.0000000e-02	   2.7300000e+01	   0.0000000e+00	
   2.0000000e-02	   2.7600000e+01	   0.0000000e+00	
   2.0000000e-02	   2.7900000e+01	   0.0000000e+00	
   2.0000000e-02	   2.8200000e+01	   0.0000000e+00	
   2.0000000e-02	   2.8500000e+01	   0.0000000e+00	
   2.0000000e-02	   2.8800000e+01	   0.0000000e+00	
   2.0000000e-02	   2.9100000e+01	   0.0000000e+00	
   2.0000000e-02	   2.9400000e+01	   0.0000000e+00	
   2.0000000e-02	   2.9700000e+01	   0.0000000e+00	
   2.0000000e-02	   3.0000000e+01	   0.0000000e+00	
   4.0000000e-02	   0.0000000e+00	   0.0000000e+00	
   4.0000000e-02	   3.0000000e-01	   0.0000000e+00	
   4.0000000e-02	   6.0000000e-01	   0.0000000e+00	
   4.0000000e-02	   9.0000000e-01	   0.0000000e+00	
   4.0000000e-02	   1.2000000e+00	   0.0000000e+00	
   4.0000000e-02	   1.5000000e+00	   6.2631392e-01	
   4.0000000e-02	   1.8000000e+00	   4.1123959e-01	
   4.0000000e-02	   2.1000000e+00	   2.2802428e-01	
   4.0000000e-02	   2.4000000e+00	   7.5877854e-02	
   4.0000000e-02	   2.7000000e+00	  -4.6419602e-02	
   4.0000000e-02	   3.0000000e+00	  -1.4048106e-01	
   4.0000000e-02	   3.3000000e+00	  -2.0826879e-01	
   4.0000000e-02	   3.6000000e+00	  -2.5204458e-01	
   4.0000000e-02	   3.9000000e+00	  -2.7431512e-01	
   4.0000000e-02	   4.2000000e+00	  -2.7777377e-01	
   4.0000000e-02	   4.5000000e+00	  -2.6524017e-01	
   4.0000000e-02	   4.8000000e+00	  -2.3959886e-01	
   4.0000000e-02	   5.1000000e+00	  -2.0373845e-01	
   4.0000000e-02	   5.4000000e+00	  -1.6049249e-01	
   4.0000000e-02	   5.7000000e+00	  -1.1258349e-01	
   4.0000000e-02	   6.0000000e+00	  -6.2571164e-02	
   4.0000000e-02	   6.3000000e+00	  -1.2805932e-02	
   4.0000000e-02	   6.6000000e+00	   3.4611258e-02	
   4.0000000e-02	   6.9000000e+00	   7.7862126e-02	
   4.0000000e-02	   7.2000000e+00	   1.1543661e-01	
   4.0000000e-02	   7.5000000e+00	   1.4615040e-01	
   4.0000000e-02	   7.8000000e+00	   1.6915410e-01	
   4.0000000e-02	   8.1000000e+00	   1.8393421e-01	
   4.0000000e-02	   8.4000000e+00	   1.9030585e-01	
   4.0000000e-02	   8.7000000e+00	   1.8839772e-01	
   4.0000000e-02	   9.0000000e+00	   1.7862979e-01	
   4.0000000e-02	   9.3000000e+00	   1.6168441e-01	
   4.0000000e-02	   9.6000000e+00	   1.3847166e-01	
   4.0000000e-02	   9.9000000e+00	   1.1009001e-01	
   4.0000000e-02	   1.0200000e+01	   7.7783164e-02	
   4.0000000e-02	   1.0500000e+01	   4.2894519e-02	
   4.0000000e-02	   1.0800000e+01	   6.8201606e-03	
   4.0000000e-02	   1.1100000e+01	  -2.9038192e-02	
   4.0000000e-02	   1.1400000e+01	  -6.3319156e-02	
   4.0000000e-02	   1.1700000e+01	  -9.4745383e-02	
   4.0000000e-02	   1.2000000e+01	  -1.2216386e-01	
   4.0000000e-02	   1.2300000e+01	  -1.4458181e-01	
   4.0000000e-02	   1.2600000e+01	  -1.6119727e-01	
   4.0000000e-02	   1.2900000e+01	  -1.7142356e-01	
   4.0000000e-02	   1.3200000e+01	  -1.7490713e-01	
   4.0000000e-02	   1.3500000e+01	  -1.7153815e-01	
   4.0000000e-02	   1.3800000e+01	  -1.6145377e-01	
   4.0000000e-02	   1.4100000e+01	  -1.4503387e-01	
   4.0000000e-02	   1.4400000e+01	  -1.2288938e-01	
   4.0000000e-02	   1.4700000e+01	  -9.5843585e-02	
   4.0000000e-02	   1.5000000e+01	  -6.4906736e-02	
   4.0000000e-02	   1.5300000e+01	  -3.1244721e-02	
   4.0000000e-02	   1.5600000e+01	   3.8574704e-03	
   4.0000000e-02	   1.5900000e+01	   3.9036559e-02	
   4.0000000e-02	   1.6200000e+01	   7.2895010e-02	
   4.0000000e-02	   1.6500000e+01	   1.0404718e-01	
   4.0000000e-02	   1.6800000e+01	   1.3116640e-01	
   4.0000000e-02	   1.7100000e+01	   1.5303175e-01	
   4.0000000e-02	   1.7400000e+01	   1.6857335e-01	
   4.0000000e-02	   1.7700000e+01	   1.7691490e-01	
   4.0000000e-02	   1.8000000e+01	   1.7741245e-01	
   4.0000000e-02	   1.8300000e+01	   1.6968815e-01	
   4.0000000e-02	   1.8600000e+01	   1.5365826e-01	
   4.0000000e-02	   1.8900000e+01	   1.2955441e-01	
   4.0000000e-02	   1.9200000e+01	   9.7937498e-02	
   4.0000000e-02	   1.9500000e+01	   5.9703778e-02	
   4.0000000e-02	   1.9800000e+01	   1.6082725e-02	
   4.0000000e-02	   2.0100000e+01	  -3.1373383e-02	
   4.0000000e-02	   2.0400000e+01	  -8.0808151e-02	
   4.0000000e-02	   2.0700000e+01	  -1.3008774e-01	
   4.0000000e-02	   2.1000000e+01	  -1.7683506e-01	
   4.0000000e-02	   2.1300000e+01	  -2.1847094e-01	
   4.0000000e-02	   2.1600000e+01	  -2.5226132e-01	
   4.0000000e-02	   2.1900000e+01	  -2.7536963e-01	
   4.0000000e-02	   2.2200000e+01	  -2.8491330e-01	
   4.0000000e-02	   2.2500000e+01	  -2.7802313e-01	
   4.0000000e-02	   2.2800000e+01	  -2.5190519e-01	
   4.0000000e-02	   2.3100000e+01	  -2.0390802e-01	
   4.0000000e-02	   2.3400000e+01	  -1.3161612e-01	
   4.0000000e-02	   2.3700000e+01	  -3.3070970e-02	
   4.0000000e-02	   2.4000000e+01	   9.2444186e-02	
   4.0000000e-02	   2.4300000e+01	   2.4138086e-01	
   4.0000000e-02	   2.4600000e+01	   3.9508930e-01	
   4.0000000e-02	   2.4900000e+01	   4.8710719e-01	
   4.0000000e-02	   2.5200000e+01	   3.4011772e-01	
   4.0000000e-02	   2.5500000e+01	  -2.1735437e-01	
   4.0000000e-02	   2.5800000e+01	   0.0000000e+00	
   4.0000000e-02	   2.6100000e+01	   0.0000000e+00	
   4.0000000e-02	   2.6400000e+01	   0.0000000e+00	
   4.0000000e-02	   2.6700000e+01	   0.0000000e+00	
   4.0000000e-02	   2.7000000e+01	   0.0000000e+00	
   4.0000000e-02	   2.7300000e+01	   0.0000000e+00	
   4.0000000e-02	   2.7600000e+01	   0.0000000e+00	
   4.0000000e-02	   2.7900000e+01	   0.0000000e+00	
   4.0000000e-02	   2.8200000e+01	   0.0000000e+00	
   4.0000000e-02	   2.8500000e+01	   0.0000000e+00	
   4.0000000e-02	   2.8800000e+01	   0.0000000e+00	
   4.0000000e-02	   2.9100000e+01	   0.0000000e+00	
   4.0000000e-02	   2.9400000e+01	   0.0000000e+00	
   4.0000000e-02	   2.9700000e+01	   0.0000000e+00	
   4.0000000e-02	   3.0000000e+01	   0.0000000e+00	
   6.0000000e-02	   0.0000000e+00	   0.0000000e+00	
   6.0000000e-02	   3.0000000e-01	   0.0000000e+00	
   6.0000000e-02	   6.0000000e-01	   0.0000000e+00	
   6.0000000e-02	   9.0000000e-01	   0.0000000e+00	
   6.0000000e-02	   1.2000000e+00	   0.0000000e+00	
   6.0000000e-02	   1.5000000e+00	   6.4257365e-01	
   6.0000000e-02	   1.8000000e+00	   4.2525130e-01	
   6.0000000e-02	   2.1000000e+00	   2.3982640e-01	
   6.0000000e-02	   2.4000000e+00	   8.5540062e-02	
   6.0000000e-02	   2.7000000e+00	  -3.8798653e-02	
   6.0000000e-02	   3.0000000e+00	  -1.3477655e-01	
   6.0000000e-02	   3.3000000e+00	  -2.0433300e-01	
   6.0000000e-02	   3.6000000e+00	  -2.4971056e-01	
   6.0000000e-02	   3.9000000e+00	  -2.7340062e-01	
   6.0000000e-02	   4.2000000e+00	  -2.7808545e-01	
   6.0000000e-02	   4.5000000e+00	  -2.6657782e-01	
   6.0000000e-02	   4.8000000e+00	  -2.4175975e-01	
   6.0000000e-02	   5.1000000e+00	  -2.0652148e-01	
   6.0000000e-02	   5.4000000e+00	  -1.6370230e-01	
   6.0000000e-02	   5.7000000e+00	  -1.1603423e-01	
   6.0000000e-02	   6.0000000e+00	  -6.6089960e-02	
   6.0000000e-02	   6.3000000e+00	  -1.6235946e-02	
   6.0000000e-02	   6.6000000e+00	   3.1408236e-02	
   6.0000000e-02	   6.9000000e+00	   7.5003594e-02	
   6.0000000e-02	   7.2000000e+00	   1.1301783e-01	
   6.0000000e-02	   7.5000000e+00	   1.4424342e-01	
   6.0000000e-02	   7.8000000e+00	   1.6780742e-01	
   6.0000000e-02	   8.1000000e+00	   1.8317295e-01	
   6.0000000e-02	   8.4000000e+00	   1.9013252e-01	
   6.0000000e-02	   8.7000000e+00	   1.8879354e-01	
   6.0000000e-02	   9.0000000e+00	   1.7955646e-01	
   6.0000000e-02	   9.3000000e+00	   1.6308630e-01	
   6.0000000e-02	   9.6000000e+00	   1.4027847e-01	
   6.0000000e-02	   9.9000000e+00	   1.1221959e-01	
   6.0000000e-02	   1.0200000e+01	   8.0144681e-02	
   6.0000000e-02	   1.0500000e+01	   4.5391667e-02	
   6.0000000e-02	   1.0800000e+01	   9.3544866e-03	
   6.0000000e-02	   1.1100000e+01	  -2.6564019e-02	
   6.0000000e-02	   1.1400000e+01	  -6.0998189e-02	
   6.0000000e-02	   1.1700000e+01	  -9.2663434e-02	
   6.0000000e-02	   1.2000000e+01	  -1.2039681e-01	
   6.0000000e-02	   1.2300000e+01	  -1.4319327e-01	
   6.0000000e-02	   1.2600000e+01	  -1.6023661e-01	
   6.0000000e-02	   1.2900000e+01	  -1.7092444e-01	
   6.0000000e-02	   1.3200000e+01	  -1.7488644e-01	
   6.0000000e-02	   1.3500000e+01	  -1.7199554e-01	
   6.0000000e-02	   1.3800000e+01	  -1.6237164e-01	
   6.0000000e-02	   1.4100000e+01	  -1.4637793e-01	
   6.0000000e-02	   1.4400000e+01	  -1.2460970e-01	
   6.0000000e-02	   1.4700000e+01	  -9.7876124e-02	
   6.0000000e-02	   1.5000000e+01	  -6.7175312e-02	
   6.0000000e-02	   1.5300000e+01	  -3.3663396e-02	
   6.0000000e-02	   1.5600000e+01	   1.3816900e-03	
   6.0000000e-02	   1.5900000e+01	   3.6600743e-02	
   6.0000000e-02	   1.6200000e+01	   7.0597142e-02	
   6.0000000e-02	   1.6500000e+01	   1.0198288e-01	
   6.0000000e-02	   1.6800000e+01	   1.2942564e-01	
   6.0000000e-02	   1.7100000e+01	   1.5169558e-01	
   6.0000000e-02	   1.7400000e+01	   1.6771084e-01	
   6.0000000e-02	   1.7700000e+01	   1.7658026e-01	
   6.0000000e-02	   1.8000000e+01	   1.7764244e-01	
   6.0000000e-02	   1.8300000e+01	   1.7049995e-01	
   6.0000000e-02	   1.8600000e+01	   1.5504767e-01	
   6.0000000e-02	   1.8900000e+01	   1.3149461e-01	
   6.0000000e-02	   1.9200000e+01	   1.0037835e-01	
   6.0000000e-02	   1.9500000e+01	   6.2571611e-02	
   6.0000000e-02	   1.9800000e+01	   1.9280807e-02	
   6.0000000e-02	   2.0100000e+01	  -2.7963873e-02	
   6.0000000e-02	   2.0400000e+01	  -7.7326546e-02	
   6.0000000e-02	   2.0700000e+01	  -1.2669176e-01	
   6.0000000e-02	   2.1000000e+01	  -1.7369820e-01	
   6.0000000e-02	   2.1300000e+01	  -2.1577936e-01	
   6.0000000e-02	   2.1600000e+01	  -2.5021037e-01	
   6.0000000e-02	   2.1900000e+01	  -2.7416005e-01	
   6.0000000e-02	   2.2200000e+01	  -2.8474713e-01	
   6.0000000e-02	   2.2500000e+01	  -2.7909951e-01	
   6.0000000e-02	   2.2800000e+01	  -2.5441588e-01	
   6.0000000e-02	   2.3100000e+01	  -2.0803234e-01	
   6.0000000e-02	   2.3400000e+01	  -1.3751230e-01	
   6.0000000e-02	   2.3700000e+01	  -4.0851008e-02	
   6.0000000e-02	   2.4000000e+01	   8.2810216e-02	
   6.0000000e-02	   2.4300000e+01	   2.3042940e-01	
   6.0000000e-02	   2.4600000e+01	   3.8511222e-01	
   6.0000000e-02	   2.4900000e+01	   4.8556609e-01	
   6.0000000e-02	   2.5200000e+01	   3.6383395e-01	
   6.0000000e-02	   2.5500000e+01	  -1.7486707e-01	
   6.0000000e-02	   2.5800000e+01	   5.8176086e-01	
   6.0000000e-02	   2.6100000e+01	   0.0000000e+00	
   6.0000000e-02	   2.6400000e+01	   0.0000000e+00	
   6.0000000e-02	   2.6700000e+01	   0.0000000e+00	
   6.0000000e-02	   2.7000000e+01	   0.0000000e+00	
   6.0000000e-02	   2.7300000e+01	   0.0000000e+00	
   6.0000000e-02	   2.7600000e+01	   0.0000000e+00	
   6.0000000e-02	   2.7900000e+01	   0.0000000e+00	
   6.0000000e-02	   2.8200000e+01	   0.0000000e+00	
   6.0000000e-02	   2.8500000e+01	   0.0000000e+00	
   6.0000000e-02	   2.8800000e+01	   0.0000000e+00	
   6.0000000e-02	   2.9100000e+01	   0.0000000e+00	
   6.0000000e-02	   2.9400000e+01	   0.0000000e+00	
   6.0000000e-02	   2.9700000e+01	   0.0000000e+00	
   6.0000000e-02	   3.0000000e+01	   0.0000000e+00	
   8.0000000e-02	   0.0000000e+00	   0.0000000e+00	
   8.0000000e-02	   3.0000000e-01	   0.0000000e+00	
   8.0000000e-02	   6.0000000e-01	   0.0000000e+00	
   8.0000000e-02	   9.0000000e-01	   0.0000000e+00	
   8.0000000e-02	   1.2000000e+00	   0.0000000e+00	
   8.0000000e-02	   1.5000000e+00	   6.5930560e-01	
   8.0000000e-02	   1.8000000e+00	   4.3969089e-01	
   8.0000000e-02	   2.1000000e+00	   2.5201048e-01	
   8.0000000e-02	   2.4000000e+00	   9.5537444e-02	
   8.0000000e-02	   2.7000000e+00	  -3.0889428e-02	
   8.0000000e-02	   3.0000000e+00	  -1.2883006e-01	
   8.0000000e-02	   3.3000000e+00	  -2.0020025e-01	
   8.0000000e-02	   3.6000000e+00	  -2.4722267e-01	
   8.0000000e-02	   3.9000000e+00	  -2.7237285e-01	
   8.0000000e-02	   4.2000000e+00	  -2.7832141e-01	
   8.0000000e-02	   4.5000000e+00	  -2.6787385e-01	
   8.0000000e-02	   4.8000000e+00	  -2.4390928e-01	
   8.0000000e-02	   5.1000000e+00	  -2.0931934e-01	
   8.0000000e-02	   5.4000000e+00	  -1.6694886e-01	
   8.0000000e-02	   5.7000000e+00	  -1.1953930e-01	
   8.0000000e-02	   6.0000000e+00	  -6.9676333e-02	
   8.0000000e-02	   6.3000000e+00	  -1.9742545e-02	
   8.0000000e-02	   6.6000000e+00	   2.8123669e-02	
   8.0000000e-02	   6.9000000e+00	   7.2062346e-02	
   8.0000000e-02	   7.2000000e+00	   1.1051862e-01	
   8.0000000e-02	   7.5000000e+00	   1.4226136e-01	
   8.0000000e-02	   7.8000000e+00	   1.6639363e-01	
   8.0000000e-02	   8.1000000e+00	   1.8235468e-01	
   8.0000000e-02	   8.4000000e+00	   1.8991394e-01	
   8.0000000e-02	   8.7000000e+00	   1.8915698e-01	
   8.0000000e-02	   9.0000000e+00	   1.8046421e-01	
   8.0000000e-02	   9.3000000e+00	   1.6448287e-01	
   8.0000000e-02	   9.6000000e+00	   1.4209316e-01	
   8.0000000e-02	   9.9000000e+00	   1.1436945e-01	
   8.0000000e-02	   1.0200000e+01	   8.2537654e-02	
   8.0000000e-02	   1.0500000e+01	   4.7929900e-02	
   8.0000000e-02	   1.0800000e+01	   1.1937696e-02	
   8.0000000e-02	   1.1100000e+01	  -2.4035205e-02	
   8.0000000e-02	   1.1400000e+01	  -5.8619006e-02	
   8.0000000e-02	   1.1700000e+01	  -9.0521944e-02	
   8.0000000e-02	   1.2000000e+01	  -1.1857114e-01	
   8.0000000e-02	   1.2300000e+01	  -1.4174920e-01	
   8.0000000e-02	   1.2600000e+01	  -1.5922553e-01	
   8.0000000e-02	   1.2900000e+01	  -1.7038181e-01	
   8.0000000e-02	   1.3200000e+01	  -1.7483071e-01	
   8.0000000e-02	   1.3500000e+01	  -1.7242759e-01	
   8.0000000e-02	   1.3800000e+01	  -1.6327478e-01	
   8.0000000e-02	   1.4100000e+01	  -1.4771840e-01	
   8.0000000e-02	   1.4400000e+01	  -1.2633768e-01	
   8.0000000e-02	   1.4700000e+01	  -9.9927311e-02	
   8.0000000e-02	   1.5000000e+01	  -6.9472875e-02	
   8.0000000e-02	   1.5300000e+01	  -3.6120374e-02	
   8.0000000e-02	   1.5600000e+01	  -1.1403523e-03	
   8.0000000e-02	   1.5900000e+01	   3.4112367e-02	
   8.0000000e-02	   1.6200000e+01	   6.8242325e-02	
   8.0000000e-02	   1.6500000e+01	   9.9859352e-02	
   8.0000000e-02	   1.6800000e+01	   1.2762558e-01	
   8.0000000e-02	   1.7100000e+01	   1.5030236e-01	
   8.0000000e-02	   1.7400000e+01	   1.6679579e-01	
   8.0000000e-02	   1.7700000e+01	   1.7619978e-01	
   8.0000000e-02	   1.8000000e+01	   1.7783534e-01	
   8.0000000e-02	   1.8300000e+01	   1.7128519e-01	
   8.0000000e-02	   1.8600000e+01	   1.5642257e-01	
   8.0000000e-02	   1.8900000e+01	   1.3343351e-01	
   8.0000000e-02	   1.9200000e+01	   1.0283182e-01	
   8.0000000e-02	   1.9500000e+01	   6.5466287e-02	
   8.0000000e-02	   1.9800000e+01	   2.2519742e-02	
   8.0000000e-02	   2.0100000e+01	  -2.4500219e-02	
   8.0000000e-02	   2.0400000e+01	  -7.3778745e-02	
   8.0000000e-02	   2.0700000e+01	  -1.2321930e-01	
   8.0000000e-02	   2.1000000e+01	  -1.7047683e-01	
   8.0000000e-02	   2.1300000e+01	  -2.1299800e-01	
   8.0000000e-02	   2.1600000e+01	  -2.4806755e-01	
   8.0000000e-02	   2.1900000e+01	  -2.7286007e-01	
   8.0000000e-02	   2.2200000e+01	  -2.8449594e-01	
   8.0000000e-02	   2.2500000e+01	  -2.8010037e-01	
   8.0000000e-02	   2.2800000e+01	  -2.5686492e-01	
   8.0000000e-02	   2.3100000e+01	  -2.1211340e-01	
   8.0000000e-02	   2.3400000e+01	  -1.4338864e-01	
   8.0000000e-02	   2.3700000e+01	  -4.8641829e-02	
   8.0000000e-02	   2.4000000e+01	   7.3118275e-02	
   8.0000000e-02	   2.4300000e+01	   2.1932119e-01	
   8.0000000e-02	   2.4600000e+01	   3.7471704e-01	
   8.0000000e-02	   2.4900000e+01	   4.8293959e-01	
   8.0000000e-02	   2.5200000e+01	   3.8553994e-01	
   8.0000000e-02	   2.5500000e+01	  -1.2940676e-01	
   8.0000000e-02	   2.5800000e+01	   3.1304518e-01	
   8.0000000e-02	   2.6100000e+01	   0.0000000e+00	
   8.0000000e-02	   2.6400000e+01	   0.0000000e+00	
   8.0000000e-02	   2.6700000e+01	   0.0000000e+00	
   8.0000000e-02	   2.7000000e+01	   0.0000000e+00	
   8.0000000e-02	   2.7300000e+01	   0.0000000e+00	
   8.0000000e-02	   2.7600000e+01	   0.0000000e+00	
   8.0000000e-02	   2.7900000e+01	   0.0000000e+00	
   8.0000000e-02	   2.8200000e+01	   0.0000000e+00	
   8.0000000e-02	   2.8500000e+01	   0.0000000e+00	
   8.0000000e-02	   2.8800000e+01	   0.0000000e+00	
   8.0000000e-02	   2.9100000e+01	   0.0000000e+00	
   8.0000000e-02	   2.9400000e+01	   0.0000000e+00	
   8.0000000e-02	   2.9700000e+01	   0.0000000e+00	
   8.0000000e-02	   3.0000000e+01	   0.0000000e+00	
   1.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   1.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   1.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   1.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   1.0000000e-01	   1.5000000e+00	   6.7651922e-01	
   1.0000000e-01	   1.8000000e+00	   4.5456792e-01	
   1.0000000e-01	   2.1000000e+00	   2.6458601e-01	
   1.0000000e-01	   2.4000000e+00	   1.0587931e-01	
   1.0000000e-01	   2.7000000e+00	  -2.2682939e-02	
   1.0000000e-01	   3.0000000e+00	  -1.2263305e-01	
   1.0000000e-01	   3.3000000e+00	  -1.9586255e-01	
   1.0000000e-01	   3.6000000e+00	  -2.4457357e-01	
   1.0000000e-01	   3.9000000e+00	  -2.7122518e-01	
   1.0000000e-01	   4.2000000e+00	  -2.7847582e-01	
   1.0000000e-01	   4.5000000e+00	  -2.6912327e-01	
   1.0000000e-01	   4.8000000e+00	  -2.4604332e-01	
   1.0000000e-01	   5.1000000e+00	  -2.1212877e-01	
   1.0000000e-01	   5.4000000e+00	  -1.7022977e-01	
   1.0000000e-01	   5.7000000e+00	  -1.2309712e-01	
   1.0000000e-01	   6.0000000e+00	  -7.3329471e-02	
   1.0000000e-01	   6.3000000e+00	  -2.3325639e-02	
   1.0000000e-01	   6.6000000e+00	   2.4756999e-02	
   1.0000000e-01	   6.9000000e+00	   6.9037258e-02	
   1.0000000e-01	   7.2000000e+00	   1.0793737e-01	
   1.0000000e-01	   7.5000000e+00	   1.4020224e-01	
   1.0000000e-01	   7.8000000e+00	   1.6491045e-01	
   1.0000000e-01	   8.1000000e+00	   1.8147696e-01	
   1.0000000e-01	   8.4000000e+00	   1.8964757e-01	
   1.0000000e-01	   8.7000000e+00	   1.8948551e-01	
   1.0000000e-01	   9.0000000e+00	   1.8135064e-01	
   1.0000000e-01	   9.3000000e+00	   1.6587188e-01	
   1.0000000e-01	   9.6000000e+00	   1.4391375e-01	
   1.0000000e-01	   9.9000000e+00	   1.1653792e-01	
   1.0000000e-01	   1.0200000e+01	   8.4960779e-02	
   1.0000000e-01	   1.0500000e+01	   5.0508312e-02	
   1.0000000e-01	   1.0800000e+01	   1.4569302e-02	
   1.0000000e-01	   1.1100000e+01	  -2.1451815e-02	
   1.0000000e-01	   1.1400000e+01	  -5.6181256e-02	
   1.0000000e-01	   1.1700000e+01	  -8.8320168e-02	
   1.0000000e-01	   1.2000000e+01	  -1.1668575e-01	
   1.0000000e-01	   1.2300000e+01	  -1.4024816e-01	
   1.0000000e-01	   1.2600000e+01	  -1.5816233e-01	
   1.0000000e-01	   1.2900000e+01	  -1.6979378e-01	
   1.0000000e-01	   1.3200000e+01	  -1.7473792e-01	
   1.0000000e-01	   1.3500000e+01	  -1.7283224e-01	
   1.0000000e-01	   1.3800000e+01	  -1.6416115e-01	
   1.0000000e-01	   1.4100000e+01	  -1.4905330e-01	
   1.0000000e-01	   1.4400000e+01	  -1.2807152e-01	
   1.0000000e-01	   1.4700000e+01	  -1.0199557e-01	
   1.0000000e-01	   1.5000000e+01	  -7.1798139e-02	
   1.0000000e-01	   1.5300000e+01	  -3.8614709e-02	
   1.0000000e-01	   1.5600000e+01	  -3.7080848e-03	
   1.0000000e-01	   1.5900000e+01	   3.1571597e-02	
   1.0000000e-01	   1.6200000e+01	   6.5830306e-02	
   1.0000000e-01	   1.6500000e+01	   9.7675909e-02	
   1.0000000e-01	   1.6800000e+01	   1.2576515e-01	
   1.0000000e-01	   1.7100000e+01	   1.4885061e-01	
   1.0000000e-01	   1.7400000e+01	   1.6582639e-01	
   1.0000000e-01	   1.7700000e+01	   1.7577136e-01	
   1.0000000e-01	   1.8000000e+01	   1.7798882e-01	
   1.0000000e-01	   1.8300000e+01	   1.7204142e-01	
   1.0000000e-01	   1.8600000e+01	   1.5778044e-01	
   1.0000000e-01	   1.8900000e+01	   1.3536861e-01	
   1.0000000e-01	   1.9200000e+01	   1.0529556e-01	
   1.0000000e-01	   1.9500000e+01	   6.8385678e-02	
   1.0000000e-01	   1.9800000e+01	   2.5797734e-02	
   1.0000000e-01	   2.0100000e+01	  -2.0983787e-02	
   1.0000000e-01	   2.0400000e+01	  -7.0165594e-02	
   1.0000000e-01	   2.0700000e+01	  -1.1967059e-01	
   1.0000000e-01	   2.1000000e+01	  -1.6717051e-01	
   1.0000000e-01	   2.1300000e+01	  -2.1012566e-01	
   1.0000000e-01	   2.1600000e+01	  -2.4583085e-01	
   1.0000000e-01	   2.1900000e+01	  -2.7146686e-01	
   1.0000000e-01	   2.2200000e+01	  -2.8415602e-01	
   1.0000000e-01	   2.2500000e+01	  -2.8102117e-01	
   1.0000000e-01	   2.2800000e+01	  -2.5924691e-01	
   1.0000000e-01	   2.3100000e+01	  -2.1614497e-01	
   1.0000000e-01	   2.3400000e+01	  -1.4923808e-01	
   1.0000000e-01	   2.3700000e+01	  -5.6435484e-02	
   1.0000000e-01	   2.4000000e+01	   6.3377778e-02	
   1.0000000e-01	   2.4300000e+01	   2.0806907e-01	
   1.0000000e-01	   2.4600000e+01	   3.6392471e-01	
   1.0000000e-01	   2.4900000e+01	   4.7925596e-01	
   1.0000000e-01	   2.5200000e+01	   4.0517025e-01	
   1.0000000e-01	   2.5500000e+01	  -8.1984606e-02	
   1.0000000e-01	   2.5800000e+01	   1.0078999e-01	
   1.0000000e-01	   2.6100000e+01	   0.0000000e+00	
   1.0000000e-01	   2.6400000e+01	   0.0000000e+00	
   1.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   1.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   1.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   1.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   1.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   1.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   1.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   1.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   1.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   1.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   1.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   1.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   1.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   1.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   1.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   1.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   1.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   1.2000000e-01	   1.5000000e+00	   6.9422334e-01	
   1.2000000e-01	   1.8000000e+00	   4.6989132e-01	
   1.2000000e-01	   2.1000000e+00	   2.7756191e-01	
   1.2000000e-01	   2.4000000e+00	   1.1657442e-01	
   1.2000000e-01	   2.7000000e+00	  -1.4170708e-02	
   1.2000000e-01	   3.0000000e+00	  -1.1617744e-01	
   1.2000000e-01	   3.3000000e+00	  -1.9131232e-01	
   1.2000000e-01	   3.6000000e+00	  -2.4175627e-01	
   1.2000000e-01	   3.9000000e+00	  -2.6995128e-01	
   1.2000000e-01	   4.2000000e+00	  -2.7854308e-01	
   1.2000000e-01	   4.5000000e+00	  -2.7032123e-01	
   1.2000000e-01	   4.8000000e+00	  -2.4815784e-01	
   1.2000000e-01	   5.1000000e+00	  -2.1494652e-01	
   1.2000000e-01	   5.4000000e+00	  -1.7354258e-01	
   1.2000000e-01	   5.7000000e+00	  -1.2670602e-01	
   1.2000000e-01	   6.0000000e+00	  -7.7048461e-02	
   1.2000000e-01	   6.3000000e+00	  -2.6985004e-02	
   1.2000000e-01	   6.6000000e+00	   2.1307827e-02	
   1.2000000e-01	   6.9000000e+00	   6.5927376e-02	
   1.2000000e-01	   7.2000000e+00	   1.0527266e-01	
   1.2000000e-01	   7.5000000e+00	   1.3806424e-01	
   1.2000000e-01	   7.8000000e+00	   1.6335581e-01	
   1.2000000e-01	   8.1000000e+00	   1.8053751e-01	
   1.2000000e-01	   8.4000000e+00	   1.8933104e-01	
   1.2000000e-01	   8.7000000e+00	   1.8977676e-01	
   1.2000000e-01	   9.0000000e+00	   1.8221344e-01	
   1.2000000e-01	   9.3000000e+00	   1.6725118e-01	
   1.2000000e-01	   9.6000000e+00	   1.4573833e-01	
   1.2000000e-01	   9.9000000e+00	   1.1872336e-01	
   1.2000000e-01	   1.0200000e+01	   8.7412756e-02	
   1.2000000e-01	   1.0500000e+01	   5.3125971e-02	
   1.2000000e-01	   1.0800000e+01	   1.7248759e-02	
   1.2000000e-01	   1.1100000e+01	  -1.8813996e-02	
   1.2000000e-01	   1.1400000e+01	  -5.3684696e-02	
   1.2000000e-01	   1.1700000e+01	  -8.6057486e-02	
   1.2000000e-01	   1.2000000e+01	  -1.1473966e-01	
   1.2000000e-01	   1.2300000e+01	  -1.3868889e-01	
   1.2000000e-01	   1.2600000e+01	  -1.5704548e-01	
   1.2000000e-01	   1.2900000e+01	  -1.6915863e-01	
   1.2000000e-01	   1.3200000e+01	  -1.7460622e-01	
   1.2000000e-01	   1.3500000e+01	  -1.7320756e-01	
   1.2000000e-01	   1.3800000e+01	  -1.6502880e-01	
   1.2000000e-01	   1.4100000e+01	  -1.5038078e-01	
   1.2000000e-01	   1.4400000e+01	  -1.2980949e-01	
   1.2000000e-01	   1.4700000e+01	  -1.0407938e-01	
   1.2000000e-01	   1.5000000e+01	  -7.4149832e-02	
   1.2000000e-01	   1.5300000e+01	  -4.1145433e-02	
   1.2000000e-01	   1.5600000e+01	  -6.3208870e-03	
   1.2000000e-01	   1.5900000e+01	   2.8978681e-02	
   1.2000000e-01	   1.6200000e+01	   6.3360940e-02	
   1.2000000e-01	   1.6500000e+01	   9.5432016e-02	
   1.2000000e-01	   1.6800000e+01	   1.2384342e-01	
   1.2000000e-01	   1.7100000e+01	   1.4733905e-01	
   1.2000000e-01	   1.7400000e+01	   1.6480102e-01	
   1.2000000e-01	   1.7700000e+01	   1.7529311e-01	
   1.2000000e-01	   1.8000000e+01	   1.7810076e-01	
   1.2000000e-01	   1.8300000e+01	   1.7276634e-01	
   1.2000000e-01	   1.8600000e+01	   1.5911893e-01	
   1.2000000e-01	   1.8900000e+01	   1.3729755e-01	
   1.2000000e-01	   1.9200000e+01	   1.0776731e-01	
   1.2000000e-01	   1.9500000e+01	   7.1327727e-02	
   1.2000000e-01	   1.9800000e+01	   2.9113011e-02	
   1.2000000e-01	   2.0100000e+01	  -1.7415969e-02	
   1.2000000e-01	   2.0400000e+01	  -6.6488017e-02	
   1.2000000e-01	   2.0700000e+01	  -1.1604601e-01	
   1.2000000e-01	   2.1000000e+01	  -1.6377899e-01	
   1.2000000e-01	   2.1300000e+01	  -2.0716140e-01	
   1.2000000e-01	   2.1600000e+01	  -2.4349861e-01	
   1.2000000e-01	   2.1900000e+01	  -2.6997795e-01	
   1.2000000e-01	   2.2200000e+01	  -2.8372413e-01	
   1.2000000e-01	   2.2500000e+01	  -2.8185785e-01	
   1.2000000e-01	   2.2800000e+01	  -2.6155698e-01	
   1.2000000e-01	   2.3100000e+01	  -2.2012140e-01	
   1.2000000e-01	   2.3400000e+01	  -1.5505421e-01	
   1.2000000e-01	   2.3700000e+01	  -6.4224653e-02	
   1.2000000e-01	   2.4000000e+01	   5.3597582e-02	
   1.2000000e-01	   2.4300000e+01	   1.9668572e-01	
   1.2000000e-01	   2.4600000e+01	   3.5275774e-01	
   1.2000000e-01	   2.4900000e+01	   4.7455196e-01	
   1.2000000e-01	   2.5200000e+01	   4.2269148e-01	
   1.2000000e-01	   2.5500000e+01	  -3.3516595e-02	
   1.2000000e-01	   2.5800000e+01	  -6.2066221e-02	
   1.2000000e-01	   2.6100000e+01	   0.0000000e+00	
   1.2000000e-01	   2.6400000e+01	   0.0000000e+00	
   1.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   1.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   1.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   1.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   1.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   1.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   1.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   1.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   1.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   1.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   1.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   1.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   1.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   1.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   1.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   1.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   1.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   1.4000000e-01	   1.5000000e+00	   7.1242783e-01	
   1.4000000e-01	   1.8000000e+00	   4.8567109e-01	
   1.4000000e-01	   2.1000000e+00	   2.9094815e-01	
   1.4000000e-01	   2.4000000e+00	   1.2763258e-01	
   1.4000000e-01	   2.7000000e+00	  -5.3432404e-03	
   1.4000000e-01	   3.0000000e+00	  -1.0945418e-01	
   1.4000000e-01	   3.3000000e+00	  -1.8654106e-01	
   1.4000000e-01	   3.6000000e+00	  -2.3876293e-01	
   1.4000000e-01	   3.9000000e+00	  -2.6854406e-01	
   1.4000000e-01	   4.2000000e+00	  -2.7851692e-01	
   1.4000000e-01	   4.5000000e+00	  -2.7146231e-01	
   1.4000000e-01	   4.8000000e+00	  -2.5024832e-01	
   1.4000000e-01	   5.1000000e+00	  -2.1776900e-01	
   1.4000000e-01	   5.4000000e+00	  -1.7688458e-01	
   1.4000000e-01	   5.7000000e+00	  -1.3036417e-01	
   1.4000000e-01	   6.0000000e+00	  -8.0832283e-02	
   1.4000000e-01	   6.3000000e+00	  -3.0720388e-02	
   1.4000000e-01	   6.6000000e+00	   1.7775703e-02	
   1.4000000e-01	   6.9000000e+00	   6.2731639e-02	
   1.4000000e-01	   7.2000000e+00	   1.0252292e-01	
   1.4000000e-01	   7.5000000e+00	   1.3584537e-01	
   1.4000000e-01	   7.8000000e+00	   1.6172737e-01	
   1.4000000e-01	   8.1000000e+00	   1.7953379e-01	
   1.4000000e-01	   8.4000000e+00	   1.8896170e-01	
   1.4000000e-01	   8.7000000e+00	   1.9002806e-01	
   1.4000000e-01	   9.0000000e+00	   1.8305005e-01	
   1.4000000e-01	   9.3000000e+00	   1.6861838e-01	
   1.4000000e-01	   9.6000000e+00	   1.4756474e-01	
   1.4000000e-01	   9.9000000e+00	   1.2092396e-01	
   1.4000000e-01	   1.0200000e+01	   8.9892135e-02	
   1.4000000e-01	   1.0500000e+01	   5.5781834e-02	
   1.4000000e-01	   1.0800000e+01	   1.9975461e-02	
   1.4000000e-01	   1.1100000e+01	  -1.6121912e-02	
   1.4000000e-01	   1.1400000e+01	  -5.1129048e-02	
   1.4000000e-01	   1.1700000e+01	  -8.3733203e-02	
   1.4000000e-01	   1.2000000e+01	  -1.1273179e-01	
   1.4000000e-01	   1.2300000e+01	  -1.3706997e-01	
   1.4000000e-01	   1.2600000e+01	  -1.5587328e-01	
   1.4000000e-01	   1.2900000e+01	  -1.6847442e-01	
   1.4000000e-01	   1.3200000e+01	  -1.7443350e-01	
   1.4000000e-01	   1.3500000e+01	  -1.7355138e-01	
   1.4000000e-01	   1.3800000e+01	  -1.6587558e-01	
   1.4000000e-01	   1.4100000e+01	  -1.5169874e-01	
   1.4000000e-01	   1.4400000e+01	  -1.3154965e-01	
   1.4000000e-01	   1.4700000e+01	  -1.0617703e-01	
   1.4000000e-01	   1.5000000e+01	  -7.6526534e-02	
   1.4000000e-01	   1.5300000e+01	  -4.3711469e-02	
   1.4000000e-01	   1.5600000e+01	  -8.9780685e-03	
   1.4000000e-01	   1.5900000e+01	   2.6333888e-02	
   1.4000000e-01	   1.6200000e+01	   6.0834059e-02	
   1.4000000e-01	   1.6500000e+01	   9.3127061e-02	
   1.4000000e-01	   1.6800000e+01	   1.2185934e-01	
   1.4000000e-01	   1.7100000e+01	   1.4576622e-01	
   1.4000000e-01	   1.7400000e+01	   1.6371785e-01	
   1.4000000e-01	   1.7700000e+01	   1.7476289e-01	
   1.4000000e-01	   1.8000000e+01	   1.7816878e-01	
   1.4000000e-01	   1.8300000e+01	   1.7345742e-01	
   1.4000000e-01	   1.8600000e+01	   1.6043539e-01	
   1.4000000e-01	   1.8900000e+01	   1.3921773e-01	
   1.4000000e-01	   1.9200000e+01	   1.1024457e-01	
   1.4000000e-01	   1.9500000e+01	   7.4290137e-02	
   1.4000000e-01	   1.9800000e+01	   3.2463601e-02	
   1.4000000e-01	   2.0100000e+01	  -1.3798313e-02	
   1.4000000e-01	   2.0400000e+01	  -6.2747036e-02	
   1.4000000e-01	   2.0700000e+01	  -1.1234596e-01	
   1.4000000e-01	   2.1000000e+01	  -1.6030197e-01	
   1.4000000e-01	   2.1300000e+01	  -2.0410415e-01	
   1.4000000e-01	   2.1600000e+01	  -2.4106891e-01	
   1.4000000e-01	   2.1900000e+01	  -2.6839059e-01	
   1.4000000e-01	   2.2200000e+01	  -2.8319659e-01	
   1.4000000e-01	   2.2500000e+01	  -2.8260583e-01	
   1.4000000e-01	   2.2800000e+01	  -2.6378969e-01	
   1.4000000e-01	   2.3100000e+01	  -2.2403638e-01	
   1.4000000e-01	   2.3400000e+01	  -1.6082985e-01	
   1.4000000e-01	   2.3700000e+01	  -7.2001197e-02	
   1.4000000e-01	   2.4000000e+01	   4.3787333e-02	
   1.4000000e-01	   2.4300000e+01	   1.8518435e-01	
   1.4000000e-01	   2.4600000e+01	   3.4123827e-01	
   1.4000000e-01	   2.4900000e+01	   4.6886271e-01	
   1.4000000e-01	   2.5200000e+01	   4.3807650e-01	
   1.4000000e-01	   2.5500000e+01	   1.5181230e-02	
   1.4000000e-01	   2.5800000e+01	  -1.8184154e-01	
   1.4000000e-01	   2.6100000e+01	   0.0000000e+00	
   1.4000000e-01	   2.6400000e+01	   0.0000000e+00	
   1.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   1.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   1.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   1.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   1.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   1.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   1.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   1.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   1.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   1.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   1.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   1.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   1.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   1.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   1.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   1.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   1.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   1.6000000e-01	   1.5000000e+00	   7.3114213e-01	
   1.6000000e-01	   1.8000000e+00	   5.0191680e-01	
   1.6000000e-01	   2.1000000e+00	   3.0475433e-01	
   1.6000000e-01	   2.4000000e+00	   1.3906323e-01	
   1.6000000e-01	   2.7000000e+00	   3.8086391e-03	
   1.6000000e-01	   3.0000000e+00	  -1.0245448e-01	
   1.6000000e-01	   3.3000000e+00	  -1.8154050e-01	
   1.6000000e-01	   3.6000000e+00	  -2.3558589e-01	
   1.6000000e-01	   3.9000000e+00	  -2.6699658e-01	
   1.6000000e-01	   4.2000000e+00	  -2.7839114e-01	
   1.6000000e-01	   4.5000000e+00	  -2.7254117e-01	
   1.6000000e-01	   4.8000000e+00	  -2.5231023e-01	
   1.6000000e-01	   5.1000000e+00	  -2.2059255e-01	
   1.6000000e-01	   5.4000000e+00	  -1.8025300e-01	
   1.6000000e-01	   5.7000000e+00	  -1.3406962e-01	
   1.6000000e-01	   6.0000000e+00	  -8.4679808e-02	
   1.6000000e-01	   6.3000000e+00	  -3.4531416e-02	
   1.6000000e-01	   6.6000000e+00	   1.4160319e-02	
   1.6000000e-01	   6.9000000e+00	   5.9449130e-02	
   1.6000000e-01	   7.2000000e+00	   9.9686704e-02	
   1.6000000e-01	   7.5000000e+00	   1.3354376e-01	
   1.6000000e-01	   7.8000000e+00	   1.6002295e-01	
   1.6000000e-01	   8.1000000e+00	   1.7846339e-01	
   1.6000000e-01	   8.4000000e+00	   1.8853701e-01	
   1.6000000e-01	   8.7000000e+00	   1.9023686e-01	
   1.6000000e-01	   9.0000000e+00	   1.8385796e-01	
   1.6000000e-01	   9.3000000e+00	   1.6997114e-01	
   1.6000000e-01	   9.6000000e+00	   1.4939089e-01	
   1.6000000e-01	   9.9000000e+00	   1.2313789e-01	
   1.6000000e-01	   1.0200000e+01	   9.2397443e-02	
   1.6000000e-01	   1.0500000e+01	   5.8474819e-02	
   1.6000000e-01	   1.0800000e+01	   2.2748737e-02	
   1.6000000e-01	   1.1100000e+01	  -1.3375804e-02	
   1.6000000e-01	   1.1400000e+01	  -4.8514131e-02	
   1.6000000e-01	   1.1700000e+01	  -8.1346729e-02	
   1.6000000e-01	   1.2000000e+01	  -1.1066117e-01	
   1.6000000e-01	   1.2300000e+01	  -1.3539008e-01	
   1.6000000e-01	   1.2600000e+01	  -1.5464413e-01	
   1.6000000e-01	   1.2900000e+01	  -1.6773932e-01	
   1.6000000e-01	   1.3200000e+01	  -1.7421780e-01	
   1.6000000e-01	   1.3500000e+01	  -1.7386163e-01	
   1.6000000e-01	   1.3800000e+01	  -1.6669940e-01	
   1.6000000e-01	   1.4100000e+01	  -1.5300517e-01	
   1.6000000e-01	   1.4400000e+01	  -1.3329011e-01	
   1.6000000e-01	   1.4700000e+01	  -1.0828683e-01	
   1.6000000e-01	   1.5000000e+01	  -7.8926817e-02	
   1.6000000e-01	   1.5300000e+01	  -4.6311710e-02	
   1.6000000e-01	   1.5600000e+01	  -1.1678885e-02	
   1.6000000e-01	   1.5900000e+01	   2.3637566e-02	
   1.6000000e-01	   1.6200000e+01	   5.8249592e-02	
   1.6000000e-01	   1.6500000e+01	   9.0760548e-02	
   1.6000000e-01	   1.6800000e+01	   1.1981200e-01	
   1.6000000e-01	   1.7100000e+01	   1.4413082e-01	
   1.6000000e-01	   1.7400000e+01	   1.6257522e-01	
   1.6000000e-01	   1.7700000e+01	   1.7417870e-01	
   1.6000000e-01	   1.8000000e+01	   1.7819061e-01	
   1.6000000e-01	   1.8300000e+01	   1.7411220e-01	
   1.6000000e-01	   1.8600000e+01	   1.6172729e-01	
   1.6000000e-01	   1.8900000e+01	   1.4112659e-01	
   1.6000000e-01	   1.9200000e+01	   1.1272488e-01	
   1.6000000e-01	   1.9500000e+01	   7.7270643e-02	
   1.6000000e-01	   1.9800000e+01	   3.5847526e-02	
   1.6000000e-01	   2.0100000e+01	  -1.0132408e-02	
   1.6000000e-01	   2.0400000e+01	  -5.8943755e-02	
   1.6000000e-01	   2.0700000e+01	  -1.0857097e-01	
   1.6000000e-01	   2.1000000e+01	  -1.5673932e-01	
   1.6000000e-01	   2.1300000e+01	  -2.0095307e-01	
   1.6000000e-01	   2.1600000e+01	  -2.3854013e-01	
   1.6000000e-01	   2.1900000e+01	  -2.6670230e-01	
   1.6000000e-01	   2.2200000e+01	  -2.8257009e-01	
   1.6000000e-01	   2.2500000e+01	  -2.8326094e-01	
   1.6000000e-01	   2.2800000e+01	  -2.6593997e-01	
   1.6000000e-01	   2.3100000e+01	  -2.2788401e-01	
   1.6000000e-01	   2.3400000e+01	  -1.6655826e-01	
   1.6000000e-01	   2.3700000e+01	  -7.9757435e-02	
   1.6000000e-01	   2.4000000e+01	   3.3956258e-02	
   1.6000000e-01	   2.4300000e+01	   1.7357797e-01	
   1.6000000e-01	   2.4600000e+01	   3.2938941e-01	
   1.6000000e-01	   2.4900000e+01	   4.6222935e-01	
   1.6000000e-01	   2.5200000e+01	   4.5132430e-01	
   1.6000000e-01	   2.5500000e+01	   6.3389576e-02	
   1.6000000e-01	   2.5800000e+01	  -2.6455613e-01	
   1.6000000e-01	   2.6100000e+01	   0.0000000e+00	
   1.6000000e-01	   2.6400000e+01	   0.0000000e+00	
   1.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   1.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   1.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   1.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   1.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   1.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   1.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   1.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   1.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   1.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   1.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   1.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   1.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   1.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   1.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   1.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   1.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   1.8000000e-01	   1.5000000e+00	   7.5037671e-01	
   1.8000000e-01	   1.8000000e+00	   5.1863913e-01	
   1.8000000e-01	   2.1000000e+00	   3.1899109e-01	
   1.8000000e-01	   2.4000000e+00	   1.5087689e-01	
   1.8000000e-01	   2.7000000e+00	   1.3295138e-02	
   1.8000000e-01	   3.0000000e+00	  -9.5168578e-02	
   1.8000000e-01	   3.3000000e+00	  -1.7630145e-01	
   1.8000000e-01	   3.6000000e+00	  -2.3221666e-01	
   1.8000000e-01	   3.9000000e+00	  -2.6530109e-01	
   1.8000000e-01	   4.2000000e+00	  -2.7815886e-01	
   1.8000000e-01	   4.5000000e+00	  -2.7355183e-01	
   1.8000000e-01	   4.8000000e+00	  -2.5433858e-01	
   1.8000000e-01	   5.1000000e+00	  -2.2341312e-01	
   1.8000000e-01	   5.4000000e+00	  -1.8364473e-01	
   1.8000000e-01	   5.7000000e+00	  -1.3782022e-01	
   1.8000000e-01	   6.0000000e+00	  -8.8589772e-02	
   1.8000000e-01	   6.3000000e+00	  -3.8417659e-02	
   1.8000000e-01	   6.6000000e+00	   1.0461341e-02	
   1.8000000e-01	   6.9000000e+00	   5.6078841e-02	
   1.8000000e-01	   7.2000000e+00	   9.6762424e-02	
   1.8000000e-01	   7.5000000e+00	   1.3115736e-01	
   1.8000000e-01	   7.8000000e+00	   1.5824012e-01	
   1.8000000e-01	   8.1000000e+00	   1.7732362e-01	
   1.8000000e-01	   8.4000000e+00	   1.8805415e-01	
   1.8000000e-01	   8.7000000e+00	   1.9040032e-01	
   1.8000000e-01	   9.0000000e+00	   1.8463441e-01	
   1.8000000e-01	   9.3000000e+00	   1.7130686e-01	
   1.8000000e-01	   9.6000000e+00	   1.5121441e-01	
   1.8000000e-01	   9.9000000e+00	   1.2536313e-01	
   1.8000000e-01	   1.0200000e+01	   9.4927043e-02	
   1.8000000e-01	   1.0500000e+01	   6.1203719e-02	
   1.8000000e-01	   1.0800000e+01	   2.5567843e-02	
   1.8000000e-01	   1.1100000e+01	  -1.0575947e-02	
   1.8000000e-01	   1.1400000e+01	  -4.5839748e-02	
   1.8000000e-01	   1.1700000e+01	  -7.8897412e-02	
   1.8000000e-01	   1.2000000e+01	  -1.0852674e-01	
   1.8000000e-01	   1.2300000e+01	  -1.3364777e-01	
   1.8000000e-01	   1.2600000e+01	  -1.5335625e-01	
   1.8000000e-01	   1.2900000e+01	  -1.6695132e-01	
   1.8000000e-01	   1.3200000e+01	  -1.7395690e-01	
   1.8000000e-01	   1.3500000e+01	  -1.7413600e-01	
   1.8000000e-01	   1.3800000e+01	  -1.6749793e-01	
   1.8000000e-01	   1.4100000e+01	  -1.5429780e-01	
   1.8000000e-01	   1.4400000e+01	  -1.3502877e-01	
   1.8000000e-01	   1.4700000e+01	  -1.1040688e-01	
   1.8000000e-01	   1.5000000e+01	  -8.1349094e-02	
   1.8000000e-01	   1.5300000e+01	  -4.8944921e-02	
   1.8000000e-01	   1.5600000e+01	  -1.4422509e-02	
   1.8000000e-01	   1.5900000e+01	   2.0890100e-02	
   1.8000000e-01	   1.6200000e+01	   5.5607461e-02	
   1.8000000e-01	   1.6500000e+01	   8.8331924e-02	
   1.8000000e-01	   1.6800000e+01	   1.1770038e-01	
   1.8000000e-01	   1.7100000e+01	   1.4243137e-01	
   1.8000000e-01	   1.7400000e+01	   1.6137125e-01	
   1.8000000e-01	   1.7700000e+01	   1.7353834e-01	
   1.8000000e-01	   1.8000000e+01	   1.7816378e-01	
   1.8000000e-01	   1.8300000e+01	   1.7472801e-01	
   1.8000000e-01	   1.8600000e+01	   1.6299184e-01	
   1.8000000e-01	   1.8900000e+01	   1.4302131e-01	
   1.8000000e-01	   1.9200000e+01	   1.1520552e-01	
   1.8000000e-01	   1.9500000e+01	   8.0266730e-02	
   1.8000000e-01	   1.9800000e+01	   3.9262591e-02	
   1.8000000e-01	   2.0100000e+01	  -6.4200165e-03	
   1.8000000e-01	   2.0400000e+01	  -5.5079399e-02	
   1.8000000e-01	   2.0700000e+01	  -1.0472162e-01	
   1.8000000e-01	   2.1000000e+01	  -1.5309089e-01	
   1.8000000e-01	   2.1300000e+01	  -1.9770719e-01	
   1.8000000e-01	   2.1600000e+01	  -2.3591043e-01	
   1.8000000e-01	   2.1900000e+01	  -2.6491034e-01	
   1.8000000e-01	   2.2200000e+01	  -2.8184093e-01	
   1.8000000e-01	   2.2500000e+01	  -2.8381849e-01	
   1.8000000e-01	   2.2800000e+01	  -2.6800221e-01	
   1.8000000e-01	   2.3100000e+01	  -2.3165772e-01	
   1.8000000e-01	   2.3400000e+01	  -1.7223197e-01	
   1.8000000e-01	   2.3700000e+01	  -8.7484885e-02	
   1.8000000e-01	   2.4000000e+01	   2.4114374e-02	
   1.8000000e-01	   2.4300000e+01	   1.6188015e-01	
   1.8000000e-01	   2.4600000e+01	   3.1723413e-01	
   1.8000000e-01	   2.4900000e+01	   4.5469187e-01	
   1.8000000e-01	   2.5200000e+01	   4.6243951e-01	
   1.8000000e-01	   2.5500000e+01	   1.1047360e-01	
   1.8000000e-01	   2.5800000e+01	  -3.1560699e-01	
   1.8000000e-01	   2.6100000e+01	   0.0000000e+00	
   1.8000000e-01	   2.6400000e+01	   0.0000000e+00	
   1.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   1.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   1.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   1.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   1.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   1.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   1.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   1.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   1.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   1.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   1.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   1.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   2.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   2.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   2.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   2.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   2.0000000e-01	   1.5000000e+00	   7.7014096e-01	
   2.0000000e-01	   1.8000000e+00	   5.3584764e-01	
   2.0000000e-01	   2.1000000e+00	   3.3366808e-01	
   2.0000000e-01	   2.4000000e+00	   1.6308310e-01	
   2.0000000e-01	   2.7000000e+00	   2.3125562e-02	
   2.0000000e-01	   3.0000000e+00	  -8.7587538e-02	
   2.0000000e-01	   3.3000000e+00	  -1.7081545e-01	
   2.0000000e-01	   3.6000000e+00	  -2.2864735e-01	
   2.0000000e-01	   3.9000000e+00	  -2.6345041e-01	
   2.0000000e-01	   4.2000000e+00	  -2.7781366e-01	
   2.0000000e-01	   4.5000000e+00	  -2.7448866e-01	
   2.0000000e-01	   4.8000000e+00	  -2.5632856e-01	
   2.0000000e-01	   5.1000000e+00	  -2.2622679e-01	
   2.0000000e-01	   5.4000000e+00	  -1.8705674e-01	
   2.0000000e-01	   5.7000000e+00	  -1.4161378e-01	
   2.0000000e-01	   6.0000000e+00	  -9.2560811e-02	
   2.0000000e-01	   6.3000000e+00	  -4.2378527e-02	
   2.0000000e-01	   6.6000000e+00	   6.6786487e-03	
   2.0000000e-01	   6.9000000e+00	   5.2620015e-02	
   2.0000000e-01	   7.2000000e+00	   9.3748776e-02	
   2.0000000e-01	   7.5000000e+00	   1.2868439e-01	
   2.0000000e-01	   7.8000000e+00	   1.5637677e-01	
   2.0000000e-01	   8.1000000e+00	   1.7611213e-01	
   2.0000000e-01	   8.4000000e+00	   1.8751061e-01	
   2.0000000e-01	   8.7000000e+00	   1.9051584e-01	
   2.0000000e-01	   9.0000000e+00	   1.8537686e-01	
   2.0000000e-01	   9.3000000e+00	   1.7262311e-01	
   2.0000000e-01	   9.6000000e+00	   1.5303311e-01	
   2.0000000e-01	   9.9000000e+00	   1.2759775e-01	
   2.0000000e-01	   1.0200000e+01	   9.7479342e-02	
   2.0000000e-01	   1.0500000e+01	   6.3967321e-02	
   2.0000000e-01	   1.0800000e+01	   2.8431974e-02	
   2.0000000e-01	   1.1100000e+01	  -7.7227146e-03	
   2.0000000e-01	   1.1400000e+01	  -4.3105843e-02	
   2.0000000e-01	   1.1700000e+01	  -7.6384779e-02	
   2.0000000e-01	   1.2000000e+01	  -1.0632762e-01	
   2.0000000e-01	   1.2300000e+01	  -1.3184183e-01	
   2.0000000e-01	   1.2600000e+01	  -1.5200813e-01	
   2.0000000e-01	   1.2900000e+01	  -1.6610865e-01	
   2.0000000e-01	   1.3200000e+01	  -1.7364884e-01	
   2.0000000e-01	   1.3500000e+01	  -1.7437243e-01	
   2.0000000e-01	   1.3800000e+01	  -1.6826907e-01	
   2.0000000e-01	   1.4100000e+01	  -1.5557457e-01	
   2.0000000e-01	   1.4400000e+01	  -1.3676367e-01	
   2.0000000e-01	   1.4700000e+01	  -1.1253543e-01	
   2.0000000e-01	   1.5000000e+01	  -8.3791835e-02	
   2.0000000e-01	   1.5300000e+01	  -5.1609881e-02	
   2.0000000e-01	   1.5600000e+01	  -1.7208071e-02	
   2.0000000e-01	   1.5900000e+01	   1.8091970e-02	
   2.0000000e-01	   1.6200000e+01	   5.2907725e-02	
   2.0000000e-01	   1.6500000e+01	   8.5840821e-02	
   2.0000000e-01	   1.6800000e+01	   1.1552369e-01	
   2.0000000e-01	   1.7100000e+01	   1.4066668e-01	
   2.0000000e-01	   1.7400000e+01	   1.6010436e-01	
   2.0000000e-01	   1.7700000e+01	   1.7283987e-01	
   2.0000000e-01	   1.8000000e+01	   1.7808608e-01	
   2.0000000e-01	   1.8300000e+01	   1.7530242e-01	
   2.0000000e-01	   1.8600000e+01	   1.6422648e-01	
   2.0000000e-01	   1.8900000e+01	   1.4489934e-01	
   2.0000000e-01	   1.9200000e+01	   1.1768397e-01	
   2.0000000e-01	   1.9500000e+01	   8.3276038e-02	
   2.0000000e-01	   1.9800000e+01	   4.2706693e-02	
   2.0000000e-01	   2.0100000e+01	  -2.6628843e-03	
   2.0000000e-01	   2.0400000e+01	  -5.1155256e-02	
   2.0000000e-01	   2.0700000e+01	  -1.0079867e-01	
   2.0000000e-01	   2.1000000e+01	  -1.4935681e-01	
   2.0000000e-01	   2.1300000e+01	  -1.9436591e-01	
   2.0000000e-01	   2.1600000e+01	  -2.3317844e-01	
   2.0000000e-01	   2.1900000e+01	  -2.6301251e-01	
   2.0000000e-01	   2.2200000e+01	  -2.8100605e-01	
   2.0000000e-01	   2.2500000e+01	  -2.8427458e-01	
   2.0000000e-01	   2.2800000e+01	  -2.6997162e-01	
   2.0000000e-01	   2.3100000e+01	  -2.3535189e-01	
   2.0000000e-01	   2.3400000e+01	  -1.7784448e-01	
   2.0000000e-01	   2.3700000e+01	  -9.5176077e-02	
   2.0000000e-01	   2.4000000e+01	   1.4270716e-02	
   2.0000000e-01	   2.4300000e+01	   1.5010382e-01	
   2.0000000e-01	   2.4600000e+01	   3.0479622e-01	
   2.0000000e-01	   2.4900000e+01	   4.4629739e-01	
   2.0000000e-01	   2.5200000e+01	   4.7145709e-01	
   2.0000000e-01	   2.5500000e+01	   1.5590106e-01	
   2.0000000e-01	   2.5800000e+01	  -3.4013532e-01	
   2.0000000e-01	   2.6100000e+01	   0.0000000e+00	
   2.0000000e-01	   2.6400000e+01	   0.0000000e+00	
   2.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   2.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   2.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   2.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   2.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   2.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   2.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   2.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   2.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   2.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   2.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   2.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   2.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   2.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   2.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   2.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   2.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   2.2000000e-01	   1.5000000e+00	   7.9044512e-01	
   2.2000000e-01	   1.8000000e+00	   5.5355278e-01	
   2.2000000e-01	   2.1000000e+00	   3.4879579e-01	
   2.2000000e-01	   2.4000000e+00	   1.7569224e-01	
   2.2000000e-01	   2.7000000e+00	   3.3310054e-02	
   2.2000000e-01	   3.0000000e+00	  -7.9701607e-02	
   2.2000000e-01	   3.3000000e+00	  -1.6507328e-01	
   2.2000000e-01	   3.6000000e+00	  -2.2486937e-01	
   2.2000000e-01	   3.9000000e+00	  -2.6143668e-01	
   2.2000000e-01	   4.2000000e+00	  -2.7734849e-01	
   2.2000000e-01	   4.5000000e+00	  -2.7534551e-01	
   2.2000000e-01	   4.8000000e+00	  -2.5827497e-01	
   2.2000000e-01	   5.1000000e+00	  -2.2902929e-01	
   2.2000000e-01	   5.4000000e+00	  -1.9048569e-01	
   2.2000000e-01	   5.7000000e+00	  -1.4544790e-01	
   2.2000000e-01	   6.0000000e+00	  -9.6591421e-02	
   2.2000000e-01	   6.3000000e+00	  -4.6413357e-02	
   2.2000000e-01	   6.6000000e+00	   2.8121308e-03	
   2.2000000e-01	   6.9000000e+00	   4.9071849e-02	
   2.2000000e-01	   7.2000000e+00	   9.0644356e-02	
   2.2000000e-01	   7.5000000e+00	   1.2612296e-01	
   2.2000000e-01	   7.8000000e+00	   1.5443060e-01	
   2.2000000e-01	   8.1000000e+00	   1.7482632e-01	
   2.2000000e-01	   8.4000000e+00	   1.8690363e-01	
   2.2000000e-01	   8.7000000e+00	   1.9058061e-01	
   2.2000000e-01	   9.0000000e+00	   1.8608252e-01	
   2.2000000e-01	   9.3000000e+00	   1.7391727e-01	
   2.2000000e-01	   9.6000000e+00	   1.5484457e-01	
   2.2000000e-01	   9.9000000e+00	   1.2983965e-01	
   2.2000000e-01	   1.0200000e+01	   1.0005260e-01	
   2.2000000e-01	   1.0500000e+01	   6.6764296e-02	
   2.2000000e-01	   1.0800000e+01	   3.1340251e-02	
   2.2000000e-01	   1.1100000e+01	  -4.8165241e-03	
   2.2000000e-01	   1.1400000e+01	  -4.0312367e-02	
   2.2000000e-01	   1.1700000e+01	  -7.3808325e-02	
   2.2000000e-01	   1.2000000e+01	  -1.0406288e-01	
   2.2000000e-01	   1.2300000e+01	  -1.2997094e-01	
   2.2000000e-01	   1.2600000e+01	  -1.5059810e-01	
   2.2000000e-01	   1.2900000e+01	  -1.6520936e-01	
   2.2000000e-01	   1.3200000e+01	  -1.7329151e-01	
   2.2000000e-01	   1.3500000e+01	  -1.7456866e-01	
   2.2000000e-01	   1.3800000e+01	  -1.6901052e-01	
   2.2000000e-01	   1.4100000e+01	  -1.5683323e-01	
   2.2000000e-01	   1.4400000e+01	  -1.3849267e-01	
   2.2000000e-01	   1.4700000e+01	  -1.1467053e-01	
   2.2000000e-01	   1.5000000e+01	  -8.6253372e-02	
   2.2000000e-01	   1.5300000e+01	  -5.4305251e-02	
   2.2000000e-01	   1.5600000e+01	  -2.0034617e-02	
   2.2000000e-01	   1.5900000e+01	   1.5243700e-02	
   2.2000000e-01	   1.6200000e+01	   5.0150459e-02	
   2.2000000e-01	   1.6500000e+01	   8.3286848e-02	
   2.2000000e-01	   1.6800000e+01	   1.1328106e-01	
   2.2000000e-01	   1.7100000e+01	   1.3883543e-01	
   2.2000000e-01	   1.7400000e+01	   1.5877283e-01	
   2.2000000e-01	   1.7700000e+01	   1.7208123e-01	
   2.2000000e-01	   1.8000000e+01	   1.7795513e-01	
   2.2000000e-01	   1.8300000e+01	   1.7583284e-01	
   2.2000000e-01	   1.8600000e+01	   1.6542847e-01	
   2.2000000e-01	   1.8900000e+01	   1.4675786e-01	
   2.2000000e-01	   1.9200000e+01	   1.2015750e-01	
   2.2000000e-01	   1.9500000e+01	   8.6295997e-02	
   2.2000000e-01	   1.9800000e+01	   4.6177541e-02	
   2.2000000e-01	   2.0100000e+01	   1.1370860e-03	
   2.2000000e-01	   2.0400000e+01	  -4.7172735e-02	
   2.2000000e-01	   2.0700000e+01	  -9.6802904e-02	
   2.2000000e-01	   2.1000000e+01	  -1.4553718e-01	
   2.2000000e-01	   2.1300000e+01	  -1.9092859e-01	
   2.2000000e-01	   2.1600000e+01	  -2.3034268e-01	
   2.2000000e-01	   2.1900000e+01	  -2.6100643e-01	
   2.2000000e-01	   2.2200000e+01	  -2.8006214e-01	
   2.2000000e-01	   2.2500000e+01	  -2.8462495e-01	
   2.2000000e-01	   2.2800000e+01	  -2.7184299e-01	
   2.2000000e-01	   2.3100000e+01	  -2.3896036e-01	
   2.2000000e-01	   2.3400000e+01	  -1.8338871e-01	
   2.2000000e-01	   2.3700000e+01	  -1.0282293e-01	
   2.2000000e-01	   2.4000000e+01	   4.4349055e-03	
   2.2000000e-01	   2.4300000e+01	   1.3826226e-01	
   2.2000000e-01	   2.4600000e+01	   2.9209915e-01	
   2.2000000e-01	   2.4900000e+01	   4.3709173e-01	
   2.2000000e-01	   2.5200000e+01	   4.7841703e-01	
   2.2000000e-01	   2.5500000e+01	   1.9921916e-01	
   2.2000000e-01	   2.5800000e+01	  -3.4269225e-01	
   2.2000000e-01	   2.6100000e+01	   0.0000000e+00	
   2.2000000e-01	   2.6400000e+01	   0.0000000e+00	
   2.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   2.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   2.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   2.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   2.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   2.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   2.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   2.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   2.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   2.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   2.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   2.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   2.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   2.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   2.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   2.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   2.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   2.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   2.4000000e-01	   1.8000000e+00	   5.7176497e-01	
   2.4000000e-01	   2.1000000e+00	   3.6438473e-01	
   2.4000000e-01	   2.4000000e+00	   1.8871476e-01	
   2.4000000e-01	   2.7000000e+00	   4.3858824e-02	
   2.4000000e-01	   3.0000000e+00	  -7.1500948e-02	
   2.4000000e-01	   3.3000000e+00	  -1.5906560e-01	
   2.4000000e-01	   3.6000000e+00	  -2.2087402e-01	
   2.4000000e-01	   3.9000000e+00	  -2.5925191e-01	
   2.4000000e-01	   4.2000000e+00	  -2.7675619e-01	
   2.4000000e-01	   4.5000000e+00	  -2.7611608e-01	
   2.4000000e-01	   4.8000000e+00	  -2.6017241e-01	
   2.4000000e-01	   5.1000000e+00	  -2.3181619e-01	
   2.4000000e-01	   5.4000000e+00	  -1.9392811e-01	
   2.4000000e-01	   5.7000000e+00	  -1.4932004e-01	
   2.4000000e-01	   6.0000000e+00	  -1.0067996e-01	
   2.4000000e-01	   6.3000000e+00	  -5.0521367e-02	
   2.4000000e-01	   6.6000000e+00	  -1.1382177e-03	
   2.4000000e-01	   6.9000000e+00	   4.5433629e-02	
   2.4000000e-01	   7.2000000e+00	   8.7447833e-02	
   2.4000000e-01	   7.5000000e+00	   1.2347123e-01	
   2.4000000e-01	   7.8000000e+00	   1.5239934e-01	
   2.4000000e-01	   8.1000000e+00	   1.7346365e-01	
   2.4000000e-01	   8.4000000e+00	   1.8623046e-01	
   2.4000000e-01	   8.7000000e+00	   1.9059182e-01	
   2.4000000e-01	   9.0000000e+00	   1.8674862e-01	
   2.4000000e-01	   9.3000000e+00	   1.7518668e-01	
   2.4000000e-01	   9.6000000e+00	   1.5664634e-01	
   2.4000000e-01	   9.9000000e+00	   1.3208666e-01	
   2.4000000e-01	   1.0200000e+01	   1.0264501e-01	
   2.4000000e-01	   1.0500000e+01	   6.9593245e-02	
   2.4000000e-01	   1.0800000e+01	   3.4291717e-02	
   2.4000000e-01	   1.1100000e+01	  -1.8578657e-03	
   2.4000000e-01	   1.1400000e+01	  -3.7459339e-02	
   2.4000000e-01	   1.1700000e+01	  -7.1167612e-02	
   2.4000000e-01	   1.2000000e+01	  -1.0173165e-01	
   2.4000000e-01	   1.2300000e+01	  -1.2803382e-01	
   2.4000000e-01	   1.2600000e+01	  -1.4912455e-01	
   2.4000000e-01	   1.2900000e+01	  -1.6425157e-01	
   2.4000000e-01	   1.3200000e+01	  -1.7288279e-01	
   2.4000000e-01	   1.3500000e+01	  -1.7472245e-01	
   2.4000000e-01	   1.3800000e+01	  -1.6971999e-01	
   2.4000000e-01	   1.4100000e+01	  -1.5807149e-01	
   2.4000000e-01	   1.4400000e+01	  -1.4021360e-01	
   2.4000000e-01	   1.4700000e+01	  -1.1681020e-01	
   2.4000000e-01	   1.5000000e+01	  -8.8731982e-02	
   2.4000000e-01	   1.5300000e+01	  -5.7029634e-02	
   2.4000000e-01	   1.5600000e+01	  -2.2901130e-02	
   2.4000000e-01	   1.5900000e+01	   1.2345890e-02	
   2.4000000e-01	   1.6200000e+01	   4.7335808e-02	
   2.4000000e-01	   1.6500000e+01	   8.0669682e-02	
   2.4000000e-01	   1.6800000e+01	   1.1097172e-01	
   2.4000000e-01	   1.7100000e+01	   1.3693640e-01	
   2.4000000e-01	   1.7400000e+01	   1.5737501e-01	
   2.4000000e-01	   1.7700000e+01	   1.7126037e-01	
   2.4000000e-01	   1.8000000e+01	   1.7776857e-01	
   2.4000000e-01	   1.8300000e+01	   1.7631666e-01	
   2.4000000e-01	   1.8600000e+01	   1.6659507e-01	
   2.4000000e-01	   1.8900000e+01	   1.4859407e-01	
   2.4000000e-01	   1.9200000e+01	   1.2262333e-01	
   2.4000000e-01	   1.9500000e+01	   8.9323990e-02	
   2.4000000e-01	   1.9800000e+01	   4.9672778e-02	
   2.4000000e-01	   2.0100000e+01	   4.9779102e-03	
   2.4000000e-01	   2.0400000e+01	  -4.3133338e-02	
   2.4000000e-01	   2.0700000e+01	  -9.2735259e-02	
   2.4000000e-01	   2.1000000e+01	  -1.4163224e-01	
   2.4000000e-01	   2.1300000e+01	  -1.8739471e-01	
   2.4000000e-01	   2.1600000e+01	  -2.2740178e-01	
   2.4000000e-01	   2.1900000e+01	  -2.5888985e-01	
   2.4000000e-01	   2.2200000e+01	  -2.7900604e-01	
   2.4000000e-01	   2.2500000e+01	  -2.8486547e-01	
   2.4000000e-01	   2.2800000e+01	  -2.7361126e-01	
   2.4000000e-01	   2.3100000e+01	  -2.4247714e-01	
   2.4000000e-01	   2.3400000e+01	  -1.8885775e-01	
   2.4000000e-01	   2.3700000e+01	  -1.1041750e-01	
   2.4000000e-01	   2.4000000e+01	  -5.3835574e-03	
   2.4000000e-01	   2.4300000e+01	   1.2636863e-01	
   2.4000000e-01	   2.4600000e+01	   2.7916641e-01	
   2.4000000e-01	   2.4900000e+01	   4.2712247e-01	
   2.4000000e-01	   2.5200000e+01	   4.8337322e-01	
   2.4000000e-01	   2.5500000e+01	   2.4005797e-01	
   2.4000000e-01	   2.5800000e+01	  -3.2739908e-01	
   2.4000000e-01	   2.6100000e+01	   0.0000000e+00	
   2.4000000e-01	   2.6400000e+01	   0.0000000e+00	
   2.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   2.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   2.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   2.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   2.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   2.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   2.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   2.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   2.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   2.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   2.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   2.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   2.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   2.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   2.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   2.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   2.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   2.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   2.6000000e-01	   1.8000000e+00	   5.9049551e-01	
   2.6000000e-01	   2.1000000e+00	   3.8044629e-01	
   2.6000000e-01	   2.4000000e+00	   2.0216196e-01	
   2.6000000e-01	   2.7000000e+00	   5.4782936e-02	
   2.6000000e-01	   3.0000000e+00	  -6.2974893e-02	
   2.6000000e-01	   3.3000000e+00	  -1.5278228e-01	
   2.6000000e-01	   3.6000000e+00	  -2.1665184e-01	
   2.6000000e-01	   3.9000000e+00	  -2.5688744e-01	
   2.6000000e-01	   4.2000000e+00	  -2.7602894e-01	
   2.6000000e-01	   4.5000000e+00	  -2.7679351e-01	
   2.6000000e-01	   4.8000000e+00	  -2.6201502e-01	
   2.6000000e-01	   5.1000000e+00	  -2.3458264e-01	
   2.6000000e-01	   5.4000000e+00	  -1.9738018e-01	
   2.6000000e-01	   5.7000000e+00	  -1.5322741e-01	
   2.6000000e-01	   6.0000000e+00	  -1.0482462e-01	
   2.6000000e-01	   6.3000000e+00	  -5.4701666e-02	
   2.6000000e-01	   6.6000000e+00	  -5.1723642e-03	
   2.6000000e-01	   6.9000000e+00	   4.1704617e-02	
   2.6000000e-01	   7.2000000e+00	   8.4157800e-02	
   2.6000000e-01	   7.5000000e+00	   1.2072721e-01	
   2.6000000e-01	   7.8000000e+00	   1.5028060e-01	
   2.6000000e-01	   8.1000000e+00	   1.7202136e-01	
   2.6000000e-01	   8.4000000e+00	   1.8548815e-01	
   2.6000000e-01	   8.7000000e+00	   1.9054641e-01	
   2.6000000e-01	   9.0000000e+00	   1.8737212e-01	
   2.6000000e-01	   9.3000000e+00	   1.7642842e-01	
   2.6000000e-01	   9.6000000e+00	   1.5843576e-01	
   2.6000000e-01	   9.9000000e+00	   1.3433644e-01	
   2.6000000e-01	   1.0200000e+01	   1.0525460e-01	
   2.6000000e-01	   1.0500000e+01	   7.2452638e-02	
   2.6000000e-01	   1.0800000e+01	   3.7285320e-02	
   2.6000000e-01	   1.1100000e+01	   1.1527092e-03	
   2.6000000e-01	   1.1400000e+01	  -3.4546802e-02	
   2.6000000e-01	   1.1700000e+01	  -6.8462186e-02	
   2.6000000e-01	   1.2000000e+01	  -9.9333009e-02	
   2.6000000e-01	   1.2300000e+01	  -1.2602912e-01	
   2.6000000e-01	   1.2600000e+01	  -1.4758576e-01	
   2.6000000e-01	   1.2900000e+01	  -1.6323323e-01	
   2.6000000e-01	   1.3200000e+01	  -1.7242040e-01	
   2.6000000e-01	   1.3500000e+01	  -1.7483137e-01	
   2.6000000e-01	   1.3800000e+01	  -1.7039498e-01	
   2.6000000e-01	   1.4100000e+01	  -1.5928689e-01	
   2.6000000e-01	   1.4400000e+01	  -1.4192411e-01	
   2.6000000e-01	   1.4700000e+01	  -1.1895228e-01	
   2.6000000e-01	   1.5000000e+01	  -9.1225793e-02	
   2.6000000e-01	   1.5300000e+01	  -5.9781502e-02	
   2.6000000e-01	   1.5600000e+01	  -2.5806489e-02	
   2.6000000e-01	   1.5900000e+01	   9.3992035e-03	
   2.6000000e-01	   1.6200000e+01	   4.4463952e-02	
   2.6000000e-01	   1.6500000e+01	   7.7988998e-02	
   2.6000000e-01	   1.6800000e+01	   1.0859482e-01	
   2.6000000e-01	   1.7100000e+01	   1.3496826e-01	
   2.6000000e-01	   1.7400000e+01	   1.5590911e-01	
   2.6000000e-01	   1.7700000e+01	   1.7037510e-01	
   2.6000000e-01	   1.8000000e+01	   1.7752389e-01	
   2.6000000e-01	   1.8300000e+01	   1.7675111e-01	
   2.6000000e-01	   1.8600000e+01	   1.6772331e-01	
   2.6000000e-01	   1.8900000e+01	   1.5040494e-01	
   2.6000000e-01	   1.9200000e+01	   1.2507848e-01	
   2.6000000e-01	   1.9500000e+01	   9.2357183e-02	
   2.6000000e-01	   1.9800000e+01	   5.3189848e-02	
   2.6000000e-01	   2.0100000e+01	   8.8574294e-03	
   2.6000000e-01	   2.0400000e+01	  -3.9038711e-02	
   2.6000000e-01	   2.0700000e+01	  -8.8596750e-02	
   2.6000000e-01	   2.1000000e+01	  -1.3764229e-01	
   2.6000000e-01	   2.1300000e+01	  -1.8376372e-01	
   2.6000000e-01	   2.1600000e+01	  -2.2435432e-01	
   2.6000000e-01	   2.1900000e+01	  -2.5666039e-01	
   2.6000000e-01	   2.2200000e+01	  -2.7783435e-01	
   2.6000000e-01	   2.2500000e+01	  -2.8499174e-01	
   2.6000000e-01	   2.2800000e+01	  -2.7527097e-01	
   2.6000000e-01	   2.3100000e+01	  -2.4589576e-01	
   2.6000000e-01	   2.3400000e+01	  -1.9424411e-01	
   2.6000000e-01	   2.3700000e+01	  -1.1795124e-01	
   2.6000000e-01	   2.4000000e+01	  -1.5174586e-02	
   2.6000000e-01	   2.4300000e+01	   1.1443651e-01	
   2.6000000e-01	   2.4600000e+01	   2.6602142e-01	
   2.6000000e-01	   2.4900000e+01	   4.1643640e-01	
   2.6000000e-01	   2.5200000e+01	   4.8638403e-01	
   2.6000000e-01	   2.5500000e+01	   2.7811212e-01	
   2.6000000e-01	   2.5800000e+01	  -2.9790424e-01	
   2.6000000e-01	   2.6100000e+01	   0.0000000e+00	
   2.6000000e-01	   2.6400000e+01	   0.0000000e+00	
   2.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   2.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   2.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   2.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   2.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   2.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   2.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   2.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   2.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   2.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   2.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   2.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   2.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   2.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   2.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   2.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   2.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   2.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   2.8000000e-01	   1.8000000e+00	   6.0975460e-01	
   2.8000000e-01	   2.1000000e+00	   3.9699080e-01	
   2.8000000e-01	   2.4000000e+00	   2.1604416e-01	
   2.8000000e-01	   2.7000000e+00	   6.6092532e-02	
   2.8000000e-01	   3.0000000e+00	  -5.4113620e-02	
   2.8000000e-01	   3.3000000e+00	  -1.4621395e-01	
   2.8000000e-01	   3.6000000e+00	  -2.1219403e-01	
   2.8000000e-01	   3.9000000e+00	  -2.5433515e-01	
   2.8000000e-01	   4.2000000e+00	  -2.7515940e-01	
   2.8000000e-01	   4.5000000e+00	  -2.7737130e-01	
   2.8000000e-01	   4.8000000e+00	  -2.6379720e-01	
   2.8000000e-01	   5.1000000e+00	  -2.3732396e-01	
   2.8000000e-01	   5.4000000e+00	  -2.0083816e-01	
   2.8000000e-01	   5.7000000e+00	  -1.5716718e-01	
   2.8000000e-01	   6.0000000e+00	  -1.0902349e-01	
   2.8000000e-01	   6.3000000e+00	  -5.8953212e-02	
   2.8000000e-01	   6.6000000e+00	  -9.2900648e-03	
   2.8000000e-01	   6.9000000e+00	   3.7884332e-02	
   2.8000000e-01	   7.2000000e+00	   8.0773131e-02	
   2.8000000e-01	   7.5000000e+00	   1.1788924e-01	
   2.8000000e-01	   7.8000000e+00	   1.4807224e-01	
   2.8000000e-01	   8.1000000e+00	   1.7049701e-01	
   2.8000000e-01	   8.4000000e+00	   1.8467404e-01	
   2.8000000e-01	   8.7000000e+00	   1.9044162e-01	
   2.8000000e-01	   9.0000000e+00	   1.8795024e-01	
   2.8000000e-01	   9.3000000e+00	   1.7763982e-01	
   2.8000000e-01	   9.6000000e+00	   1.6021030e-01	
   2.8000000e-01	   9.9000000e+00	   1.3658672e-01	
   2.8000000e-01	   1.0200000e+01	   1.0787945e-01	
   2.8000000e-01	   1.0500000e+01	   7.5340942e-02	
   2.8000000e-01	   1.0800000e+01	   4.0319958e-02	
   2.8000000e-01	   1.1100000e+01	   4.2145536e-03	
   2.8000000e-01	   1.1400000e+01	  -3.1574940e-02	
   2.8000000e-01	   1.1700000e+01	  -6.5691767e-02	
   2.8000000e-01	   1.2000000e+01	  -9.6866230e-02	
   2.8000000e-01	   1.2300000e+01	  -1.2395572e-01	
   2.8000000e-01	   1.2600000e+01	  -1.4598023e-01	
   2.8000000e-01	   1.2900000e+01	  -1.6215256e-01	
   2.8000000e-01	   1.3200000e+01	  -1.7190232e-01	
   2.8000000e-01	   1.3500000e+01	  -1.7489323e-01	
   2.8000000e-01	   1.3800000e+01	  -1.7103322e-01	
   2.8000000e-01	   1.4100000e+01	  -1.6047716e-01	
   2.8000000e-01	   1.4400000e+01	  -1.4362202e-01	
   2.8000000e-01	   1.4700000e+01	  -1.2109474e-01	
   2.8000000e-01	   1.5000000e+01	  -9.3732995e-02	
   2.8000000e-01	   1.5300000e+01	  -6.2559348e-02	
   2.8000000e-01	   1.5600000e+01	  -2.8749542e-02	
   2.8000000e-01	   1.5900000e+01	   6.4043902e-03	
   2.8000000e-01	   1.6200000e+01	   4.1535200e-02	
   2.8000000e-01	   1.6500000e+01	   7.5244648e-02	
   2.8000000e-01	   1.6800000e+01	   1.0614976e-01	
   2.8000000e-01	   1.7100000e+01	   1.3292994e-01	
   2.8000000e-01	   1.7400000e+01	   1.5437364e-01	
   2.8000000e-01	   1.7700000e+01	   1.6942354e-01	
   2.8000000e-01	   1.8000000e+01	   1.7721884e-01	
   2.8000000e-01	   1.8300000e+01	   1.7713367e-01	
   2.8000000e-01	   1.8600000e+01	   1.6881050e-01	
   2.8000000e-01	   1.8900000e+01	   1.5218769e-01	
   2.8000000e-01	   1.9200000e+01	   1.2752017e-01	
   2.8000000e-01	   1.9500000e+01	   9.5392906e-02	
   2.8000000e-01	   1.9800000e+01	   5.6726298e-02	
   2.8000000e-01	   2.0100000e+01	   1.2773516e-02	
   2.8000000e-01	   2.0400000e+01	  -3.4890546e-02	
   2.8000000e-01	   2.0700000e+01	  -8.4388532e-02	
   2.8000000e-01	   2.1000000e+01	  -1.3356786e-01	
   2.8000000e-01	   2.1300000e+01	  -1.8003544e-01	
   2.8000000e-01	   2.1600000e+01	  -2.2119930e-01	
   2.8000000e-01	   2.1900000e+01	  -2.5431620e-01	
   2.8000000e-01	   2.2200000e+01	  -2.7654433e-01	
   2.8000000e-01	   2.2500000e+01	  -2.8500006e-01	
   2.8000000e-01	   2.2800000e+01	  -2.7681752e-01	
   2.8000000e-01	   2.3100000e+01	  -2.4921066e-01	
   2.8000000e-01	   2.3400000e+01	  -1.9954132e-01	
   2.8000000e-01	   2.3700000e+01	  -1.2541665e-01	
   2.8000000e-01	   2.4000000e+01	  -2.4929145e-02	
   2.8000000e-01	   2.4300000e+01	   1.0247855e-01	
   2.8000000e-01	   2.4600000e+01	   2.5268733e-01	
   2.8000000e-01	   2.4900000e+01	   4.0508380e-01	
   2.8000000e-01	   2.5200000e+01	   4.8752811e-01	
   2.8000000e-01	   2.5500000e+01	   3.1316541e-01	
   2.8000000e-01	   2.5800000e+01	  -2.5751266e-01	
   2.8000000e-01	   2.6100000e+01	   0.0000000e+00	
   2.8000000e-01	   2.6400000e+01	   0.0000000e+00	
   2.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   2.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   2.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   2.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   2.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   2.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   2.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   2.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   2.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   2.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   2.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   2.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   3.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   3.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   3.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   3.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   3.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   3.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   3.0000000e-01	   1.8000000e+00	   6.2955349e-01	
   3.0000000e-01	   2.1000000e+00	   4.1402967e-01	
   3.0000000e-01	   2.4000000e+00	   2.3037275e-01	
   3.0000000e-01	   2.7000000e+00	   7.7798806e-02	
   3.0000000e-01	   3.0000000e+00	  -4.4906285e-02	
   3.0000000e-01	   3.3000000e+00	  -1.3935028e-01	
   3.0000000e-01	   3.6000000e+00	  -2.0749089e-01	
   3.0000000e-01	   3.9000000e+00	  -2.5158607e-01	
   3.0000000e-01	   4.2000000e+00	  -2.7413948e-01	
   3.0000000e-01	   4.5000000e+00	  -2.7784228e-01	
   3.0000000e-01	   4.8000000e+00	  -2.6551276e-01	
   3.0000000e-01	   5.1000000e+00	  -2.4003499e-01	
   3.0000000e-01	   5.4000000e+00	  -2.0429792e-01	
   3.0000000e-01	   5.7000000e+00	  -1.6113626e-01	
   3.0000000e-01	   6.0000000e+00	  -1.1327447e-01	
   3.0000000e-01	   6.3000000e+00	  -6.3274845e-02	
   3.0000000e-01	   6.6000000e+00	  -1.3491045e-02	
   3.0000000e-01	   6.9000000e+00	   3.3972245e-02	
   3.0000000e-01	   7.2000000e+00	   7.7292595e-02	
   3.0000000e-01	   7.5000000e+00	   1.1495549e-01	
   3.0000000e-01	   7.8000000e+00	   1.4577197e-01	
   3.0000000e-01	   8.1000000e+00	   1.6888793e-01	
   3.0000000e-01	   8.4000000e+00	   1.8378519e-01	
   3.0000000e-01	   8.7000000e+00	   1.9027437e-01	
   3.0000000e-01	   9.0000000e+00	   1.8847992e-01	
   3.0000000e-01	   9.3000000e+00	   1.7881790e-01	
   3.0000000e-01	   9.6000000e+00	   1.6196721e-01	
   3.0000000e-01	   9.9000000e+00	   1.3883503e-01	
   3.0000000e-01	   1.0200000e+01	   1.1051745e-01	
   3.0000000e-01	   1.0500000e+01	   7.8256475e-02	
   3.0000000e-01	   1.0800000e+01	   4.3394420e-02	
   3.0000000e-01	   1.1100000e+01	   7.3269567e-03	
   3.0000000e-01	   1.1400000e+01	  -2.8543951e-02	
   3.0000000e-01	   1.1700000e+01	  -6.2856050e-02	
   3.0000000e-01	   1.2000000e+01	  -9.4330526e-02	
   3.0000000e-01	   1.2300000e+01	  -1.2181237e-01	
   3.0000000e-01	   1.2600000e+01	  -1.4430633e-01	
   3.0000000e-01	   1.2900000e+01	  -1.6100759e-01	
   3.0000000e-01	   1.3200000e+01	  -1.7132633e-01	
   3.0000000e-01	   1.3500000e+01	  -1.7490563e-01	
   3.0000000e-01	   1.3800000e+01	  -1.7163222e-01	
   3.0000000e-01	   1.4100000e+01	  -1.6163979e-01	
   3.0000000e-01	   1.4400000e+01	  -1.4530490e-01	
   3.0000000e-01	   1.4700000e+01	  -1.2323534e-01	
   3.0000000e-01	   1.5000000e+01	  -9.6251604e-02	
   3.0000000e-01	   1.5300000e+01	  -6.5361515e-02	
   3.0000000e-01	   1.5600000e+01	  -3.1729026e-02	
   3.0000000e-01	   1.5900000e+01	   3.3622686e-03	
   3.0000000e-01	   1.6200000e+01	   3.8549888e-02	
   3.0000000e-01	   1.6500000e+01	   7.2436462e-02	
   3.0000000e-01	   1.6800000e+01	   1.0363586e-01	
   3.0000000e-01	   1.7100000e+01	   1.3082026e-01	
   3.0000000e-01	   1.7400000e+01	   1.5276694e-01	
   3.0000000e-01	   1.7700000e+01	   1.6840361e-01	
   3.0000000e-01	   1.8000000e+01	   1.7685099e-01	
   3.0000000e-01	   1.8300000e+01	   1.7746161e-01	
   3.0000000e-01	   1.8600000e+01	   1.6985371e-01	
   3.0000000e-01	   1.8900000e+01	   1.5393926e-01	
   3.0000000e-01	   1.9200000e+01	   1.2994535e-01	
   3.0000000e-01	   1.9500000e+01	   9.8428231e-02	
   3.0000000e-01	   1.9800000e+01	   6.0279438e-02	
   3.0000000e-01	   2.0100000e+01	   1.6723842e-02	
   3.0000000e-01	   2.0400000e+01	  -3.0690691e-02	
   3.0000000e-01	   2.0700000e+01	  -8.0111857e-02	
   3.0000000e-01	   2.1000000e+01	  -1.2940948e-01	
   3.0000000e-01	   2.1300000e+01	  -1.7620962e-01	
   3.0000000e-01	   2.1600000e+01	  -2.1793561e-01	
   3.0000000e-01	   2.1900000e+01	  -2.5185520e-01	
   3.0000000e-01	   2.2200000e+01	  -2.7513289e-01	
   3.0000000e-01	   2.2500000e+01	  -2.8488635e-01	
   3.0000000e-01	   2.2800000e+01	  -2.7824577e-01	
   3.0000000e-01	   2.3100000e+01	  -2.5241570e-01	
   3.0000000e-01	   2.3400000e+01	  -2.0474220e-01	
   3.0000000e-01	   2.3700000e+01	  -1.3280545e-01	
   3.0000000e-01	   2.4000000e+01	  -3.4637445e-02	
   3.0000000e-01	   2.4300000e+01	   9.0507929e-02	
   3.0000000e-01	   2.4600000e+01	   2.3918708e-01	
   3.0000000e-01	   2.4900000e+01	   3.9311282e-01	
   3.0000000e-01	   2.5200000e+01	   4.8688344e-01	
   3.0000000e-01	   2.5500000e+01	   3.4505138e-01	
   3.0000000e-01	   2.5800000e+01	  -2.0907809e-01	
   3.0000000e-01	   2.6100000e+01	   0.0000000e+00	
   3.0000000e-01	   2.6400000e+01	   0.0000000e+00	
   3.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   3.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   3.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   3.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   3.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   3.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   3.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   3.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   3.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   3.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   3.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   3.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   3.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   3.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   3.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   3.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   3.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   3.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   3.2000000e-01	   1.8000000e+00	   6.4990300e-01	
   3.2000000e-01	   2.1000000e+00	   4.3157390e-01	
   3.2000000e-01	   2.4000000e+00	   2.4515873e-01	
   3.2000000e-01	   2.7000000e+00	   8.9912618e-02	
   3.2000000e-01	   3.0000000e+00	  -3.5342336e-02	
   3.2000000e-01	   3.3000000e+00	  -1.3218116e-01	
   3.2000000e-01	   3.6000000e+00	  -2.0253290e-01	
   3.2000000e-01	   3.9000000e+00	  -2.4863140e-01	
   3.2000000e-01	   4.2000000e+00	  -2.7296115e-01	
   3.2000000e-01	   4.5000000e+00	  -2.7819931e-01	
   3.2000000e-01	   4.8000000e+00	  -2.6715551e-01	
   3.2000000e-01	   5.1000000e+00	  -2.4271052e-01	
   3.2000000e-01	   5.4000000e+00	  -2.0775525e-01	
   3.2000000e-01	   5.7000000e+00	  -1.6513144e-01	
   3.2000000e-01	   6.0000000e+00	  -1.1757531e-01	
   3.2000000e-01	   6.3000000e+00	  -6.7665262e-02	
   3.2000000e-01	   6.6000000e+00	  -1.7774871e-02	
   3.2000000e-01	   6.9000000e+00	   2.9967999e-02	
   3.2000000e-01	   7.2000000e+00	   7.3715129e-02	
   3.2000000e-01	   7.5000000e+00	   1.1192430e-01	
   3.2000000e-01	   7.8000000e+00	   1.4337760e-01	
   3.2000000e-01	   8.1000000e+00	   1.6719156e-01	
   3.2000000e-01	   8.4000000e+00	   1.8281881e-01	
   3.2000000e-01	   8.7000000e+00	   1.9004173e-01	
   3.2000000e-01	   9.0000000e+00	   1.8895816e-01	
   3.2000000e-01	   9.3000000e+00	   1.7995975e-01	
   3.2000000e-01	   9.6000000e+00	   1.6370375e-01	
   3.2000000e-01	   9.9000000e+00	   1.4107890e-01	
   3.2000000e-01	   1.0200000e+01	   1.1316647e-01	
   3.2000000e-01	   1.0500000e+01	   8.1197511e-02	
   3.2000000e-01	   1.0800000e+01	   4.6507427e-02	
   3.2000000e-01	   1.1100000e+01	   1.0489121e-02	
   3.2000000e-01	   1.1400000e+01	  -2.5454137e-02	
   3.2000000e-01	   1.1700000e+01	  -5.9954842e-02	
   3.2000000e-01	   1.2000000e+01	  -9.1725228e-02	
   3.2000000e-01	   1.2300000e+01	  -1.1959797e-01	
   3.2000000e-01	   1.2600000e+01	  -1.4256256e-01	
   3.2000000e-01	   1.2900000e+01	  -1.5979648e-01	
   3.2000000e-01	   1.3200000e+01	  -1.7069031e-01	
   3.2000000e-01	   1.3500000e+01	  -1.7486627e-01	
   3.2000000e-01	   1.3800000e+01	  -1.7218955e-01	
   3.2000000e-01	   1.4100000e+01	  -1.6277236e-01	
   3.2000000e-01	   1.4400000e+01	  -1.4697038e-01	
   3.2000000e-01	   1.4700000e+01	  -1.2537187e-01	
   3.2000000e-01	   1.5000000e+01	  -9.8779630e-02	
   3.2000000e-01	   1.5300000e+01	  -6.8186316e-02	
   3.2000000e-01	   1.5600000e+01	  -3.4743623e-02	
   3.2000000e-01	   1.5900000e+01	   2.7373625e-04	
   3.2000000e-01	   1.6200000e+01	   3.5508454e-02	
   3.2000000e-01	   1.6500000e+01	   6.9564392e-02	
   3.2000000e-01	   1.6800000e+01	   1.0105257e-01	
   3.2000000e-01	   1.7100000e+01	   1.2863818e-01	
   3.2000000e-01	   1.7400000e+01	   1.5108752e-01	
   3.2000000e-01	   1.7700000e+01	   1.6731338e-01	
   3.2000000e-01	   1.8000000e+01	   1.7641803e-01	
   3.2000000e-01	   1.8300000e+01	   1.7773233e-01	
   3.2000000e-01	   1.8600000e+01	   1.7085009e-01	
   3.2000000e-01	   1.8900000e+01	   1.5565670e-01	
   3.2000000e-01	   1.9200000e+01	   1.3235105e-01	
   3.2000000e-01	   1.9500000e+01	   1.0146027e-01	
   3.2000000e-01	   1.9800000e+01	   6.3846587e-02	
   3.2000000e-01	   2.0100000e+01	   2.0706046e-02	
   3.2000000e-01	   2.0400000e+01	  -2.6441071e-02	
   3.2000000e-01	   2.0700000e+01	  -7.5768103e-02	
   3.2000000e-01	   2.1000000e+01	  -1.2516789e-01	
   3.2000000e-01	   2.1300000e+01	  -1.7228623e-01	
   3.2000000e-01	   2.1600000e+01	  -2.1456237e-01	
   3.2000000e-01	   2.1900000e+01	  -2.4927563e-01	
   3.2000000e-01	   2.2200000e+01	  -2.7359734e-01	
   3.2000000e-01	   2.2500000e+01	  -2.8464691e-01	
   3.2000000e-01	   2.2800000e+01	  -2.7955102e-01	
   3.2000000e-01	   2.3100000e+01	  -2.5550518e-01	
   3.2000000e-01	   2.3400000e+01	  -2.0984005e-01	
   3.2000000e-01	   2.3700000e+01	  -1.4010989e-01	
   3.2000000e-01	   2.4000000e+01	  -4.4290226e-02	
   3.2000000e-01	   2.4300000e+01	   7.8537277e-02	
   3.2000000e-01	   2.4600000e+01	   2.2554307e-01	
   3.2000000e-01	   2.4900000e+01	   3.8057247e-01	
   3.2000000e-01	   2.5200000e+01	   4.8453850e-01	
   3.2000000e-01	   2.5500000e+01	   3.7367037e-01	
   3.2000000e-01	   2.5800000e+01	  -1.5509819e-01	
   3.2000000e-01	   2.6100000e+01	   4.5569752e-01	
   3.2000000e-01	   2.6400000e+01	   0.0000000e+00	
   3.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   3.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   3.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   3.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   3.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   3.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   3.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   3.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   3.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   3.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   3.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   3.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   3.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   3.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   3.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   3.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   3.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   3.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   3.4000000e-01	   1.8000000e+00	   6.7081498e-01	
   3.4000000e-01	   2.1000000e+00	   4.4963555e-01	
   3.4000000e-01	   2.4000000e+00	   2.6041419e-01	
   3.4000000e-01	   2.7000000e+00	   1.0244589e-01	
   3.4000000e-01	   3.0000000e+00	  -2.5410187e-02	
   3.4000000e-01	   3.3000000e+00	  -1.2469550e-01	
   3.4000000e-01	   3.6000000e+00	  -1.9730960e-01	
   3.4000000e-01	   3.9000000e+00	  -2.4546146e-01	
   3.4000000e-01	   4.2000000e+00	  -2.7161561e-01	
   3.4000000e-01	   4.5000000e+00	  -2.7843456e-01	
   3.4000000e-01	   4.8000000e+00	  -2.6871865e-01	
   3.4000000e-01	   5.1000000e+00	  -2.4534483e-01	
   3.4000000e-01	   5.4000000e+00	  -2.1120553e-01	
   3.4000000e-01	   5.7000000e+00	  -1.6914919e-01	
   3.4000000e-01	   6.0000000e+00	  -1.2192356e-01	
   3.4000000e-01	   6.3000000e+00	  -7.2123014e-02	
   3.4000000e-01	   6.6000000e+00	  -2.2141048e-02	
   3.4000000e-01	   6.9000000e+00	   2.5871215e-02	
   3.4000000e-01	   7.2000000e+00	   7.0039583e-02	
   3.4000000e-01	   7.5000000e+00	   1.0879384e-01	
   3.4000000e-01	   7.8000000e+00	   1.4088680e-01	
   3.4000000e-01	   8.1000000e+00	   1.6540513e-01	
   3.4000000e-01	   8.4000000e+00	   1.8177182e-01	
   3.4000000e-01	   8.7000000e+00	   1.8974047e-01	
   3.4000000e-01	   9.0000000e+00	   1.8938171e-01	
   3.4000000e-01	   9.3000000e+00	   1.8106220e-01	
   3.4000000e-01	   9.6000000e+00	   1.6541694e-01	
   3.4000000e-01	   9.9000000e+00	   1.4331564e-01	
   3.4000000e-01	   1.0200000e+01	   1.1582419e-01	
   3.4000000e-01	   1.0500000e+01	   8.4162152e-02	
   3.4000000e-01	   1.0800000e+01	   4.9657577e-02	
   3.4000000e-01	   1.1100000e+01	   1.3700168e-02	
   3.4000000e-01	   1.1400000e+01	  -2.2305835e-02	
   3.4000000e-01	   1.1700000e+01	  -5.6987941e-02	
   3.4000000e-01	   1.2000000e+01	  -8.9049613e-02	
   3.4000000e-01	   1.2300000e+01	  -1.1731130e-01	
   3.4000000e-01	   1.2600000e+01	  -1.4074727e-01	
   3.4000000e-01	   1.2900000e+01	  -1.5851720e-01	
   3.4000000e-01	   1.3200000e+01	  -1.6999195e-01	
   3.4000000e-01	   1.3500000e+01	  -1.7477262e-01	
   3.4000000e-01	   1.3800000e+01	  -1.7270259e-01	
   3.4000000e-01	   1.4100000e+01	  -1.6387220e-01	
   3.4000000e-01	   1.4400000e+01	  -1.4861587e-01	
   3.4000000e-01	   1.4700000e+01	  -1.2750187e-01	
   3.4000000e-01	   1.5000000e+01	  -1.0131489e-01	
   3.4000000e-01	   1.5300000e+01	  -7.1031905e-02	
   3.4000000e-01	   1.5600000e+01	  -3.7791887e-02	
   3.4000000e-01	   1.5900000e+01	  -2.8602224e-03	
   3.4000000e-01	   1.6200000e+01	   3.2411379e-02	
   3.4000000e-01	   1.6500000e+01	   6.6628387e-02	
   3.4000000e-01	   1.6800000e+01	   9.8399289e-02	
   3.4000000e-01	   1.7100000e+01	   1.2638259e-01	
   3.4000000e-01	   1.7400000e+01	   1.4933372e-01	
   3.4000000e-01	   1.7700000e+01	   1.6615073e-01	
   3.4000000e-01	   1.8000000e+01	   1.7591744e-01	
   3.4000000e-01	   1.8300000e+01	   1.7794296e-01	
   3.4000000e-01	   1.8600000e+01	   1.7179657e-01	
   3.4000000e-01	   1.8900000e+01	   1.5733679e-01	
   3.4000000e-01	   1.9200000e+01	   1.3473401e-01	
   3.4000000e-01	   1.9500000e+01	   1.0448587e-01	
   3.4000000e-01	   1.9800000e+01	   6.7424813e-02	
   3.4000000e-01	   2.0100000e+01	   2.4717550e-02	
   3.4000000e-01	   2.0400000e+01	  -2.2143785e-02	
   3.4000000e-01	   2.0700000e+01	  -7.1358767e-02	
   3.4000000e-01	   2.1000000e+01	  -1.2084386e-01	
   3.4000000e-01	   2.1300000e+01	  -1.6826523e-01	
   3.4000000e-01	   2.1600000e+01	  -2.1107864e-01	
   3.4000000e-01	   2.1900000e+01	  -2.4657556e-01	
   3.4000000e-01	   2.2200000e+01	  -2.7193469e-01	
   3.4000000e-01	   2.2500000e+01	  -2.8427767e-01	
   3.4000000e-01	   2.2800000e+01	  -2.8072810e-01	
   3.4000000e-01	   2.3100000e+01	  -2.5847282e-01	
   3.4000000e-01	   2.3400000e+01	  -2.1482753e-01	
   3.4000000e-01	   2.3700000e+01	  -1.4732149e-01	
   3.4000000e-01	   2.4000000e+01	  -5.3877486e-02	
   3.4000000e-01	   2.4300000e+01	   6.6579787e-02	
   3.4000000e-01	   2.4600000e+01	   2.1177761e-01	
   3.4000000e-01	   2.4900000e+01	   3.6750992e-01	
   3.4000000e-01	   2.5200000e+01	   4.8058046e-01	
   3.4000000e-01	   2.5500000e+01	   3.9896040e-01	
   3.4000000e-01	   2.5800000e+01	  -9.7709244e-02	
   3.4000000e-01	   2.6100000e+01	   1.6462645e-01	
   3.4000000e-01	   2.6400000e+01	   0.0000000e+00	
   3.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   3.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   3.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   3.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   3.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   3.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   3.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   3.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   3.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   3.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   3.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   3.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   3.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   3.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   3.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   3.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   3.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   3.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   3.6000000e-01	   1.8000000e+00	   6.9230065e-01	
   3.6000000e-01	   2.1000000e+00	   4.6822606e-01	
   3.6000000e-01	   2.4000000e+00	   2.7615062e-01	
   3.6000000e-01	   2.7000000e+00	   1.1541000e-01	
   3.6000000e-01	   3.0000000e+00	  -1.5098727e-02	
   3.6000000e-01	   3.3000000e+00	  -1.1688262e-01	
   3.6000000e-01	   3.6000000e+00	  -1.9181091e-01	
   3.6000000e-01	   3.9000000e+00	  -2.4206685e-01	
   3.6000000e-01	   4.2000000e+00	  -2.7009429e-01	
   3.6000000e-01	   4.5000000e+00	  -2.7854035e-01	
   3.6000000e-01	   4.8000000e+00	  -2.7019547e-01	
   3.6000000e-01	   5.1000000e+00	  -2.4793222e-01	
   3.6000000e-01	   5.4000000e+00	  -2.1464410e-01	
   3.6000000e-01	   5.7000000e+00	  -1.7318589e-01	
   3.6000000e-01	   6.0000000e+00	  -1.2631661e-01	
   3.6000000e-01	   6.3000000e+00	  -7.6646496e-02	
   3.6000000e-01	   6.6000000e+00	  -2.6588896e-02	
   3.6000000e-01	   6.9000000e+00	   2.1681725e-02	
   3.6000000e-01	   7.2000000e+00	   6.6265025e-02	
   3.6000000e-01	   7.5000000e+00	   1.0556253e-01	
   3.6000000e-01	   7.8000000e+00	   1.3829742e-01	
   3.6000000e-01	   8.1000000e+00	   1.6352608e-01	
   3.6000000e-01	   8.4000000e+00	   1.8064135e-01	
   3.6000000e-01	   8.7000000e+00	   1.8936752e-01	
   3.6000000e-01	   9.0000000e+00	   1.8974744e-01	
   3.6000000e-01	   9.3000000e+00	   1.8212217e-01	
   3.6000000e-01	   9.6000000e+00	   1.6710384e-01	
   3.6000000e-01	   9.9000000e+00	   1.4554256e-01	
   3.6000000e-01	   1.0200000e+01	   1.1848825e-01	
   3.6000000e-01	   1.0500000e+01	   8.7148475e-02	
   3.6000000e-01	   1.0800000e+01	   5.2843402e-02	
   3.6000000e-01	   1.1100000e+01	   1.6959128e-02	
   3.6000000e-01	   1.1400000e+01	  -1.9099500e-02	
   3.6000000e-01	   1.1700000e+01	  -5.3955282e-02	
   3.6000000e-01	   1.2000000e+01	  -8.6303112e-02	
   3.6000000e-01	   1.2300000e+01	  -1.1495134e-01	
   3.6000000e-01	   1.2600000e+01	  -1.3885899e-01	
   3.6000000e-01	   1.2900000e+01	  -1.5716792e-01	
   3.6000000e-01	   1.3200000e+01	  -1.6922910e-01	
   3.6000000e-01	   1.3500000e+01	  -1.7462231e-01	
   3.6000000e-01	   1.3800000e+01	  -1.7316883e-01	
   3.6000000e-01	   1.4100000e+01	  -1.6493676e-01	
   3.6000000e-01	   1.4400000e+01	  -1.5023887e-01	
   3.6000000e-01	   1.4700000e+01	  -1.2962299e-01	
   3.6000000e-01	   1.5000000e+01	  -1.0385524e-01	
   3.6000000e-01	   1.5300000e+01	  -7.3896421e-02	
   3.6000000e-01	   1.5600000e+01	  -4.0872326e-02	
   3.6000000e-01	   1.5900000e+01	  -6.0385415e-03	
   3.6000000e-01	   1.6200000e+01	   2.9259255e-02	
   3.6000000e-01	   1.6500000e+01	   6.3628535e-02	
   3.6000000e-01	   1.6800000e+01	   9.5675602e-02	
   3.6000000e-01	   1.7100000e+01	   1.2405252e-01	
   3.6000000e-01	   1.7400000e+01	   1.4750411e-01	
   3.6000000e-01	   1.7700000e+01	   1.6491377e-01	
   3.6000000e-01	   1.8000000e+01	   1.7534691e-01	
   3.6000000e-01	   1.8300000e+01	   1.7809087e-01	
   3.6000000e-01	   1.8600000e+01	   1.7269023e-01	
   3.6000000e-01	   1.8900000e+01	   1.5897645e-01	
   3.6000000e-01	   1.9200000e+01	   1.3709111e-01	
   3.6000000e-01	   1.9500000e+01	   1.0750197e-01	
   3.6000000e-01	   1.9800000e+01	   7.1011229e-02	
   3.6000000e-01	   2.0100000e+01	   2.8755767e-02	
   3.6000000e-01	   2.0400000e+01	  -1.7800998e-02	
   3.6000000e-01	   2.0700000e+01	  -6.6885472e-02	
   3.6000000e-01	   2.1000000e+01	  -1.1643836e-01	
   3.6000000e-01	   2.1300000e+01	  -1.6414684e-01	
   3.6000000e-01	   2.1600000e+01	  -2.0748378e-01	
   3.6000000e-01	   2.1900000e+01	  -2.4375343e-01	
   3.6000000e-01	   2.2200000e+01	  -2.7014238e-01	
   3.6000000e-01	   2.2500000e+01	  -2.8377507e-01	
   3.6000000e-01	   2.2800000e+01	  -2.8177241e-01	
   3.6000000e-01	   2.3100000e+01	  -2.6131299e-01	
   3.6000000e-01	   2.3400000e+01	  -2.1969794e-01	
   3.6000000e-01	   2.3700000e+01	  -1.5443245e-01	
   3.6000000e-01	   2.4000000e+01	  -6.3389948e-02	
   3.6000000e-01	   2.4300000e+01	   5.4647894e-02	
   3.6000000e-01	   2.4600000e+01	   1.9791232e-01	
   3.6000000e-01	   2.4900000e+01	   3.5397281e-01	
   3.6000000e-01	   2.5200000e+01	   4.7510539e-01	
   3.6000000e-01	   2.5500000e+01	   4.2091740e-01	
   3.6000000e-01	   2.5800000e+01	  -3.8738542e-02	
   3.6000000e-01	   2.6100000e+01	  -4.6829305e-02	
   3.6000000e-01	   2.6400000e+01	   0.0000000e+00	
   3.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   3.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   3.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   3.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   3.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   3.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   3.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   3.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   3.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   3.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   3.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   3.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   3.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   3.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   3.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   3.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   3.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   3.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   3.8000000e-01	   1.8000000e+00	   7.1437158e-01	
   3.8000000e-01	   2.1000000e+00	   4.8735729e-01	
   3.8000000e-01	   2.4000000e+00	   2.9237997e-01	
   3.8000000e-01	   2.7000000e+00	   1.2881681e-01	
   3.8000000e-01	   3.0000000e+00	  -4.3963837e-03	
   3.8000000e-01	   3.3000000e+00	  -1.0873138e-01	
   3.8000000e-01	   3.6000000e+00	  -1.8602626e-01	
   3.8000000e-01	   3.9000000e+00	  -2.3843773e-01	
   3.8000000e-01	   4.2000000e+00	  -2.6838817e-01	
   3.8000000e-01	   4.5000000e+00	  -2.7850859e-01	
   3.8000000e-01	   4.8000000e+00	  -2.7157889e-01	
   3.8000000e-01	   5.1000000e+00	  -2.5046666e-01	
   3.8000000e-01	   5.4000000e+00	  -2.1806601e-01	
   3.8000000e-01	   5.7000000e+00	  -1.7723767e-01	
   3.8000000e-01	   6.0000000e+00	  -1.3075168e-01	
   3.8000000e-01	   6.3000000e+00	  -8.1233939e-02	
   3.8000000e-01	   6.6000000e+00	  -3.1117616e-02	
   3.8000000e-01	   6.9000000e+00	   1.7399432e-02	
   3.8000000e-01	   7.2000000e+00	   6.2390562e-02	
   3.8000000e-01	   7.5000000e+00	   1.0222878e-01	
   3.8000000e-01	   7.8000000e+00	   1.3560729e-01	
   3.8000000e-01	   8.1000000e+00	   1.6155178e-01	
   3.8000000e-01	   8.4000000e+00	   1.7942445e-01	
   3.8000000e-01	   8.7000000e+00	   1.8891973e-01	
   3.8000000e-01	   9.0000000e+00	   1.9005212e-01	
   3.8000000e-01	   9.3000000e+00	   1.8313645e-01	
   3.8000000e-01	   9.6000000e+00	   1.6876141e-01	
   3.8000000e-01	   9.9000000e+00	   1.4775688e-01	
   3.8000000e-01	   1.0200000e+01	   1.2115622e-01	
   3.8000000e-01	   1.0500000e+01	   9.0154434e-02	
   3.8000000e-01	   1.0800000e+01	   5.6063329e-02	
   3.8000000e-01	   1.1100000e+01	   2.0264938e-02	
   3.8000000e-01	   1.1400000e+01	  -1.5835659e-02	
   3.8000000e-01	   1.1700000e+01	  -5.0856854e-02	
   3.8000000e-01	   1.2000000e+01	  -8.3485186e-02	
   3.8000000e-01	   1.2300000e+01	  -1.1251703e-01	
   3.8000000e-01	   1.2600000e+01	  -1.3689623e-01	
   3.8000000e-01	   1.2900000e+01	  -1.5574676e-01	
   3.8000000e-01	   1.3200000e+01	  -1.6839958e-01	
   3.8000000e-01	   1.3500000e+01	  -1.7441292e-01	
   3.8000000e-01	   1.3800000e+01	  -1.7358567e-01	
   3.8000000e-01	   1.4100000e+01	  -1.6596338e-01	
   3.8000000e-01	   1.4400000e+01	  -1.5183675e-01	
   3.8000000e-01	   1.4700000e+01	  -1.3173274e-01	
   3.8000000e-01	   1.5000000e+01	  -1.0639840e-01	
   3.8000000e-01	   1.5300000e+01	  -7.6777898e-02	
   3.8000000e-01	   1.5600000e+01	  -4.3983349e-02	
   3.8000000e-01	   1.5900000e+01	  -9.2600670e-03	
   3.8000000e-01	   1.6200000e+01	   2.6052749e-02	
   3.8000000e-01	   1.6500000e+01	   6.0564986e-02	
   3.8000000e-01	   1.6800000e+01	   9.2881112e-02	
   3.8000000e-01	   1.7100000e+01	   1.2164706e-01	
   3.8000000e-01	   1.7400000e+01	   1.4559724e-01	
   3.8000000e-01	   1.7700000e+01	   1.6360056e-01	
   3.8000000e-01	   1.8000000e+01	   1.7470408e-01	
   3.8000000e-01	   1.8300000e+01	   1.7817334e-01	
   3.8000000e-01	   1.8600000e+01	   1.7352808e-01	
   3.8000000e-01	   1.8900000e+01	   1.6057251e-01	
   3.8000000e-01	   1.9200000e+01	   1.3941910e-01	
   3.8000000e-01	   1.9500000e+01	   1.1050536e-01	
   3.8000000e-01	   1.9800000e+01	   7.4602812e-02	
   3.8000000e-01	   2.0100000e+01	   3.2817971e-02	
   3.8000000e-01	   2.0400000e+01	  -1.3415009e-02	
   3.8000000e-01	   2.0700000e+01	  -6.2349966e-02	
   3.8000000e-01	   2.1000000e+01	  -1.1195248e-01	
   3.8000000e-01	   2.1300000e+01	  -1.5993135e-01	
   3.8000000e-01	   2.1600000e+01	  -2.0377724e-01	
   3.8000000e-01	   2.1900000e+01	  -2.4080772e-01	
   3.8000000e-01	   2.2200000e+01	  -2.6821791e-01	
   3.8000000e-01	   2.2500000e+01	  -2.8313552e-01	
   3.8000000e-01	   2.2800000e+01	  -2.8267929e-01	
   3.8000000e-01	   2.3100000e+01	  -2.6401992e-01	
   3.8000000e-01	   2.3400000e+01	  -2.2444444e-01	
   3.8000000e-01	   2.3700000e+01	  -1.6143479e-01	
   3.8000000e-01	   2.4000000e+01	  -7.2818154e-02	
   3.8000000e-01	   2.4300000e+01	   4.2754087e-02	
   3.8000000e-01	   2.4600000e+01	   1.8396836e-01	
   3.8000000e-01	   2.4900000e+01	   3.4000740e-01	
   3.8000000e-01	   2.5200000e+01	   4.6820971e-01	
   3.8000000e-01	   2.5500000e+01	   4.3957279e-01	
   3.8000000e-01	   2.5800000e+01	   2.0287309e-02	
   3.8000000e-01	   2.6100000e+01	  -1.9222649e-01	
   3.8000000e-01	   2.6400000e+01	   0.0000000e+00	
   3.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   3.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   3.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   3.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   3.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   3.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   3.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   3.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   3.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   3.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   3.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   3.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   4.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   4.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   4.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   4.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   4.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   4.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   4.0000000e-01	   1.8000000e+00	   7.3703977e-01	
   4.0000000e-01	   2.1000000e+00	   5.0704152e-01	
   4.0000000e-01	   2.4000000e+00	   3.0911462e-01	
   4.0000000e-01	   2.7000000e+00	   1.4267861e-01	
   4.0000000e-01	   3.0000000e+00	   6.7088921e-03	
   4.0000000e-01	   3.3000000e+00	  -1.0023017e-01	
   4.0000000e-01	   3.6000000e+00	  -1.7994462e-01	
   4.0000000e-01	   3.9000000e+00	  -2.3456381e-01	
   4.0000000e-01	   4.2000000e+00	  -2.6648781e-01	
   4.0000000e-01	   4.5000000e+00	  -2.7833081e-01	
   4.0000000e-01	   4.8000000e+00	  -2.7286144e-01	
   4.0000000e-01	   5.1000000e+00	  -2.5294178e-01	
   4.0000000e-01	   5.4000000e+00	  -2.2146601e-01	
   4.0000000e-01	   5.7000000e+00	  -1.8130041e-01	
   4.0000000e-01	   6.0000000e+00	  -1.3522575e-01	
   4.0000000e-01	   6.3000000e+00	  -8.5883400e-02	
   4.0000000e-01	   6.6000000e+00	  -3.5726279e-02	
   4.0000000e-01	   6.9000000e+00	   1.3024333e-02	
   4.0000000e-01	   7.2000000e+00	   5.8415345e-02	
   4.0000000e-01	   7.5000000e+00	   9.8791014e-02	
   4.0000000e-01	   7.8000000e+00	   1.3281422e-01	
   4.0000000e-01	   8.1000000e+00	   1.5947955e-01	
   4.0000000e-01	   8.4000000e+00	   1.7811808e-01	
   4.0000000e-01	   8.7000000e+00	   1.8839383e-01	
   4.0000000e-01	   9.0000000e+00	   1.9029237e-01	
   4.0000000e-01	   9.3000000e+00	   1.8410172e-01	
   4.0000000e-01	   9.6000000e+00	   1.7038646e-01	
   4.0000000e-01	   9.9000000e+00	   1.4995565e-01	
   4.0000000e-01	   1.0200000e+01	   1.2382549e-01	
   4.0000000e-01	   1.0500000e+01	   9.3177858e-02	
   4.0000000e-01	   1.0800000e+01	   5.9315671e-02	
   4.0000000e-01	   1.1100000e+01	   2.3616440e-02	
   4.0000000e-01	   1.1400000e+01	  -1.2514916e-02	
   4.0000000e-01	   1.1700000e+01	  -4.7692702e-02	
   4.0000000e-01	   1.2000000e+01	  -8.0595334e-02	
   4.0000000e-01	   1.2300000e+01	  -1.1000735e-01	
   4.0000000e-01	   1.2600000e+01	  -1.3485749e-01	
   4.0000000e-01	   1.2900000e+01	  -1.5425181e-01	
   4.0000000e-01	   1.3200000e+01	  -1.6750112e-01	
   4.0000000e-01	   1.3500000e+01	  -1.7414192e-01	
   4.0000000e-01	   1.3800000e+01	  -1.7395044e-01	
   4.0000000e-01	   1.4100000e+01	  -1.6694931e-01	
   4.0000000e-01	   1.4400000e+01	  -1.5340679e-01	
   4.0000000e-01	   1.4700000e+01	  -1.3382851e-01	
   4.0000000e-01	   1.5000000e+01	  -1.0894198e-01	
   4.0000000e-01	   1.5300000e+01	  -7.9674256e-02	
   4.0000000e-01	   1.5600000e+01	  -4.7123258e-02	
   4.0000000e-01	   1.5900000e+01	  -1.2523549e-02	
   4.0000000e-01	   1.6200000e+01	   2.2792613e-02	
   4.0000000e-01	   1.6500000e+01	   5.7437949e-02	
   4.0000000e-01	   1.6800000e+01	   9.0015475e-02	
   4.0000000e-01	   1.7100000e+01	   1.1916529e-01	
   4.0000000e-01	   1.7400000e+01	   1.4361167e-01	
   4.0000000e-01	   1.7700000e+01	   1.6220915e-01	
   4.0000000e-01	   1.8000000e+01	   1.7398654e-01	
   4.0000000e-01	   1.8300000e+01	   1.7818756e-01	
   4.0000000e-01	   1.8600000e+01	   1.7430703e-01	
   4.0000000e-01	   1.8900000e+01	   1.6212168e-01	
   4.0000000e-01	   1.9200000e+01	   1.4171462e-01	
   4.0000000e-01	   1.9500000e+01	   1.1349272e-01	
   4.0000000e-01	   1.9800000e+01	   7.8196393e-02	
   4.0000000e-01	   2.0100000e+01	   3.6901292e-02	
   4.0000000e-01	   2.0400000e+01	  -8.9882593e-03	
   4.0000000e-01	   2.0700000e+01	  -5.7754137e-02	
   4.0000000e-01	   2.1000000e+01	  -1.0738743e-01	
   4.0000000e-01	   2.1300000e+01	  -1.5561920e-01	
   4.0000000e-01	   2.1600000e+01	  -1.9995852e-01	
   4.0000000e-01	   2.1900000e+01	  -2.3773697e-01	
   4.0000000e-01	   2.2200000e+01	  -2.6615876e-01	
   4.0000000e-01	   2.2500000e+01	  -2.8235542e-01	
   4.0000000e-01	   2.2800000e+01	  -2.8344400e-01	
   4.0000000e-01	   2.3100000e+01	  -2.6658777e-01	
   4.0000000e-01	   2.3400000e+01	  -2.2906005e-01	
   4.0000000e-01	   2.3700000e+01	  -1.6832037e-01	
   4.0000000e-01	   2.4000000e+01	  -8.2152476e-02	
   4.0000000e-01	   2.4300000e+01	   3.0910915e-02	
   4.0000000e-01	   2.4600000e+01	   1.6996656e-01	
   4.0000000e-01	   2.4900000e+01	   3.2565865e-01	
   4.0000000e-01	   2.5200000e+01	   4.5998997e-01	
   4.0000000e-01	   2.5500000e+01	   4.5498869e-01	
   4.0000000e-01	   2.5800000e+01	   7.8107503e-02	
   4.0000000e-01	   2.6100000e+01	  -2.8345734e-01	
   4.0000000e-01	   2.6400000e+01	   0.0000000e+00	
   4.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   4.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   4.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   4.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   4.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   4.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   4.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   4.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   4.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   4.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   4.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   4.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   4.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   4.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   4.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   4.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   4.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   4.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   4.2000000e-01	   1.8000000e+00	   7.6031652e-01	
   4.2000000e-01	   2.1000000e+00	   5.2729038e-01	
   4.2000000e-01	   2.4000000e+00	   3.2636637e-01	
   4.2000000e-01	   2.7000000e+00	   1.5700718e-01	
   4.2000000e-01	   3.0000000e+00	   1.8228654e-02	
   4.2000000e-01	   3.3000000e+00	  -9.1367806e-02	
   4.2000000e-01	   3.6000000e+00	  -1.7355535e-01	
   4.2000000e-01	   3.9000000e+00	  -2.3043507e-01	
   4.2000000e-01	   4.2000000e+00	  -2.6438400e-01	
   4.2000000e-01	   4.5000000e+00	  -2.7799866e-01	
   4.2000000e-01	   4.8000000e+00	  -2.7403577e-01	
   4.2000000e-01	   5.1000000e+00	  -2.5535124e-01	
   4.2000000e-01	   5.4000000e+00	  -2.2483882e-01	
   4.2000000e-01	   5.7000000e+00	  -1.8536992e-01	
   4.2000000e-01	   6.0000000e+00	  -1.3973569e-01	
   4.2000000e-01	   6.3000000e+00	  -9.0592777e-02	
   4.2000000e-01	   6.6000000e+00	  -4.0413766e-02	
   4.2000000e-01	   6.9000000e+00	   8.5566310e-03	
   4.2000000e-01	   7.2000000e+00	   5.4338753e-02	
   4.2000000e-01	   7.5000000e+00	   9.5247873e-02	
   4.2000000e-01	   7.8000000e+00	   1.2991624e-01	
   4.2000000e-01	   8.1000000e+00	   1.5730692e-01	
   4.2000000e-01	   8.4000000e+00	   1.7671938e-01	
   4.2000000e-01	   8.7000000e+00	   1.8778672e-01	
   4.2000000e-01	   9.0000000e+00	   1.9046498e-01	
   4.2000000e-01	   9.3000000e+00	   1.8501474e-01	
   4.2000000e-01	   9.6000000e+00	   1.7197588e-01	
   4.2000000e-01	   9.9000000e+00	   1.5213598e-01	
   4.2000000e-01	   1.0200000e+01	   1.2649349e-01	
   4.2000000e-01	   1.0500000e+01	   9.6216552e-02	
   4.2000000e-01	   1.0800000e+01	   6.2598683e-02	
   4.2000000e-01	   1.1100000e+01	   2.7012386e-02	
   4.2000000e-01	   1.1400000e+01	  -9.1379964e-03	
   4.2000000e-01	   1.1700000e+01	  -4.4463012e-02	
   4.2000000e-01	   1.2000000e+01	  -7.7633210e-02	
   4.2000000e-01	   1.2300000e+01	  -1.0742147e-01	
   4.2000000e-01	   1.2600000e+01	  -1.3274146e-01	
   4.2000000e-01	   1.2900000e+01	  -1.5268133e-01	
   4.2000000e-01	   1.3200000e+01	  -1.6653164e-01	
   4.2000000e-01	   1.3500000e+01	  -1.7380696e-01	
   4.2000000e-01	   1.3800000e+01	  -1.7426060e-01	
   4.2000000e-01	   1.4100000e+01	  -1.6789193e-01	
   4.2000000e-01	   1.4400000e+01	  -1.5494636e-01	
   4.2000000e-01	   1.4700000e+01	  -1.3590776e-01	
   4.2000000e-01	   1.5000000e+01	  -1.1148364e-01	
   4.2000000e-01	   1.5300000e+01	  -8.2583408e-02	
   4.2000000e-01	   1.5600000e+01	  -5.0290313e-02	
   4.2000000e-01	   1.5900000e+01	  -1.5827663e-02	
   4.2000000e-01	   1.6200000e+01	   1.9479702e-02	
   4.2000000e-01	   1.6500000e+01	   5.4247777e-02	
   4.2000000e-01	   1.6800000e+01	   8.7078512e-02	
   4.2000000e-01	   1.7100000e+01	   1.1660651e-01	
   4.2000000e-01	   1.7400000e+01	   1.4154614e-01	
   4.2000000e-01	   1.7700000e+01	   1.6073780e-01	
   4.2000000e-01	   1.8000000e+01	   1.7319210e-01	
   4.2000000e-01	   1.8300000e+01	   1.7813096e-01	
   4.2000000e-01	   1.8600000e+01	   1.7502418e-01	
   4.2000000e-01	   1.8900000e+01	   1.6362086e-01	
   4.2000000e-01	   1.9200000e+01	   1.4397443e-01	
   4.2000000e-01	   1.9500000e+01	   1.1646082e-01	
   4.2000000e-01	   1.9800000e+01	   8.1788863e-02	
   4.2000000e-01	   2.0100000e+01	   4.1002866e-02	
   4.2000000e-01	   2.0400000e+01	  -4.5232432e-03	
   4.2000000e-01	   2.0700000e+01	  -5.3099982e-02	
   4.2000000e-01	   2.1000000e+01	  -1.0274457e-01	
   4.2000000e-01	   2.1300000e+01	  -1.5121102e-01	
   4.2000000e-01	   2.1600000e+01	  -1.9602747e-01	
   4.2000000e-01	   2.1900000e+01	  -2.3454011e-01	
   4.2000000e-01	   2.2200000e+01	  -2.6396286e-01	
   4.2000000e-01	   2.2500000e+01	  -2.8143167e-01	
   4.2000000e-01	   2.2800000e+01	  -2.8406238e-01	
   4.2000000e-01	   2.3100000e+01	  -2.6901128e-01	
   4.2000000e-01	   2.3400000e+01	  -2.3353844e-01	
   4.2000000e-01	   2.3700000e+01	  -1.7508172e-01	
   4.2000000e-01	   2.4000000e+01	  -9.1384022e-02	
   4.2000000e-01	   2.4300000e+01	   1.9130096e-02	
   4.2000000e-01	   2.4600000e+01	   1.5592672e-01	
   4.2000000e-01	   2.4900000e+01	   3.1097065e-01	
   4.2000000e-01	   2.5200000e+01	   4.5054613e-01	
   4.2000000e-01	   2.5500000e+01	   4.6726550e-01	
   4.2000000e-01	   2.5800000e+01	   1.3371151e-01	
   4.2000000e-01	   2.6100000e+01	  -3.3104907e-01	
   4.2000000e-01	   2.6400000e+01	   0.0000000e+00	
   4.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   4.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   4.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   4.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   4.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   4.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   4.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   4.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   4.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   4.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   4.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   4.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   4.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   4.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   4.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   4.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   4.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   4.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   4.4000000e-01	   1.8000000e+00	   7.8421416e-01	
   4.4000000e-01	   2.1000000e+00	   5.4811658e-01	
   4.4000000e-01	   2.4000000e+00	   3.4414808e-01	
   4.4000000e-01	   2.7000000e+00	   1.7181532e-01	
   4.4000000e-01	   3.0000000e+00	   3.0175507e-02	
   4.4000000e-01	   3.3000000e+00	  -8.2132082e-02	
   4.4000000e-01	   3.6000000e+00	  -1.6684679e-01	
   4.4000000e-01	   3.9000000e+00	  -2.2604062e-01	
   4.4000000e-01	   4.2000000e+00	  -2.6206667e-01	
   4.4000000e-01	   4.5000000e+00	  -2.7750305e-01	
   4.4000000e-01	   4.8000000e+00	  -2.7509384e-01	
   4.4000000e-01	   5.1000000e+00	  -2.5768813e-01	
   4.4000000e-01	   5.4000000e+00	  -2.2817868e-01	
   4.4000000e-01	   5.7000000e+00	  -1.8944158e-01	
   4.4000000e-01	   6.0000000e+00	  -1.4427805e-01	
   4.4000000e-01	   6.3000000e+00	  -9.5359763e-02	
   4.4000000e-01	   6.6000000e+00	  -4.5178841e-02	
   4.4000000e-01	   6.9000000e+00	   3.9965663e-03	
   4.4000000e-01	   7.2000000e+00	   5.0160121e-02	
   4.4000000e-01	   7.5000000e+00	   9.1597902e-02	
   4.4000000e-01	   7.8000000e+00	   1.2691121e-01	
   4.4000000e-01	   8.1000000e+00	   1.5503121e-01	
   4.4000000e-01	   8.4000000e+00	   1.7522528e-01	
   4.4000000e-01	   8.7000000e+00	   1.8709505e-01	
   4.4000000e-01	   9.0000000e+00	   1.9056646e-01	
   4.4000000e-01	   9.3000000e+00	   1.8587204e-01	
   4.4000000e-01	   9.6000000e+00	   1.7352630e-01	
   4.4000000e-01	   9.9000000e+00	   1.5429474e-01	
   4.4000000e-01	   1.0200000e+01	   1.2915740e-01	
   4.4000000e-01	   1.0500000e+01	   9.9268128e-02	
   4.4000000e-01	   1.0800000e+01	   6.5910466e-02	
   4.4000000e-01	   1.1100000e+01	   3.0451415e-02	
   4.4000000e-01	   1.1400000e+01	  -5.7056873e-03	
   4.4000000e-01	   1.1700000e+01	  -4.1167989e-02	
   4.4000000e-01	   1.2000000e+01	  -7.4598443e-02	
   4.4000000e-01	   1.2300000e+01	  -1.0475844e-01	
   4.4000000e-01	   1.2600000e+01	  -1.3054671e-01	
   4.4000000e-01	   1.2900000e+01	  -1.5103345e-01	
   4.4000000e-01	   1.3200000e+01	  -1.6548888e-01	
   4.4000000e-01	   1.3500000e+01	  -1.7340550e-01	
   4.4000000e-01	   1.3800000e+01	  -1.7451339e-01	
   4.4000000e-01	   1.4100000e+01	  -1.6878838e-01	
   4.4000000e-01	   1.4400000e+01	  -1.5645261e-01	
   4.4000000e-01	   1.4700000e+01	  -1.3796774e-01	
   4.4000000e-01	   1.5000000e+01	  -1.1402081e-01	
   4.4000000e-01	   1.5300000e+01	  -8.5503091e-02	
   4.4000000e-01	   1.5600000e+01	  -5.3482627e-02	
   4.4000000e-01	   1.5900000e+01	  -1.9170969e-02	
   4.4000000e-01	   1.6200000e+01	   1.6114948e-02	
   4.4000000e-01	   1.6500000e+01	   5.0994849e-02	
   4.4000000e-01	   1.6800000e+01	   8.4070023e-02	
   4.4000000e-01	   1.7100000e+01	   1.1396993e-01	
   4.4000000e-01	   1.7400000e+01	   1.3939932e-01	
   4.4000000e-01	   1.7700000e+01	   1.5918461e-01	
   4.4000000e-01	   1.8000000e+01	   1.7231838e-01	
   4.4000000e-01	   1.8300000e+01	   1.7800073e-01	
   4.4000000e-01	   1.8600000e+01	   1.7567639e-01	
   4.4000000e-01	   1.8900000e+01	   1.6506665e-01	
   4.4000000e-01	   1.9200000e+01	   1.4619504e-01	
   4.4000000e-01	   1.9500000e+01	   1.1940615e-01	
   4.4000000e-01	   1.9800000e+01	   8.5376853e-02	
   4.4000000e-01	   2.0100000e+01	   4.5119591e-02	
   4.4000000e-01	   2.0400000e+01	  -2.2656006e-05	
   4.4000000e-01	   2.0700000e+01	  -4.8389654e-02	
   4.4000000e-01	   2.1000000e+01	  -9.8025411e-02	
   4.4000000e-01	   2.1300000e+01	  -1.4670752e-01	
   4.4000000e-01	   2.1600000e+01	  -1.9198386e-01	
   4.4000000e-01	   2.1900000e+01	  -2.3121592e-01	
   4.4000000e-01	   2.2200000e+01	  -2.6162795e-01	
   4.4000000e-01	   2.2500000e+01	  -2.8036086e-01	
   4.4000000e-01	   2.2800000e+01	  -2.8452987e-01	
   4.4000000e-01	   2.3100000e+01	  -2.7128472e-01	
   4.4000000e-01	   2.3400000e+01	  -2.3787270e-01	
   4.4000000e-01	   2.3700000e+01	  -1.8171072e-01	
   4.4000000e-01	   2.4000000e+01	  -1.0050320e-01	
   4.4000000e-01	   2.4300000e+01	   7.4239286e-03	
   4.4000000e-01	   2.4600000e+01	   1.4186862e-01	
   4.4000000e-01	   2.4900000e+01	   2.9598554e-01	
   4.4000000e-01	   2.5200000e+01	   4.3997367e-01	
   4.4000000e-01	   2.5500000e+01	   4.7651593e-01	
   4.4000000e-01	   2.5800000e+01	   1.8629609e-01	
   4.4000000e-01	   2.6100000e+01	  -3.4398686e-01	
   4.4000000e-01	   2.6400000e+01	   0.0000000e+00	
   4.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   4.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   4.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   4.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   4.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   4.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   4.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   4.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   4.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   4.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   4.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   4.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   4.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   4.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   4.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   4.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   4.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   4.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   4.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   4.6000000e-01	   2.1000000e+00	   5.6953236e-01	
   4.6000000e-01	   2.4000000e+00	   3.6247220e-01	
   4.6000000e-01	   2.7000000e+00	   1.8711553e-01	
   4.6000000e-01	   3.0000000e+00	   4.2561752e-02	
   4.6000000e-01	   3.3000000e+00	  -7.2511046e-02	
   4.6000000e-01	   3.6000000e+00	  -1.5980752e-01	
   4.6000000e-01	   3.9000000e+00	  -2.2136969e-01	
   4.6000000e-01	   4.2000000e+00	  -2.5952586e-01	
   4.6000000e-01	   4.5000000e+00	  -2.7683494e-01	
   4.6000000e-01	   4.8000000e+00	  -2.7602760e-01	
   4.6000000e-01	   5.1000000e+00	  -2.5994546e-01	
   4.6000000e-01	   5.4000000e+00	  -2.3147973e-01	
   4.6000000e-01	   5.7000000e+00	  -1.9351069e-01	
   4.6000000e-01	   6.0000000e+00	  -1.4884925e-01	
   4.6000000e-01	   6.3000000e+00	  -1.0018188e-01	
   4.6000000e-01	   6.6000000e+00	  -5.0020078e-02	
   4.6000000e-01	   6.9000000e+00	  -6.5542381e-04	
   4.6000000e-01	   7.2000000e+00	   4.5878986e-02	
   4.6000000e-01	   7.5000000e+00	   8.7839839e-02	
   4.6000000e-01	   7.8000000e+00	   1.2379719e-01	
   4.6000000e-01	   8.1000000e+00	   1.5264991e-01	
   4.6000000e-01	   8.4000000e+00	   1.7363283e-01	
   4.6000000e-01	   8.7000000e+00	   1.8631560e-01	
   4.6000000e-01	   9.0000000e+00	   1.9059342e-01	
   4.6000000e-01	   9.3000000e+00	   1.8667017e-01	
   4.6000000e-01	   9.6000000e+00	   1.7503439e-01	
   4.6000000e-01	   9.9000000e+00	   1.5642878e-01	
   4.6000000e-01	   1.0200000e+01	   1.3181439e-01	
   4.6000000e-01	   1.0500000e+01	   1.0233015e-01	
   4.6000000e-01	   1.0800000e+01	   6.9249049e-02	
   4.6000000e-01	   1.1100000e+01	   3.3932072e-02	
   4.6000000e-01	   1.1400000e+01	  -2.2188924e-03	
   4.6000000e-01	   1.1700000e+01	  -3.7807969e-02	
   4.6000000e-01	   1.2000000e+01	  -7.1490802e-02	
   4.6000000e-01	   1.2300000e+01	  -1.0201750e-01	
   4.6000000e-01	   1.2600000e+01	  -1.2827195e-01	
   4.6000000e-01	   1.2900000e+01	  -1.4930642e-01	
   4.6000000e-01	   1.3200000e+01	  -1.6437073e-01	
   4.6000000e-01	   1.3500000e+01	  -1.7293509e-01	
   4.6000000e-01	   1.3800000e+01	  -1.7470617e-01	
   4.6000000e-01	   1.4100000e+01	  -1.6963587e-01	
   4.6000000e-01	   1.4400000e+01	  -1.5792272e-01	
   4.6000000e-01	   1.4700000e+01	  -1.4000573e-01	
   4.6000000e-01	   1.5000000e+01	  -1.1655094e-01	
   4.6000000e-01	   1.5300000e+01	  -8.8431012e-02	
   4.6000000e-01	   1.5600000e+01	  -5.6698256e-02	
   4.6000000e-01	   1.5900000e+01	  -2.2551946e-02	
   4.6000000e-01	   1.6200000e+01	   1.2699389e-02	
   4.6000000e-01	   1.6500000e+01	   4.7679672e-02	
   4.6000000e-01	   1.6800000e+01	   8.0989960e-02	
   4.6000000e-01	   1.7100000e+01	   1.1125493e-01	
   4.6000000e-01	   1.7400000e+01	   1.3717000e-01	
   4.6000000e-01	   1.7700000e+01	   1.5754786e-01	
   4.6000000e-01	   1.8000000e+01	   1.7136315e-01	
   4.6000000e-01	   1.8300000e+01	   1.7779421e-01	
   4.6000000e-01	   1.8600000e+01	   1.7626066e-01	
   4.6000000e-01	   1.8900000e+01	   1.6645580e-01	
   4.6000000e-01	   1.9200000e+01	   1.4837302e-01	
   4.6000000e-01	   1.9500000e+01	   1.2232527e-01	
   4.6000000e-01	   1.9800000e+01	   8.8957012e-02	
   4.6000000e-01	   2.0100000e+01	   4.9248343e-02	
   4.6000000e-01	   2.0400000e+01	   4.5107388e-03	
   4.6000000e-01	   2.0700000e+01	  -4.3625425e-02	
   4.6000000e-01	   2.1000000e+01	  -9.3231587e-02	
   4.6000000e-01	   2.1300000e+01	  -1.4210961e-01	
   4.6000000e-01	   2.1600000e+01	  -1.8782777e-01	
   4.6000000e-01	   2.1900000e+01	  -2.2776353e-01	
   4.6000000e-01	   2.2200000e+01	  -2.5915210e-01	
   4.6000000e-01	   2.2500000e+01	  -2.7914001e-01	
   4.6000000e-01	   2.2800000e+01	  -2.8484235e-01	
   4.6000000e-01	   2.3100000e+01	  -2.7340282e-01	
   4.6000000e-01	   2.3400000e+01	  -2.4205641e-01	
   4.6000000e-01	   2.3700000e+01	  -1.8819979e-01	
   4.6000000e-01	   2.4000000e+01	  -1.0950099e-01	
   4.6000000e-01	   2.4300000e+01	  -4.1959510e-03	
   4.6000000e-01	   2.4600000e+01	   1.2781109e-01	
   4.6000000e-01	   2.4900000e+01	   2.8074415e-01	
   4.6000000e-01	   2.5200000e+01	   4.2836873e-01	
   4.6000000e-01	   2.5500000e+01	   4.8287802e-01	
   4.6000000e-01	   2.5800000e+01	   2.3525597e-01	
   4.6000000e-01	   2.6100000e+01	  -3.3007654e-01	
   4.6000000e-01	   2.6400000e+01	   0.0000000e+00	
   4.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   4.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   4.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   4.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   4.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   4.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   4.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   4.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   4.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   4.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   4.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   4.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   4.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   4.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   4.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   4.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   4.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   4.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   4.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   4.8000000e-01	   2.1000000e+00	   5.9155102e-01	
   4.8000000e-01	   2.4000000e+00	   3.8135226e-01	
   4.8000000e-01	   2.7000000e+00	   2.0292134e-01	
   4.8000000e-01	   3.0000000e+00	   5.5400756e-02	
   4.8000000e-01	   3.3000000e+00	  -6.2491710e-02	
   4.8000000e-01	   3.6000000e+00	  -1.5242510e-01	
   4.8000000e-01	   3.9000000e+00	  -2.1641056e-01	
   4.8000000e-01	   4.2000000e+00	  -2.5675072e-01	
   4.8000000e-01	   4.5000000e+00	  -2.7598446e-01	
   4.8000000e-01	   4.8000000e+00	  -2.7682828e-01	
   4.8000000e-01	   5.1000000e+00	  -2.6211563e-01	
   4.8000000e-01	   5.4000000e+00	  -2.3473558e-01	
   4.8000000e-01	   5.7000000e+00	  -1.9757209e-01	
   4.8000000e-01	   6.0000000e+00	  -1.5344536e-01	
   4.8000000e-01	   6.3000000e+00	  -1.0505639e-01	
   4.8000000e-01	   6.6000000e+00	  -5.4935901e-02	
   4.8000000e-01	   6.9000000e+00	  -5.3988353e-03	
   4.8000000e-01	   7.2000000e+00	   4.1494872e-02	
   4.8000000e-01	   7.5000000e+00	   8.3972339e-02	
   4.8000000e-01	   7.8000000e+00	   1.2057210e-01	
   4.8000000e-01	   8.1000000e+00	   1.5016034e-01	
   4.8000000e-01	   8.4000000e+00	   1.7193889e-01	
   4.8000000e-01	   8.7000000e+00	   1.8544486e-01	
   4.8000000e-01	   9.0000000e+00	   1.9054218e-01	
   4.8000000e-01	   9.3000000e+00	   1.8740544e-01	
   4.8000000e-01	   9.6000000e+00	   1.7649652e-01	
   4.8000000e-01	   9.9000000e+00	   1.5853471e-01	
   4.8000000e-01	   1.0200000e+01	   1.3446141e-01	
   4.8000000e-01	   1.0500000e+01	   1.0539998e-01	
   4.8000000e-01	   1.0800000e+01	   7.2612285e-02	
   4.8000000e-01	   1.1100000e+01	   3.7452772e-02	
   4.8000000e-01	   1.1400000e+01	   1.3213985e-03	
   4.8000000e-01	   1.1700000e+01	  -3.4383326e-02	
   4.8000000e-01	   1.2000000e+01	  -6.8310049e-02	
   4.8000000e-01	   1.2300000e+01	  -9.9197821e-02	
   4.8000000e-01	   1.2600000e+01	  -1.2591579e-01	
   4.8000000e-01	   1.2900000e+01	  -1.4749836e-01	
   4.8000000e-01	   1.3200000e+01	  -1.6317487e-01	
   4.8000000e-01	   1.3500000e+01	  -1.7239311e-01	
   4.8000000e-01	   1.3800000e+01	  -1.7483606e-01	
   4.8000000e-01	   1.4100000e+01	  -1.7043141e-01	
   4.8000000e-01	   1.4400000e+01	  -1.5935367e-01	
   4.8000000e-01	   1.4700000e+01	  -1.4201875e-01	
   4.8000000e-01	   1.5000000e+01	  -1.1907126e-01	
   4.8000000e-01	   1.5300000e+01	  -9.1364687e-02	
   4.8000000e-01	   1.5600000e+01	  -5.9935093e-02	
   4.8000000e-01	   1.5900000e+01	  -2.5968943e-02	
   4.8000000e-01	   1.6200000e+01	   9.2341531e-03	
   4.8000000e-01	   1.6500000e+01	   4.4302805e-02	
   4.8000000e-01	   1.6800000e+01	   7.7838273e-02	
   4.8000000e-01	   1.7100000e+01	   1.0846084e-01	
   4.8000000e-01	   1.7400000e+01	   1.3485692e-01	
   4.8000000e-01	   1.7700000e+01	   1.5582569e-01	
   4.8000000e-01	   1.8000000e+01	   1.7032402e-01	
   4.8000000e-01	   1.8300000e+01	   1.7750855e-01	
   4.8000000e-01	   1.8600000e+01	   1.7677374e-01	
   4.8000000e-01	   1.8900000e+01	   1.6778479e-01	
   4.8000000e-01	   1.9200000e+01	   1.5050470e-01	
   4.8000000e-01	   1.9500000e+01	   1.2521445e-01	
   4.8000000e-01	   1.9800000e+01	   9.2525721e-02	
   4.8000000e-01	   2.0100000e+01	   5.3385748e-02	
   4.8000000e-01	   2.0400000e+01	   9.0739564e-03	
   4.8000000e-01	   2.0700000e+01	  -3.8809746e-02	
   4.8000000e-01	   2.1000000e+01	  -8.8364880e-02	
   4.8000000e-01	   2.1300000e+01	  -1.3741825e-01	
   4.8000000e-01	   2.1600000e+01	  -1.8355924e-01	
   4.8000000e-01	   2.1900000e+01	  -2.2418195e-01	
   4.8000000e-01	   2.2200000e+01	  -2.5653324e-01	
   4.8000000e-01	   2.2500000e+01	  -2.7776585e-01	
   4.8000000e-01	   2.2800000e+01	  -2.8499533e-01	
   4.8000000e-01	   2.3100000e+01	  -2.7535987e-01	
   4.8000000e-01	   2.3400000e+01	  -2.4608262e-01	
   4.8000000e-01	   2.3700000e+01	  -1.9454068e-01	
   4.8000000e-01	   2.4000000e+01	  -1.1836768e-01	
   4.8000000e-01	   2.4300000e+01	  -1.5717317e-02	
   4.8000000e-01	   2.4600000e+01	   1.1377302e-01	
   4.8000000e-01	   2.4900000e+01	   2.6528570e-01	
   4.8000000e-01	   2.5200000e+01	   4.1582302e-01	
   4.8000000e-01	   2.5500000e+01	   4.8649585e-01	
   4.8000000e-01	   2.5800000e+01	   2.8013922e-01	
   4.8000000e-01	   2.6100000e+01	  -2.9591897e-01	
   4.8000000e-01	   2.6400000e+01	   0.0000000e+00	
   4.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   4.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   4.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   4.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   4.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   4.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   4.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   4.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   4.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   4.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   4.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   4.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   5.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   5.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   5.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   5.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   5.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   5.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   5.0000000e-01	   1.8000000e+00	   0.0000000e+00	
   5.0000000e-01	   2.1000000e+00	   6.1418478e-01	
   5.0000000e-01	   2.4000000e+00	   4.0080074e-01	
   5.0000000e-01	   2.7000000e+00	   2.1924533e-01	
   5.0000000e-01	   3.0000000e+00	   6.8704982e-02	
   5.0000000e-01	   3.3000000e+00	  -5.2061897e-02	
   5.0000000e-01	   3.6000000e+00	  -1.4468783e-01	
   5.0000000e-01	   3.9000000e+00	  -2.1115214e-01	
   5.0000000e-01	   4.2000000e+00	  -2.5373092e-01	
   5.0000000e-01	   4.5000000e+00	  -2.7494216e-01	
   5.0000000e-01	   4.8000000e+00	  -2.7748741e-01	
   5.0000000e-01	   5.1000000e+00	  -2.6419124e-01	
   5.0000000e-01	   5.4000000e+00	  -2.3793992e-01	
   5.0000000e-01	   5.7000000e+00	  -2.0162061e-01	
   5.0000000e-01	   6.0000000e+00	  -1.5806238e-01	
   5.0000000e-01	   6.3000000e+00	  -1.0998042e-01	
   5.0000000e-01	   6.6000000e+00	  -5.9924516e-02	
   5.0000000e-01	   6.9000000e+00	  -1.0232899e-02	
   5.0000000e-01	   7.2000000e+00	   3.7007607e-02	
   5.0000000e-01	   7.5000000e+00	   7.9994387e-02	
   5.0000000e-01	   7.8000000e+00	   1.1723417e-01	
   5.0000000e-01	   8.1000000e+00	   1.4756012e-01	
   5.0000000e-01	   8.4000000e+00	   1.7014060e-01	
   5.0000000e-01	   8.7000000e+00	   1.8447965e-01	
   5.0000000e-01	   9.0000000e+00	   1.9040936e-01	
   5.0000000e-01	   9.3000000e+00	   1.8807437e-01	
   5.0000000e-01	   9.6000000e+00	   1.7790927e-01	
   5.0000000e-01	   9.9000000e+00	   1.6060928e-01	
   5.0000000e-01	   1.0200000e+01	   1.3709546e-01	
   5.0000000e-01	   1.0500000e+01	   1.0847499e-01	
   5.0000000e-01	   1.0800000e+01	   7.5998003e-02	
   5.0000000e-01	   1.1100000e+01	   4.1011846e-02	
   5.0000000e-01	   1.1400000e+01	   4.9140670e-03	
   5.0000000e-01	   1.1700000e+01	  -3.0894606e-02	
   5.0000000e-01	   1.2000000e+01	  -6.5056153e-02	
   5.0000000e-01	   1.2300000e+01	  -9.6298801e-02	
   5.0000000e-01	   1.2600000e+01	  -1.2347713e-01	
   5.0000000e-01	   1.2900000e+01	  -1.4560769e-01	
   5.0000000e-01	   1.3200000e+01	  -1.6189930e-01	
   5.0000000e-01	   1.3500000e+01	  -1.7177719e-01	
   5.0000000e-01	   1.3800000e+01	  -1.7490044e-01	
   5.0000000e-01	   1.4100000e+01	  -1.7117221e-01	
   5.0000000e-01	   1.4400000e+01	  -1.6074260e-01	
   5.0000000e-01	   1.4700000e+01	  -1.4400402e-01	
   5.0000000e-01	   1.5000000e+01	  -1.2157910e-01	
   5.0000000e-01	   1.5300000e+01	  -9.4301680e-02	
   5.0000000e-01	   1.5600000e+01	  -6.3191023e-02	
   5.0000000e-01	   1.5900000e+01	  -2.9420248e-02	
   5.0000000e-01	   1.6200000e+01	   5.7204841e-03	
   5.0000000e-01	   1.6500000e+01	   4.0864967e-02	
   5.0000000e-01	   1.6800000e+01	   7.4615127e-02	
   5.0000000e-01	   1.7100000e+01	   1.0558725e-01	
   5.0000000e-01	   1.7400000e+01	   1.3245908e-01	
   5.0000000e-01	   1.7700000e+01	   1.5401655e-01	
   5.0000000e-01	   1.8000000e+01	   1.6919892e-01	
   5.0000000e-01	   1.8300000e+01	   1.7714122e-01	
   5.0000000e-01	   1.8600000e+01	   1.7721270e-01	
   5.0000000e-01	   1.8900000e+01	   1.6905038e-01	
   5.0000000e-01	   1.9200000e+01	   1.5258665e-01	
   5.0000000e-01	   1.9500000e+01	   1.2807020e-01	
   5.0000000e-01	   1.9800000e+01	   9.6079516e-02	
   5.0000000e-01	   2.0100000e+01	   5.7528516e-02	
   5.0000000e-01	   2.0400000e+01	   1.3664017e-02	
   5.0000000e-01	   2.0700000e+01	  -3.3945152e-02	
   5.0000000e-01	   2.1000000e+01	  -8.3427249e-02	
   5.0000000e-01	   2.1300000e+01	  -1.3263471e-01	
   5.0000000e-01	   2.1600000e+01	  -1.7917872e-01	
   5.0000000e-01	   2.1900000e+01	  -2.2047071e-01	
   5.0000000e-01	   2.2200000e+01	  -2.5376989e-01	
   5.0000000e-01	   2.2500000e+01	  -2.7623583e-01	
   5.0000000e-01	   2.2800000e+01	  -2.8498514e-01	
   5.0000000e-01	   2.3100000e+01	  -2.7715104e-01	
   5.0000000e-01	   2.3400000e+01	  -2.4994533e-01	
   5.0000000e-01	   2.3700000e+01	  -2.0072622e-01	
   5.0000000e-01	   2.4000000e+01	  -1.2709468e-01	
   5.0000000e-01	   2.4300000e+01	  -2.7129161e-02	
   5.0000000e-01	   2.4600000e+01	   9.9771910e-02	
   5.0000000e-01	   2.4900000e+01	   2.4964781e-01	
   5.0000000e-01	   2.5200000e+01	   4.0242871e-01	
   5.0000000e-01	   2.5500000e+01	   4.8753556e-01	
   5.0000000e-01	   2.5800000e+01	   3.2065803e-01	
   5.0000000e-01	   2.6100000e+01	  -2.4716635e-01	
   5.0000000e-01	   2.6400000e+01	   0.0000000e+00	
   5.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   5.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   5.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   5.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   5.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   5.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   5.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   5.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   5.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   5.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   5.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   5.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   5.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   5.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   5.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   5.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   5.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   5.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   5.2000000e-01	   1.8000000e+00	   0.0000000e+00	
   5.2000000e-01	   2.1000000e+00	   6.3744665e-01	
   5.2000000e-01	   2.4000000e+00	   4.2083098e-01	
   5.2000000e-01	   2.7000000e+00	   2.3610093e-01	
   5.2000000e-01	   3.0000000e+00	   8.2487761e-02	
   5.2000000e-01	   3.3000000e+00	  -4.1208581e-02	
   5.2000000e-01	   3.6000000e+00	  -1.3658315e-01	
   5.2000000e-01	   3.9000000e+00	  -2.0558254e-01	
   5.2000000e-01	   4.2000000e+00	  -2.5045538e-01	
   5.2000000e-01	   4.5000000e+00	  -2.7369790e-01	
   5.2000000e-01	   4.8000000e+00	  -2.7799589e-01	
   5.2000000e-01	   5.1000000e+00	  -2.6616431e-01	
   5.2000000e-01	   5.4000000e+00	  -2.4108600e-01	
   5.2000000e-01	   5.7000000e+00	  -2.0565071e-01	
   5.2000000e-01	   6.0000000e+00	  -1.6269598e-01	
   5.2000000e-01	   6.3000000e+00	  -1.1495085e-01	
   5.2000000e-01	   6.6000000e+00	  -6.4983959e-02	
   5.2000000e-01	   6.9000000e+00	  -1.5156745e-02	
   5.2000000e-01	   7.2000000e+00	   3.2417051e-02	
   5.2000000e-01	   7.5000000e+00	   7.5904935e-02	
   5.2000000e-01	   7.8000000e+00	   1.1378159e-01	
   5.2000000e-01	   8.1000000e+00	   1.4484678e-01	
   5.2000000e-01	   8.4000000e+00	   1.6823496e-01	
   5.2000000e-01	   8.7000000e+00	   1.8341660e-01	
   5.2000000e-01	   9.0000000e+00	   1.9019133e-01	
   5.2000000e-01	   9.3000000e+00	   1.8867326e-01	
   5.2000000e-01	   9.6000000e+00	   1.7926899e-01	
   5.2000000e-01	   9.9000000e+00	   1.6264900e-01	
   5.2000000e-01	   1.0200000e+01	   1.3971334e-01	
   5.2000000e-01	   1.0500000e+01	   1.1155237e-01	
   5.2000000e-01	   1.0800000e+01	   7.9403867e-02	
   5.2000000e-01	   1.1100000e+01	   4.4607497e-02	
   5.2000000e-01	   1.1400000e+01	   8.5578983e-03	
   5.2000000e-01	   1.1700000e+01	  -2.7342415e-02	
   5.2000000e-01	   1.2000000e+01	  -6.1729104e-02	
   5.2000000e-01	   1.2300000e+01	  -9.3319835e-02	
   5.2000000e-01	   1.2600000e+01	  -1.2095477e-01	
   5.2000000e-01	   1.2900000e+01	  -1.4363269e-01	
   5.2000000e-01	   1.3200000e+01	  -1.6054186e-01	
   5.2000000e-01	   1.3500000e+01	  -1.7108483e-01	
   5.2000000e-01	   1.3800000e+01	  -1.7489653e-01	
   5.2000000e-01	   1.4100000e+01	  -1.7185530e-01	
   5.2000000e-01	   1.4400000e+01	  -1.6208649e-01	
   5.2000000e-01	   1.4700000e+01	  -1.4595852e-01	
   5.2000000e-01	   1.5000000e+01	  -1.2407161e-01	
   5.2000000e-01	   1.5300000e+01	  -9.7239384e-02	
   5.2000000e-01	   1.5600000e+01	  -6.6463782e-02	
   5.2000000e-01	   1.5900000e+01	  -3.2904022e-02	
   5.2000000e-01	   1.6200000e+01	   2.1597223e-03	
   5.2000000e-01	   1.6500000e+01	   3.7366946e-02	
   5.2000000e-01	   1.6800000e+01	   7.1320714e-02	
   5.2000000e-01	   1.7100000e+01	   1.0263374e-01	
   5.2000000e-01	   1.7400000e+01	   1.2997546e-01	
   5.2000000e-01	   1.7700000e+01	   1.5211881e-01	
   5.2000000e-01	   1.8000000e+01	   1.6798566e-01	
   5.2000000e-01	   1.8300000e+01	   1.7668952e-01	
   5.2000000e-01	   1.8600000e+01	   1.7757445e-01	
   5.2000000e-01	   1.8900000e+01	   1.7024916e-01	
   5.2000000e-01	   1.9200000e+01	   1.5461523e-01	
   5.2000000e-01	   1.9500000e+01	   1.3088878e-01	
   5.2000000e-01	   1.9800000e+01	   9.9614708e-02	
   5.2000000e-01	   2.0100000e+01	   6.1673143e-02	
   5.2000000e-01	   2.0400000e+01	   1.8277743e-02	
   5.2000000e-01	   2.0700000e+01	  -2.9034349e-02	
   5.2000000e-01	   2.1000000e+01	  -7.8420789e-02	
   5.2000000e-01	   2.1300000e+01	  -1.2776033e-01	
   5.2000000e-01	   2.1600000e+01	  -1.7468668e-01	
   5.2000000e-01	   2.1900000e+01	  -2.1662932e-01	
   5.2000000e-01	   2.2200000e+01	  -2.5086046e-01	
   5.2000000e-01	   2.2500000e+01	  -2.7454722e-01	
   5.2000000e-01	   2.2800000e+01	  -2.8480787e-01	
   5.2000000e-01	   2.3100000e+01	  -2.7877119e-01	
   5.2000000e-01	   2.3400000e+01	  -2.5363817e-01	
   5.2000000e-01	   2.3700000e+01	  -2.0674876e-01	
   5.2000000e-01	   2.4000000e+01	  -1.3567291e-01	
   5.2000000e-01	   2.4300000e+01	  -3.8420065e-02	
   5.2000000e-01	   2.4600000e+01	   8.5825151e-02	
   5.2000000e-01	   2.4900000e+01	   2.3386638e-01	
   5.2000000e-01	   2.5200000e+01	   3.8827301e-01	
   5.2000000e-01	   2.5500000e+01	   4.8616367e-01	
   5.2000000e-01	   2.5800000e+01	   3.5663787e-01	
   5.2000000e-01	   2.6100000e+01	  -1.8849931e-01	
   5.2000000e-01	   2.6400000e+01	   6.7845533e-01	
   5.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   5.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   5.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   5.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   5.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   5.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   5.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   5.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   5.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   5.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   5.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   5.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   5.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   5.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   5.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   5.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   5.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   5.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   5.4000000e-01	   1.8000000e+00	   0.0000000e+00	
   5.4000000e-01	   2.1000000e+00	   6.6134963e-01	
   5.4000000e-01	   2.4000000e+00	   4.4145632e-01	
   5.4000000e-01	   2.7000000e+00	   2.5350161e-01	
   5.4000000e-01	   3.0000000e+00	   9.6762496e-02	
   5.4000000e-01	   3.3000000e+00	  -2.9918621e-02	
   5.4000000e-01	   3.6000000e+00	  -1.2809838e-01	
   5.4000000e-01	   3.9000000e+00	  -1.9968971e-01	
   5.4000000e-01	   4.2000000e+00	  -2.4691283e-01	
   5.4000000e-01	   4.5000000e+00	  -2.7224134e-01	
   5.4000000e-01	   4.8000000e+00	  -2.7834441e-01	
   5.4000000e-01	   5.1000000e+00	  -2.6802665e-01	
   5.4000000e-01	   5.4000000e+00	  -2.4416678e-01	
   5.4000000e-01	   5.7000000e+00	  -2.0965659e-01	
   5.4000000e-01	   6.0000000e+00	  -1.6734158e-01	
   5.4000000e-01	   6.3000000e+00	  -1.1996433e-01	
   5.4000000e-01	   6.6000000e+00	  -7.0112060e-02	
   5.4000000e-01	   6.9000000e+00	  -2.0169320e-02	
   5.4000000e-01	   7.2000000e+00	   2.7723226e-02	
   5.4000000e-01	   7.5000000e+00	   7.1703079e-02	
   5.4000000e-01	   7.8000000e+00	   1.1021263e-01	
   5.4000000e-01	   8.1000000e+00	   1.4201790e-01	
   5.4000000e-01	   8.4000000e+00	   1.6621901e-01	
   5.4000000e-01	   8.7000000e+00	   1.8225235e-01	
   5.4000000e-01	   9.0000000e+00	   1.8988450e-01	
   5.4000000e-01	   9.3000000e+00	   1.8919838e-01	
   5.4000000e-01	   9.6000000e+00	   1.8057197e-01	
   5.4000000e-01	   9.9000000e+00	   1.6465033e-01	
   5.4000000e-01	   1.0200000e+01	   1.4231180e-01	
   5.4000000e-01	   1.0500000e+01	   1.1462923e-01	
   5.4000000e-01	   1.0800000e+01	   8.2827434e-02	
   5.4000000e-01	   1.1100000e+01	   4.8237813e-02	
   5.4000000e-01	   1.1400000e+01	   1.2251562e-02	
   5.4000000e-01	   1.1700000e+01	  -2.3727473e-02	
   5.4000000e-01	   1.2000000e+01	  -5.8329005e-02	
   5.4000000e-01	   1.2300000e+01	  -9.0260415e-02	
   5.4000000e-01	   1.2600000e+01	  -1.1834763e-01	
   5.4000000e-01	   1.2900000e+01	  -1.4157176e-01	
   5.4000000e-01	   1.3200000e+01	  -1.5910048e-01	
   5.4000000e-01	   1.3500000e+01	  -1.7031355e-01	
   5.4000000e-01	   1.3800000e+01	  -1.7482155e-01	
   5.4000000e-01	   1.4100000e+01	  -1.7247774e-01	
   5.4000000e-01	   1.4400000e+01	  -1.6338229e-01	
   5.4000000e-01	   1.4700000e+01	  -1.4787924e-01	
   5.4000000e-01	   1.5000000e+01	  -1.2654588e-01	
   5.4000000e-01	   1.5300000e+01	  -1.0017512e-01	
   5.4000000e-01	   1.5600000e+01	  -6.9751018e-02	
   5.4000000e-01	   1.5900000e+01	  -3.6418329e-02	
   5.4000000e-01	   1.6200000e+01	  -1.4466830e-03	
   5.4000000e-01	   1.6500000e+01	   3.3809641e-02	
   5.4000000e-01	   1.6800000e+01	   6.7955343e-02	
   5.4000000e-01	   1.7100000e+01	   9.9600005e-02	
   5.4000000e-01	   1.7400000e+01	   1.2740511e-01	
   5.4000000e-01	   1.7700000e+01	   1.5013093e-01	
   5.4000000e-01	   1.8000000e+01	   1.6668215e-01	
   5.4000000e-01	   1.8300000e+01	   1.7615085e-01	
   5.4000000e-01	   1.8600000e+01	   1.7785593e-01	
   5.4000000e-01	   1.8900000e+01	   1.7137770e-01	
   5.4000000e-01	   1.9200000e+01	   1.5658679e-01	
   5.4000000e-01	   1.9500000e+01	   1.3366643e-01	
   5.4000000e-01	   1.9800000e+01	   1.0312755e-01	
   5.4000000e-01	   2.0100000e+01	   6.5816042e-02	
   5.4000000e-01	   2.0400000e+01	   2.2911848e-02	
   5.4000000e-01	   2.0700000e+01	  -2.4080178e-02	
   5.4000000e-01	   2.1000000e+01	  -7.3347751e-02	
   5.4000000e-01	   2.1300000e+01	  -1.2279664e-01	
   5.4000000e-01	   2.1600000e+01	  -1.7008380e-01	
   5.4000000e-01	   2.1900000e+01	  -2.1265748e-01	
   5.4000000e-01	   2.2200000e+01	  -2.4780362e-01	
   5.4000000e-01	   2.2500000e+01	  -2.7269755e-01	
   5.4000000e-01	   2.2800000e+01	  -2.8445984e-01	
   5.4000000e-01	   2.3100000e+01	  -2.8021542e-01	
   5.4000000e-01	   2.3400000e+01	  -2.5715498e-01	
   5.4000000e-01	   2.3700000e+01	  -2.1260089e-01	
   5.4000000e-01	   2.4000000e+01	  -1.4409353e-01	
   5.4000000e-01	   2.4300000e+01	  -4.9578929e-02	
   5.4000000e-01	   2.4600000e+01	   7.1949483e-02	
   5.4000000e-01	   2.4900000e+01	   2.1797562e-01	
   5.4000000e-01	   2.5200000e+01	   3.7344001e-01	
   5.4000000e-01	   2.5500000e+01	   4.8255206e-01	
   5.4000000e-01	   2.5800000e+01	   3.8801125e-01	
   5.4000000e-01	   2.6100000e+01	  -1.2378964e-01	
   5.4000000e-01	   2.6400000e+01	   2.8467333e-01	
   5.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   5.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   5.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   5.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   5.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   5.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   5.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   5.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   5.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   5.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   5.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   5.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   5.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   5.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   5.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   5.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   5.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   5.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   5.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   5.6000000e-01	   2.1000000e+00	   6.8590752e-01	
   5.6000000e-01	   2.4000000e+00	   4.6269094e-01	
   5.6000000e-01	   2.7000000e+00	   2.7146172e-01	
   5.6000000e-01	   3.0000000e+00	   1.1154347e-01	
   5.6000000e-01	   3.3000000e+00	  -1.8178009e-02	
   5.6000000e-01	   3.6000000e+00	  -1.1922000e-01	
   5.6000000e-01	   3.9000000e+00	  -1.9346077e-01	
   5.6000000e-01	   4.2000000e+00	  -2.4309122e-01	
   5.6000000e-01	   4.5000000e+00	  -2.7056138e-01	
   5.6000000e-01	   4.8000000e+00	  -2.7852298e-01	
   5.6000000e-01	   5.1000000e+00	  -2.6976946e-01	
   5.6000000e-01	   5.4000000e+00	  -2.4717472e-01	
   5.6000000e-01	   5.7000000e+00	  -2.1363201e-01	
   5.6000000e-01	   6.0000000e+00	  -1.7199426e-01	
   5.6000000e-01	   6.3000000e+00	  -1.2501722e-01	
   5.6000000e-01	   6.6000000e+00	  -7.5306438e-02	
   5.6000000e-01	   6.9000000e+00	  -2.5269432e-02	
   5.6000000e-01	   7.2000000e+00	   2.2926223e-02	
   5.6000000e-01	   7.5000000e+00	   6.7387910e-02	
   5.6000000e-01	   7.8000000e+00	   1.0652551e-01	
   5.6000000e-01	   8.1000000e+00	   1.3907098e-01	
   5.6000000e-01	   8.4000000e+00	   1.6408967e-01	
   5.6000000e-01	   8.7000000e+00	   1.8098336e-01	
   5.6000000e-01	   9.0000000e+00	   1.8948503e-01	
   5.6000000e-01	   9.3000000e+00	   1.8964579e-01	
   5.6000000e-01	   9.6000000e+00	   1.8181429e-01	
   5.6000000e-01	   9.9000000e+00	   1.6660948e-01	
   5.6000000e-01	   1.0200000e+01	   1.4488731e-01	
   5.6000000e-01	   1.0500000e+01	   1.1770246e-01	
   5.6000000e-01	   1.0800000e+01	   8.6266083e-02	
   5.6000000e-01	   1.1100000e+01	   5.1900732e-02	
   5.6000000e-01	   1.1400000e+01	   1.5993609e-02	
   5.6000000e-01	   1.1700000e+01	  -2.0050582e-02	
   5.6000000e-01	   1.2000000e+01	  -5.4855998e-02	
   5.6000000e-01	   1.2300000e+01	  -8.7120036e-02	
   5.6000000e-01	   1.2600000e+01	  -1.1565460e-01	
   5.6000000e-01	   1.2900000e+01	  -1.3942321e-01	
   5.6000000e-01	   1.3200000e+01	  -1.5757298e-01	
   5.6000000e-01	   1.3500000e+01	  -1.6946075e-01	
   5.6000000e-01	   1.3800000e+01	  -1.7467260e-01	
   5.6000000e-01	   1.4100000e+01	  -1.7303637e-01	
   5.6000000e-01	   1.4400000e+01	  -1.6462675e-01	
   5.6000000e-01	   1.4700000e+01	  -1.4976293e-01	
   5.6000000e-01	   1.5000000e+01	  -1.2899882e-01	
   5.6000000e-01	   1.5300000e+01	  -1.0310603e-01	
   5.6000000e-01	   1.5600000e+01	  -7.3050214e-02	
   5.6000000e-01	   1.5900000e+01	  -3.9961083e-02	
   5.6000000e-01	   1.6200000e+01	  -5.0971642e-03	
   5.6000000e-01	   1.6500000e+01	   3.0194041e-02	
   5.6000000e-01	   1.6800000e+01	   6.4519374e-02	
   5.6000000e-01	   1.7100000e+01	   9.6485744e-02	
   5.6000000e-01	   1.7400000e+01	   1.2474708e-01	
   5.6000000e-01	   1.7700000e+01	   1.4805132e-01	
   5.6000000e-01	   1.8000000e+01	   1.6528616e-01	
   5.6000000e-01	   1.8300000e+01	   1.7552243e-01	
   5.6000000e-01	   1.8600000e+01	   1.7805390e-01	
   5.6000000e-01	   1.8900000e+01	   1.7243243e-01	
   5.6000000e-01	   1.9200000e+01	   1.5849748e-01	
   5.6000000e-01	   1.9500000e+01	   1.3639917e-01	
   5.6000000e-01	   1.9800000e+01	   1.0661408e-01	
   5.6000000e-01	   2.0100000e+01	   6.9953397e-02	
   5.6000000e-01	   2.0400000e+01	   2.7562830e-02	
   5.6000000e-01	   2.0700000e+01	  -1.9085675e-02	
   5.6000000e-01	   2.1000000e+01	  -6.8210554e-02	
   5.6000000e-01	   2.1300000e+01	  -1.1774530e-01	
   5.6000000e-01	   2.1600000e+01	  -1.6537084e-01	
   5.6000000e-01	   2.1900000e+01	  -2.0855493e-01	
   5.6000000e-01	   2.2200000e+01	  -2.4459798e-01	
   5.6000000e-01	   2.2500000e+01	  -2.7068422e-01	
   5.6000000e-01	   2.2800000e+01	  -2.8393718e-01	
   5.6000000e-01	   2.3100000e+01	  -2.8147855e-01	
   5.6000000e-01	   2.3400000e+01	  -2.6048928e-01	
   5.6000000e-01	   2.3700000e+01	  -2.1827477e-01	
   5.6000000e-01	   2.4000000e+01	  -1.5234721e-01	
   5.6000000e-01	   2.4300000e+01	  -6.0594241e-02	
   5.6000000e-01	   2.4600000e+01	   5.8161668e-02	
   5.6000000e-01	   2.4900000e+01	   2.0200842e-01	
   5.6000000e-01	   2.5200000e+01	   3.5800933e-01	
   5.6000000e-01	   2.5500000e+01	   4.7687010e-01	
   5.6000000e-01	   2.5800000e+01	   4.1478773e-01	
   5.6000000e-01	   2.6100000e+01	  -5.6189775e-02	
   5.6000000e-01	   2.6400000e+01	   8.1154815e-03	
   5.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   5.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   5.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   5.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   5.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   5.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   5.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   5.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   5.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   5.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   5.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   5.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   5.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   5.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   5.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   5.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   5.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   5.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   5.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   5.8000000e-01	   2.1000000e+00	   7.1113300e-01	
   5.8000000e-01	   2.4000000e+00	   4.8454795e-01	
   5.8000000e-01	   2.7000000e+00	   2.8999459e-01	
   5.8000000e-01	   3.0000000e+00	   1.2684404e-01	
   5.8000000e-01	   3.3000000e+00	  -5.9735793e-03	
   5.8000000e-01	   3.6000000e+00	  -1.0993520e-01	
   5.8000000e-01	   3.9000000e+00	  -1.8688348e-01	
   5.8000000e-01	   4.2000000e+00	  -2.3897902e-01	
   5.8000000e-01	   4.5000000e+00	  -2.6864738e-01	
   5.8000000e-01	   4.8000000e+00	  -2.7852193e-01	
   5.8000000e-01	   5.1000000e+00	  -2.7138416e-01	
   5.8000000e-01	   5.4000000e+00	  -2.5010241e-01	
   5.8000000e-01	   5.7000000e+00	  -2.1757073e-01	
   5.8000000e-01	   6.0000000e+00	  -1.7664902e-01	
   5.8000000e-01	   6.3000000e+00	  -1.3010573e-01	
   5.8000000e-01	   6.6000000e+00	  -8.0564494e-02	
   5.8000000e-01	   6.9000000e+00	  -3.0455620e-02	
   5.8000000e-01	   7.2000000e+00	   1.8026439e-02	
   5.8000000e-01	   7.5000000e+00	   6.2958862e-02	
   5.8000000e-01	   7.8000000e+00	   1.0271881e-01	
   5.8000000e-01	   8.1000000e+00	   1.3600386e-01	
   5.8000000e-01	   8.4000000e+00	   1.6184417e-01	
   5.8000000e-01	   8.7000000e+00	   1.7960642e-01	
   5.8000000e-01	   9.0000000e+00	   1.8898941e-01	
   5.8000000e-01	   9.3000000e+00	   1.9001177e-01	
   5.8000000e-01	   9.6000000e+00	   1.8299221e-01	
   5.8000000e-01	   9.9000000e+00	   1.6852282e-01	
   5.8000000e-01	   1.0200000e+01	   1.4743648e-01	
   5.8000000e-01	   1.0500000e+01	   1.2076898e-01	
   5.8000000e-01	   1.0800000e+01	   8.9717172e-02	
   5.8000000e-01	   1.1100000e+01	   5.5594118e-02	
   5.8000000e-01	   1.1400000e+01	   1.9782467e-02	
   5.8000000e-01	   1.1700000e+01	  -1.6312713e-02	
   5.8000000e-01	   1.2000000e+01	  -5.1310435e-02	
   5.8000000e-01	   1.2300000e+01	  -8.3898435e-02	
   5.8000000e-01	   1.2600000e+01	  -1.1287481e-01	
   5.8000000e-01	   1.2900000e+01	  -1.3718562e-01	
   5.8000000e-01	   1.3200000e+01	  -1.5595743e-01	
   5.8000000e-01	   1.3500000e+01	  -1.6852410e-01	
   5.8000000e-01	   1.3800000e+01	  -1.7444701e-01	
   5.8000000e-01	   1.4100000e+01	  -1.7352831e-01	
   5.8000000e-01	   1.4400000e+01	  -1.6581685e-01	
   5.8000000e-01	   1.4700000e+01	  -1.5160655e-01	
   5.8000000e-01	   1.5000000e+01	  -1.3142743e-01	
   5.8000000e-01	   1.5300000e+01	  -1.0602932e-01	
   5.8000000e-01	   1.5600000e+01	  -7.6358858e-02	
   5.8000000e-01	   1.5900000e+01	  -4.3530156e-02	
   5.8000000e-01	   1.6200000e+01	  -8.7900513e-03	
   5.8000000e-01	   1.6500000e+01	   2.6521288e-02	
   5.8000000e-01	   1.6800000e+01	   6.1013373e-02	
   5.8000000e-01	   1.7100000e+01	   9.3290917e-02	
   5.8000000e-01	   1.7400000e+01	   1.2200072e-01	
   5.8000000e-01	   1.7700000e+01	   1.4587870e-01	
   5.8000000e-01	   1.8000000e+01	   1.6379583e-01	
   5.8000000e-01	   1.8300000e+01	   1.7480186e-01	
   5.8000000e-01	   1.8600000e+01	   1.7816548e-01	
   5.8000000e-01	   1.8900000e+01	   1.7341005e-01	
   5.8000000e-01	   1.9200000e+01	   1.6034372e-01	
   5.8000000e-01	   1.9500000e+01	   1.3908324e-01	
   5.8000000e-01	   1.9800000e+01	   1.1007049e-01	
   5.8000000e-01	   2.0100000e+01	   7.4081504e-02	
   5.8000000e-01	   2.0400000e+01	   3.2227216e-02	
   5.8000000e-01	   2.0700000e+01	  -1.4053934e-02	
   5.8000000e-01	   2.1000000e+01	  -6.3011770e-02	
   5.8000000e-01	   2.1300000e+01	  -1.1260822e-01	
   5.8000000e-01	   2.1600000e+01	  -1.6054891e-01	
   5.8000000e-01	   2.1900000e+01	  -2.0432188e-01	
   5.8000000e-01	   2.2200000e+01	  -2.4124274e-01	
   5.8000000e-01	   2.2500000e+01	  -2.6850532e-01	
   5.8000000e-01	   2.2800000e+01	  -2.8323683e-01	
   5.8000000e-01	   2.3100000e+01	  -2.8255630e-01	
   5.8000000e-01	   2.3400000e+01	  -2.6363554e-01	
   5.8000000e-01	   2.3700000e+01	  -2.2376361e-01	
   5.8000000e-01	   2.4000000e+01	  -1.6042576e-01	
   5.8000000e-01	   2.4300000e+01	  -7.1455715e-02	
   5.8000000e-01	   2.4600000e+01	   4.4476980e-02	
   5.8000000e-01	   2.4900000e+01	   1.8599554e-01	
   5.8000000e-01	   2.5200000e+01	   3.4205817e-01	
   5.8000000e-01	   2.5500000e+01	   4.6929352e-01	
   5.8000000e-01	   2.5800000e+01	   4.3706608e-01	
   5.8000000e-01	   2.6100000e+01	   1.1769952e-02	
   5.8000000e-01	   2.6400000e+01	  -1.7470848e-01	
   5.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   5.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   5.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   5.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   5.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   5.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   5.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   5.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   5.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   5.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   5.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   5.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   6.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   6.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   6.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   6.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   6.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   6.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   6.0000000e-01	   1.8000000e+00	   0.0000000e+00	
   6.0000000e-01	   2.1000000e+00	   7.3703977e-01	
   6.0000000e-01	   2.4000000e+00	   5.0704152e-01	
   6.0000000e-01	   2.7000000e+00	   3.0911462e-01	
   6.0000000e-01	   3.0000000e+00	   1.4267861e-01	
   6.0000000e-01	   3.3000000e+00	   6.7088921e-03	
   6.0000000e-01	   3.6000000e+00	  -1.0023017e-01	
   6.0000000e-01	   3.9000000e+00	  -1.7994462e-01	
   6.0000000e-01	   4.2000000e+00	  -2.3456381e-01	
   6.0000000e-01	   4.5000000e+00	  -2.6648781e-01	
   6.0000000e-01	   4.8000000e+00	  -2.7833081e-01	
   6.0000000e-01	   5.1000000e+00	  -2.7286144e-01	
   6.0000000e-01	   5.4000000e+00	  -2.5294178e-01	
   6.0000000e-01	   5.7000000e+00	  -2.2146601e-01	
   6.0000000e-01	   6.0000000e+00	  -1.8130041e-01	
   6.0000000e-01	   6.3000000e+00	  -1.3522575e-01	
   6.0000000e-01	   6.6000000e+00	  -8.5883400e-02	
   6.0000000e-01	   6.9000000e+00	  -3.5726279e-02	
   6.0000000e-01	   7.2000000e+00	   1.3024333e-02	
   6.0000000e-01	   7.5000000e+00	   5.8415345e-02	
   6.0000000e-01	   7.8000000e+00	   9.8791014e-02	
   6.0000000e-01	   8.1000000e+00	   1.3281422e-01	
   6.0000000e-01	   8.4000000e+00	   1.5947955e-01	
   6.0000000e-01	   8.7000000e+00	   1.7811808e-01	
   6.0000000e-01	   9.0000000e+00	   1.8839383e-01	
   6.0000000e-01	   9.3000000e+00	   1.9029237e-01	
   6.0000000e-01	   9.6000000e+00	   1.8410172e-01	
   6.0000000e-01	   9.9000000e+00	   1.7038646e-01	
   6.0000000e-01	   1.0200000e+01	   1.4995565e-01	
   6.0000000e-01	   1.0500000e+01	   1.2382549e-01	
   6.0000000e-01	   1.0800000e+01	   9.3177858e-02	
   6.0000000e-01	   1.1100000e+01	   5.9315671e-02	
   6.0000000e-01	   1.1400000e+01	   2.3616440e-02	
   6.0000000e-01	   1.1700000e+01	  -1.2514916e-02	
   6.0000000e-01	   1.2000000e+01	  -4.7692702e-02	
   6.0000000e-01	   1.2300000e+01	  -8.0595334e-02	
   6.0000000e-01	   1.2600000e+01	  -1.1000735e-01	
   6.0000000e-01	   1.2900000e+01	  -1.3485749e-01	
   6.0000000e-01	   1.3200000e+01	  -1.5425181e-01	
   6.0000000e-01	   1.3500000e+01	  -1.6750112e-01	
   6.0000000e-01	   1.3800000e+01	  -1.7414192e-01	
   6.0000000e-01	   1.4100000e+01	  -1.7395044e-01	
   6.0000000e-01	   1.4400000e+01	  -1.6694931e-01	
   6.0000000e-01	   1.4700000e+01	  -1.5340679e-01	
   6.0000000e-01	   1.5000000e+01	  -1.3382851e-01	
   6.0000000e-01	   1.5300000e+01	  -1.0894198e-01	
   6.0000000e-01	   1.5600000e+01	  -7.9674256e-02	
   6.0000000e-01	   1.5900000e+01	  -4.7123258e-02	
   6.0000000e-01	   1.6200000e+01	  -1.2523549e-02	
   6.0000000e-01	   1.6500000e+01	   2.2792613e-02	
   6.0000000e-01	   1.6800000e+01	   5.7437949e-02	
   6.0000000e-01	   1.7100000e+01	   9.0015475e-02	
   6.0000000e-01	   1.7400000e+01	   1.1916529e-01	
   6.0000000e-01	   1.7700000e+01	   1.4361167e-01	
   6.0000000e-01	   1.8000000e+01	   1.6220915e-01	
   6.0000000e-01	   1.8300000e+01	   1.7398654e-01	
   6.0000000e-01	   1.8600000e+01	   1.7818756e-01	
   6.0000000e-01	   1.8900000e+01	   1.7430703e-01	
   6.0000000e-01	   1.9200000e+01	   1.6212168e-01	
   6.0000000e-01	   1.9500000e+01	   1.4171462e-01	
   6.0000000e-01	   1.9800000e+01	   1.1349272e-01	
   6.0000000e-01	   2.0100000e+01	   7.8196393e-02	
   6.0000000e-01	   2.0400000e+01	   3.6901292e-02	
   6.0000000e-01	   2.0700000e+01	  -8.9882593e-03	
   6.0000000e-01	   2.1000000e+01	  -5.7754137e-02	
   6.0000000e-01	   2.1300000e+01	  -1.0738743e-01	
   6.0000000e-01	   2.1600000e+01	  -1.5561920e-01	
   6.0000000e-01	   2.1900000e+01	  -1.9995852e-01	
   6.0000000e-01	   2.2200000e+01	  -2.3773697e-01	
   6.0000000e-01	   2.2500000e+01	  -2.6615876e-01	
   6.0000000e-01	   2.2800000e+01	  -2.8235542e-01	
   6.0000000e-01	   2.3100000e+01	  -2.8344400e-01	
   6.0000000e-01	   2.3400000e+01	  -2.6658777e-01	
   6.0000000e-01	   2.3700000e+01	  -2.2906005e-01	
   6.0000000e-01	   2.4000000e+01	  -1.6832037e-01	
   6.0000000e-01	   2.4300000e+01	  -8.2152476e-02	
   6.0000000e-01	   2.4600000e+01	   3.0910915e-02	
   6.0000000e-01	   2.4900000e+01	   1.6996656e-01	
   6.0000000e-01	   2.5200000e+01	   3.2565865e-01	
   6.0000000e-01	   2.5500000e+01	   4.5998997e-01	
   6.0000000e-01	   2.5800000e+01	   4.5498869e-01	
   6.0000000e-01	   2.6100000e+01	   7.8107503e-02	
   6.0000000e-01	   2.6400000e+01	  -2.8345734e-01	
   6.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   6.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   6.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   6.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   6.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   6.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   6.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   6.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   6.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   6.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   6.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   6.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   6.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   6.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   6.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   6.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   6.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   6.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   6.2000000e-01	   1.8000000e+00	   0.0000000e+00	
   6.2000000e-01	   2.1000000e+00	   7.6364103e-01	
   6.2000000e-01	   2.4000000e+00	   5.3018535e-01	
   6.2000000e-01	   2.7000000e+00	   3.2883582e-01	
   6.2000000e-01	   3.0000000e+00	   1.5906128e-01	
   6.2000000e-01	   3.3000000e+00	   1.9883346e-02	
   6.2000000e-01	   3.6000000e+00	  -9.0091317e-02	
   6.2000000e-01	   3.9000000e+00	  -1.7263115e-01	
   6.2000000e-01	   4.2000000e+00	  -2.2983321e-01	
   6.2000000e-01	   4.5000000e+00	  -2.6407121e-01	
   6.2000000e-01	   4.8000000e+00	  -2.7793913e-01	
   6.2000000e-01	   5.1000000e+00	  -2.7419196e-01	
   6.2000000e-01	   5.4000000e+00	  -2.5568468e-01	
   6.2000000e-01	   5.7000000e+00	  -2.2531094e-01	
   6.2000000e-01	   6.0000000e+00	  -1.8594284e-01	
   6.2000000e-01	   6.3000000e+00	  -1.4037297e-01	
   6.2000000e-01	   6.6000000e+00	  -9.1260098e-02	
   6.2000000e-01	   6.9000000e+00	  -4.1079571e-02	
   6.2000000e-01	   7.2000000e+00	   7.9206009e-03	
   6.2000000e-01	   7.5000000e+00	   5.3757010e-02	
   6.2000000e-01	   7.8000000e+00	   9.4740832e-02	
   6.2000000e-01	   8.1000000e+00	   1.2949998e-01	
   6.2000000e-01	   8.4000000e+00	   1.5699306e-01	
   6.2000000e-01	   8.7000000e+00	   1.7651504e-01	
   6.2000000e-01	   9.0000000e+00	   1.8769465e-01	
   6.2000000e-01	   9.3000000e+00	   1.9048369e-01	
   6.2000000e-01	   9.6000000e+00	   1.8513887e-01	
   6.2000000e-01	   9.9000000e+00	   1.7219652e-01	
   6.2000000e-01	   1.0200000e+01	   1.5244115e-01	
   6.2000000e-01	   1.0500000e+01	   1.2686866e-01	
   6.2000000e-01	   1.0800000e+01	   9.6645225e-02	
   6.2000000e-01	   1.1100000e+01	   6.3062988e-02	
   6.2000000e-01	   1.1400000e+01	   2.7493708e-02	
   6.2000000e-01	   1.1700000e+01	  -8.6583854e-03	
   6.2000000e-01	   1.2000000e+01	  -4.4003341e-02	
   6.2000000e-01	   1.2300000e+01	  -7.7210622e-02	
   6.2000000e-01	   1.2600000e+01	  -1.0705148e-01	
   6.2000000e-01	   1.2900000e+01	  -1.3243747e-01	
   6.2000000e-01	   1.3200000e+01	  -1.5245423e-01	
   6.2000000e-01	   1.3500000e+01	  -1.6638944e-01	
   6.2000000e-01	   1.3800000e+01	  -1.7375460e-01	
   6.2000000e-01	   1.4100000e+01	  -1.7429974e-01	
   6.2000000e-01	   1.4400000e+01	  -1.6802097e-01	
   6.2000000e-01	   1.4700000e+01	  -1.5516042e-01	
   6.2000000e-01	   1.5000000e+01	  -1.3619888e-01	
   6.2000000e-01	   1.5300000e+01	  -1.1184099e-01	
   6.2000000e-01	   1.5600000e+01	  -8.2993662e-02	
   6.2000000e-01	   1.5900000e+01	  -5.0738021e-02	
   6.2000000e-01	   1.6200000e+01	  -1.6295755e-02	
   6.2000000e-01	   1.6500000e+01	   1.9009377e-02	
   6.2000000e-01	   1.6800000e+01	   5.3793868e-02	
   6.2000000e-01	   1.7100000e+01	   8.6659549e-02	
   6.2000000e-01	   1.7400000e+01	   1.1624028e-01	
   6.2000000e-01	   1.7700000e+01	   1.4124906e-01	
   6.2000000e-01	   1.8000000e+01	   1.6052429e-01	
   6.2000000e-01	   1.8300000e+01	   1.7307406e-01	
   6.2000000e-01	   1.8600000e+01	   1.7811720e-01	
   6.2000000e-01	   1.8900000e+01	   1.7512000e-01	
   6.2000000e-01	   1.9200000e+01	   1.6382764e-01	
   6.2000000e-01	   1.9500000e+01	   1.4428939e-01	
   6.2000000e-01	   1.9800000e+01	   1.1687674e-01	
   6.2000000e-01	   2.0100000e+01	   8.2294102e-02	
   6.2000000e-01	   2.0400000e+01	   4.1581299e-02	
   6.2000000e-01	   2.0700000e+01	  -3.8920524e-03	
   6.2000000e-01	   2.1000000e+01	  -5.2440550e-02	
   6.2000000e-01	   2.1300000e+01	  -1.0208515e-01	
   6.2000000e-01	   2.1600000e+01	  -1.5058312e-01	
   6.2000000e-01	   2.1900000e+01	  -1.9546536e-01	
   6.2000000e-01	   2.2200000e+01	  -2.3408016e-01	
   6.2000000e-01	   2.2500000e+01	  -2.6364286e-01	
   6.2000000e-01	   2.2800000e+01	  -2.8129006e-01	
   6.2000000e-01	   2.3100000e+01	  -2.8413750e-01	
   6.2000000e-01	   2.3400000e+01	  -2.6934050e-01	
   6.2000000e-01	   2.3700000e+01	  -2.3415731e-01	
   6.2000000e-01	   2.4000000e+01	  -1.7602280e-01	
   6.2000000e-01	   2.4300000e+01	  -9.2674325e-02	
   6.2000000e-01	   2.4600000e+01	   1.7478008e-02	
   6.2000000e-01	   2.4900000e+01	   1.5394920e-01	
   6.2000000e-01	   2.5200000e+01	   3.0887923e-01	
   6.2000000e-01	   2.5500000e+01	   4.4912525e-01	
   6.2000000e-01	   2.5800000e+01	   4.6874942e-01	
   6.2000000e-01	   2.6100000e+01	   1.4131176e-01	
   6.2000000e-01	   2.6400000e+01	  -3.3479737e-01	
   6.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   6.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   6.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   6.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   6.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   6.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   6.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   6.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   6.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   6.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   6.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   6.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   6.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   6.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   6.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   6.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   6.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   6.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   6.4000000e-01	   1.8000000e+00	   0.0000000e+00	
   6.4000000e-01	   2.1000000e+00	   7.9095097e-01	
   6.4000000e-01	   2.4000000e+00	   5.5399419e-01	
   6.4000000e-01	   2.7000000e+00	   3.4917327e-01	
   6.4000000e-01	   3.0000000e+00	   1.7600720e-01	
   6.4000000e-01	   3.3000000e+00	   3.3564794e-02	
   6.4000000e-01	   3.6000000e+00	  -7.9503989e-02	
   6.4000000e-01	   3.9000000e+00	  -1.6492897e-01	
   6.4000000e-01	   4.2000000e+00	  -2.2477394e-01	
   6.4000000e-01	   4.5000000e+00	  -2.6138519e-01	
   6.4000000e-01	   4.8000000e+00	  -2.7733560e-01	
   6.4000000e-01	   5.1000000e+00	  -2.7536561e-01	
   6.4000000e-01	   5.4000000e+00	  -2.5832230e-01	
   6.4000000e-01	   5.7000000e+00	  -2.2909808e-01	
   6.4000000e-01	   6.0000000e+00	  -1.9057022e-01	
   6.4000000e-01	   6.3000000e+00	  -1.4554268e-01	
   6.4000000e-01	   6.6000000e+00	  -9.6691260e-02	
   6.4000000e-01	   6.9000000e+00	  -4.6513473e-02	
   6.4000000e-01	   7.2000000e+00	   2.7160353e-03	
   6.4000000e-01	   7.5000000e+00	   4.8983516e-02	
   6.4000000e-01	   7.8000000e+00	   9.0566919e-02	
   6.4000000e-01	   8.1000000e+00	   1.2605891e-01	
   6.4000000e-01	   8.4000000e+00	   1.5438174e-01	
   6.4000000e-01	   8.7000000e+00	   1.7479381e-01	
   6.4000000e-01	   9.0000000e+00	   1.8688794e-01	
   6.4000000e-01	   9.3000000e+00	   1.9058159e-01	
   6.4000000e-01	   9.6000000e+00	   1.8609944e-01	
   6.4000000e-01	   9.9000000e+00	   1.7394884e-01	
   6.4000000e-01	   1.0200000e+01	   1.5488903e-01	
   6.4000000e-01	   1.0500000e+01	   1.2989488e-01	
   6.4000000e-01	   1.0800000e+01	   1.0011614e-01	
   6.4000000e-01	   1.1100000e+01	   6.6833483e-02	
   6.4000000e-01	   1.1400000e+01	   3.1412304e-02	
   6.4000000e-01	   1.1700000e+01	  -4.7444162e-03	
   6.4000000e-01	   1.2000000e+01	  -4.0242951e-02	
   6.4000000e-01	   1.2300000e+01	  -7.3744196e-02	
   6.4000000e-01	   1.2600000e+01	  -1.0400640e-01	
   6.4000000e-01	   1.2900000e+01	  -1.2992415e-01	
   6.4000000e-01	   1.3200000e+01	  -1.5056268e-01	
   6.4000000e-01	   1.3500000e+01	  -1.6518656e-01	
   6.4000000e-01	   1.3800000e+01	  -1.7328213e-01	
   6.4000000e-01	   1.4100000e+01	  -1.7457301e-01	
   6.4000000e-01	   1.4400000e+01	  -1.6902840e-01	
   6.4000000e-01	   1.4700000e+01	  -1.5686396e-01	
   6.4000000e-01	   1.5000000e+01	  -1.3853512e-01	
   6.4000000e-01	   1.5300000e+01	  -1.1472312e-01	
   6.4000000e-01	   1.5600000e+01	  -8.6314135e-02	
   6.4000000e-01	   1.5900000e+01	  -5.4371904e-02	
   6.4000000e-01	   1.6200000e+01	  -2.0104623e-02	
   6.4000000e-01	   1.6500000e+01	   1.5173051e-02	
   6.4000000e-01	   1.6800000e+01	   5.0081959e-02	
   6.4000000e-01	   1.7100000e+01	   8.3223284e-02	
   6.4000000e-01	   1.7400000e+01	   1.1322512e-01	
   6.4000000e-01	   1.7700000e+01	   1.3878960e-01	
   6.4000000e-01	   1.8000000e+01	   1.5873931e-01	
   6.4000000e-01	   1.8300000e+01	   1.7206185e-01	
   6.4000000e-01	   1.8600000e+01	   1.7795127e-01	
   6.4000000e-01	   1.8900000e+01	   1.7584536e-01	
   6.4000000e-01	   1.9200000e+01	   1.6545765e-01	
   6.4000000e-01	   1.9500000e+01	   1.4680333e-01	
   6.4000000e-01	   1.9800000e+01	   1.2021827e-01	
   6.4000000e-01	   2.0100000e+01	   8.6370396e-02	
   6.4000000e-01	   2.0400000e+01	   4.6263222e-02	
   6.4000000e-01	   2.0700000e+01	   1.2310536e-03	
   6.4000000e-01	   2.1000000e+01	  -4.7074092e-02	
   6.4000000e-01	   2.1300000e+01	  -9.6703764e-02	
   6.4000000e-01	   2.1600000e+01	  -1.4544222e-01	
   6.4000000e-01	   2.1900000e+01	  -1.9084291e-01	
   6.4000000e-01	   2.2200000e+01	  -2.3027170e-01	
   6.4000000e-01	   2.2500000e+01	  -2.6095580e-01	
   6.4000000e-01	   2.2800000e+01	  -2.8003763e-01	
   6.4000000e-01	   2.3100000e+01	  -2.8463231e-01	
   6.4000000e-01	   2.3400000e+01	  -2.7188785e-01	
   6.4000000e-01	   2.3700000e+01	  -2.3904809e-01	
   6.4000000e-01	   2.4000000e+01	  -1.8352427e-01	
   6.4000000e-01	   2.4300000e+01	  -1.0301048e-01	
   6.4000000e-01	   2.4600000e+01	   4.1930920e-03	
   6.4000000e-01	   2.4900000e+01	   1.3797028e-01	
   6.4000000e-01	   2.5200000e+01	   2.9178395e-01	
   6.4000000e-01	   2.5500000e+01	   4.3685620e-01	
   6.4000000e-01	   2.5800000e+01	   4.7856475e-01	
   6.4000000e-01	   2.6100000e+01	   2.0025744e-01	
   6.4000000e-01	   2.6400000e+01	  -3.4253189e-01	
   6.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   6.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   6.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   6.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   6.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   6.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   6.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   6.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   6.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   6.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   6.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   6.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   6.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   6.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   6.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   6.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   6.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   6.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   6.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   6.6000000e-01	   2.1000000e+00	   0.0000000e+00	
   6.6000000e-01	   2.4000000e+00	   5.7848213e-01	
   6.6000000e-01	   2.7000000e+00	   3.7014140e-01	
   6.6000000e-01	   3.0000000e+00	   1.9353097e-01	
   6.6000000e-01	   3.3000000e+00	   4.7767765e-02	
   6.6000000e-01	   3.6000000e+00	  -6.8453951e-02	
   6.6000000e-01	   3.9000000e+00	  -1.5682435e-01	
   6.6000000e-01	   4.2000000e+00	  -2.1937293e-01	
   6.6000000e-01	   4.5000000e+00	  -2.5841755e-01	
   6.6000000e-01	   4.8000000e+00	  -2.7650903e-01	
   6.6000000e-01	   5.1000000e+00	  -2.7637233e-01	
   6.6000000e-01	   5.4000000e+00	  -2.6084580e-01	
   6.6000000e-01	   5.7000000e+00	  -2.3281984e-01	
   6.6000000e-01	   6.0000000e+00	  -1.9517632e-01	
   6.6000000e-01	   6.3000000e+00	  -1.5073000e-01	
   6.6000000e-01	   6.6000000e+00	  -1.0217332e-01	
   6.6000000e-01	   6.9000000e+00	  -5.2025701e-02	
   6.6000000e-01	   7.2000000e+00	  -2.5882932e-03	
   6.6000000e-01	   7.5000000e+00	   4.4094814e-02	
   6.6000000e-01	   7.8000000e+00	   8.6268211e-02	
   6.6000000e-01	   8.1000000e+00	   1.2248907e-01	
   6.6000000e-01	   8.4000000e+00	   1.5164291e-01	
   6.6000000e-01	   8.7000000e+00	   1.7295110e-01	
   6.6000000e-01	   9.0000000e+00	   1.8597000e-01	
   6.6000000e-01	   9.3000000e+00	   1.9058208e-01	
   6.6000000e-01	   9.6000000e+00	   1.8697931e-01	
   6.6000000e-01	   9.9000000e+00	   1.7563934e-01	
   6.6000000e-01	   1.0200000e+01	   1.5729540e-01	
   6.6000000e-01	   1.0500000e+01	   1.3290055e-01	
   6.6000000e-01	   1.0800000e+01	   1.0358740e-01	
   6.6000000e-01	   1.1100000e+01	   7.0624477e-02	
   6.6000000e-01	   1.1400000e+01	   3.5370137e-02	
   6.6000000e-01	   1.1700000e+01	  -7.7445990e-04	
   6.6000000e-01	   1.2000000e+01	  -3.6412311e-02	
   6.6000000e-01	   1.2300000e+01	  -7.0196154e-02	
   6.6000000e-01	   1.2600000e+01	  -1.0087154e-01	
   6.6000000e-01	   1.2900000e+01	  -1.2731629e-01	
   6.6000000e-01	   1.3200000e+01	  -1.4857536e-01	
   6.6000000e-01	   1.3500000e+01	  -1.6389018e-01	
   6.6000000e-01	   1.3800000e+01	  -1.7272179e-01	
   6.6000000e-01	   1.4100000e+01	  -1.7476717e-01	
   6.6000000e-01	   1.4400000e+01	  -1.6996834e-01	
   6.6000000e-01	   1.4700000e+01	  -1.5851404e-01	
   6.6000000e-01	   1.5000000e+01	  -1.4083387e-01	
   6.6000000e-01	   1.5300000e+01	  -1.1758514e-01	
   6.6000000e-01	   1.5600000e+01	  -8.9632706e-02	
   6.6000000e-01	   1.5900000e+01	  -5.8022299e-02	
   6.6000000e-01	   1.6200000e+01	  -2.3948002e-02	
   6.6000000e-01	   1.6500000e+01	   1.1285245e-02	
   6.6000000e-01	   1.6800000e+01	   4.6303228e-02	
   6.6000000e-01	   1.7100000e+01	   7.9707032e-02	
   6.6000000e-01	   1.7400000e+01	   1.1011949e-01	
   6.6000000e-01	   1.7700000e+01	   1.3623228e-01	
   6.6000000e-01	   1.8000000e+01	   1.5685253e-01	
   6.6000000e-01	   1.8300000e+01	   1.7094758e-01	
   6.6000000e-01	   1.8600000e+01	   1.7768688e-01	
   6.6000000e-01	   1.8900000e+01	   1.7647971e-01	
   6.6000000e-01	   1.9200000e+01	   1.6700791e-01	
   6.6000000e-01	   1.9500000e+01	   1.4925242e-01	
   6.6000000e-01	   1.9800000e+01	   1.2351311e-01	
   6.6000000e-01	   2.0100000e+01	   9.0421093e-02	
   6.6000000e-01	   2.0400000e+01	   5.0943036e-02	
   6.6000000e-01	   2.0700000e+01	   6.3773525e-03	
   6.6000000e-01	   2.1000000e+01	  -4.1657995e-02	
   6.6000000e-01	   2.1300000e+01	  -9.1245876e-02	
   6.6000000e-01	   2.1600000e+01	  -1.4019829e-01	
   6.6000000e-01	   2.1900000e+01	  -1.8609208e-01	
   6.6000000e-01	   2.2200000e+01	  -2.2631144e-01	
   6.6000000e-01	   2.2500000e+01	  -2.5809628e-01	
   6.6000000e-01	   2.2800000e+01	  -2.7859559e-01	
   6.6000000e-01	   2.3100000e+01	  -2.8492458e-01	
   6.6000000e-01	   2.3400000e+01	  -2.7422463e-01	
   6.6000000e-01	   2.3700000e+01	  -2.4372582e-01	
   6.6000000e-01	   2.4000000e+01	  -1.9081672e-01	
   6.6000000e-01	   2.4300000e+01	  -1.1315103e-01	
   6.6000000e-01	   2.4600000e+01	  -8.9301084e-03	
   6.6000000e-01	   2.4900000e+01	   1.2205475e-01	
   6.6000000e-01	   2.5200000e+01	   2.7443321e-01	
   6.6000000e-01	   2.5500000e+01	   4.2333600e-01	
   6.6000000e-01	   2.5800000e+01	   4.8468384e-01	
   6.6000000e-01	   2.6100000e+01	   2.5416303e-01	
   6.6000000e-01	   2.6400000e+01	  -3.1818652e-01	
   6.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   6.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   6.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   6.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   6.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   6.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   6.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   6.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   6.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   6.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   6.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   6.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   6.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   6.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   6.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   6.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   6.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   6.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   6.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   6.8000000e-01	   2.1000000e+00	   0.0000000e+00	
   6.8000000e-01	   2.4000000e+00	   6.0366362e-01	
   6.8000000e-01	   2.7000000e+00	   3.9175510e-01	
   6.8000000e-01	   3.0000000e+00	   2.1164764e-01	
   6.8000000e-01	   3.3000000e+00	   6.2507270e-02	
   6.8000000e-01	   3.6000000e+00	  -5.6926464e-02	
   6.8000000e-01	   3.9000000e+00	  -1.4830305e-01	
   6.8000000e-01	   4.2000000e+00	  -2.1361661e-01	
   6.8000000e-01	   4.5000000e+00	  -2.5515558e-01	
   6.8000000e-01	   4.8000000e+00	  -2.7544772e-01	
   6.8000000e-01	   5.1000000e+00	  -2.7720156e-01	
   6.8000000e-01	   5.4000000e+00	  -2.6324586e-01	
   6.8000000e-01	   5.7000000e+00	  -2.3646828e-01	
   6.8000000e-01	   6.0000000e+00	  -1.9975455e-01	
   6.8000000e-01	   6.3000000e+00	  -1.5592971e-01	
   6.8000000e-01	   6.6000000e+00	  -1.0770243e-01	
   6.8000000e-01	   6.9000000e+00	  -5.7613744e-02	
   6.8000000e-01	   7.2000000e+00	  -7.9911353e-03	
   6.8000000e-01	   7.5000000e+00	   3.9090982e-02	
   6.8000000e-01	   7.8000000e+00	   8.1843731e-02	
   6.8000000e-01	   8.1000000e+00	   1.1878855e-01	
   6.8000000e-01	   8.4000000e+00	   1.4877388e-01	
   6.8000000e-01	   8.7000000e+00	   1.7098359e-01	
   6.8000000e-01	   9.0000000e+00	   1.8493703e-01	
   6.8000000e-01	   9.3000000e+00	   1.9048108e-01	
   6.8000000e-01	   9.6000000e+00	   1.8777426e-01	
   6.8000000e-01	   9.9000000e+00	   1.7726382e-01	
   6.8000000e-01	   1.0200000e+01	   1.5965620e-01	
   6.8000000e-01	   1.0500000e+01	   1.3588191e-01	
   6.8000000e-01	   1.0800000e+01	   1.0705568e-01	
   6.8000000e-01	   1.1100000e+01	   7.4433139e-02	
   6.8000000e-01	   1.1400000e+01	   3.9364972e-02	
   6.8000000e-01	   1.1700000e+01	   3.2499038e-03	
   6.8000000e-01	   1.2000000e+01	  -3.2512308e-02	
   6.8000000e-01	   1.2300000e+01	  -6.6566678e-02	
   6.8000000e-01	   1.2600000e+01	  -9.7646396e-02	
   6.8000000e-01	   1.2900000e+01	  -1.2461274e-01	
   6.8000000e-01	   1.3200000e+01	  -1.4649050e-01	
   6.8000000e-01	   1.3500000e+01	  -1.6249797e-01	
   6.8000000e-01	   1.3800000e+01	  -1.7207079e-01	
   6.8000000e-01	   1.4100000e+01	  -1.7487910e-01	
   6.8000000e-01	   1.4400000e+01	  -1.7083743e-01	
   6.8000000e-01	   1.4700000e+01	  -1.6010718e-01	
   6.8000000e-01	   1.5000000e+01	  -1.4309166e-01	
   6.8000000e-01	   1.5300000e+01	  -1.2042371e-01	
   6.8000000e-01	   1.5600000e+01	  -9.2946276e-02	
   6.8000000e-01	   1.5900000e+01	  -6.1686464e-02	
   6.8000000e-01	   1.6200000e+01	  -2.7823611e-02	
   6.8000000e-01	   1.6500000e+01	   7.3476948e-03	
   6.8000000e-01	   1.6800000e+01	   4.2458792e-02	
   6.8000000e-01	   1.7100000e+01	   7.6111241e-02	
   6.8000000e-01	   1.7400000e+01	   1.0692312e-01	
   6.8000000e-01	   1.7700000e+01	   1.3357613e-01	
   6.8000000e-01	   1.8000000e+01	   1.5486228e-01	
   6.8000000e-01	   1.8300000e+01	   1.6972894e-01	
   6.8000000e-01	   1.8600000e+01	   1.7732110e-01	
   6.8000000e-01	   1.8900000e+01	   1.7701963e-01	
   6.8000000e-01	   1.9200000e+01	   1.6847457e-01	
   6.8000000e-01	   1.9500000e+01	   1.5163248e-01	
   6.8000000e-01	   1.9800000e+01	   1.2675696e-01	
   6.8000000e-01	   2.0100000e+01	   9.4441864e-02	
   6.8000000e-01	   2.0400000e+01	   5.5616559e-02	
   6.8000000e-01	   2.0700000e+01	   1.1542967e-02	
   6.8000000e-01	   2.1000000e+01	  -3.6195665e-02	
   6.8000000e-01	   2.1300000e+01	  -8.5714254e-02	
   6.8000000e-01	   2.1600000e+01	  -1.3485332e-01	
   6.8000000e-01	   2.1900000e+01	  -1.8121391e-01	
   6.8000000e-01	   2.2200000e+01	  -2.2219936e-01	
   6.8000000e-01	   2.2500000e+01	  -2.5506310e-01	
   6.8000000e-01	   2.2800000e+01	  -2.7696146e-01	
   6.8000000e-01	   2.3100000e+01	  -2.8501050e-01	
   6.8000000e-01	   2.3400000e+01	  -2.7634566e-01	
   6.8000000e-01	   2.3700000e+01	  -2.4818390e-01	
   6.8000000e-01	   2.4000000e+01	  -1.9789208e-01	
   6.8000000e-01	   2.4300000e+01	  -1.2308602e-01	
   6.8000000e-01	   2.4600000e+01	  -2.1878069e-02	
   6.8000000e-01	   2.4900000e+01	   1.0622640e-01	
   6.8000000e-01	   2.5200000e+01	   2.5688337e-01	
   6.8000000e-01	   2.5500000e+01	   4.0870941e-01	
   6.8000000e-01	   2.5800000e+01	   4.8736769e-01	
   6.8000000e-01	   2.6100000e+01	   3.0252194e-01	
   6.8000000e-01	   2.6400000e+01	  -2.7116610e-01	
   6.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   6.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   6.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   6.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   6.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   6.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   6.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   6.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   6.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   6.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   6.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   6.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   7.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   7.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   7.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   7.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   7.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   7.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   7.0000000e-01	   1.8000000e+00	   0.0000000e+00	
   7.0000000e-01	   2.1000000e+00	   0.0000000e+00	
   7.0000000e-01	   2.4000000e+00	   6.2955349e-01	
   7.0000000e-01	   2.7000000e+00	   4.1402967e-01	
   7.0000000e-01	   3.0000000e+00	   2.3037275e-01	
   7.0000000e-01	   3.3000000e+00	   7.7798806e-02	
   7.0000000e-01	   3.6000000e+00	  -4.4906285e-02	
   7.0000000e-01	   3.9000000e+00	  -1.3935028e-01	
   7.0000000e-01	   4.2000000e+00	  -2.0749089e-01	
   7.0000000e-01	   4.5000000e+00	  -2.5158607e-01	
   7.0000000e-01	   4.8000000e+00	  -2.7413948e-01	
   7.0000000e-01	   5.1000000e+00	  -2.7784228e-01	
   7.0000000e-01	   5.4000000e+00	  -2.6551276e-01	
   7.0000000e-01	   5.7000000e+00	  -2.4003499e-01	
   7.0000000e-01	   6.0000000e+00	  -2.0429792e-01	
   7.0000000e-01	   6.3000000e+00	  -1.6113626e-01	
   7.0000000e-01	   6.6000000e+00	  -1.1327447e-01	
   7.0000000e-01	   6.9000000e+00	  -6.3274845e-02	
   7.0000000e-01	   7.2000000e+00	  -1.3491045e-02	
   7.0000000e-01	   7.5000000e+00	   3.3972245e-02	
   7.0000000e-01	   7.8000000e+00	   7.7292595e-02	
   7.0000000e-01	   8.1000000e+00	   1.1495549e-01	
   7.0000000e-01	   8.4000000e+00	   1.4577197e-01	
   7.0000000e-01	   8.7000000e+00	   1.6888793e-01	
   7.0000000e-01	   9.0000000e+00	   1.8378519e-01	
   7.0000000e-01	   9.3000000e+00	   1.9027437e-01	
   7.0000000e-01	   9.6000000e+00	   1.8847992e-01	
   7.0000000e-01	   9.9000000e+00	   1.7881790e-01	
   7.0000000e-01	   1.0200000e+01	   1.6196721e-01	
   7.0000000e-01	   1.0500000e+01	   1.3883503e-01	
   7.0000000e-01	   1.0800000e+01	   1.1051745e-01	
   7.0000000e-01	   1.1100000e+01	   7.8256475e-02	
   7.0000000e-01	   1.1400000e+01	   4.3394420e-02	
   7.0000000e-01	   1.1700000e+01	   7.3269567e-03	
   7.0000000e-01	   1.2000000e+01	  -2.8543951e-02	
   7.0000000e-01	   1.2300000e+01	  -6.2856050e-02	
   7.0000000e-01	   1.2600000e+01	  -9.4330526e-02	
   7.0000000e-01	   1.2900000e+01	  -1.2181237e-01	
   7.0000000e-01	   1.3200000e+01	  -1.4430633e-01	
   7.0000000e-01	   1.3500000e+01	  -1.6100759e-01	
   7.0000000e-01	   1.3800000e+01	  -1.7132633e-01	
   7.0000000e-01	   1.4100000e+01	  -1.7490563e-01	
   7.0000000e-01	   1.4400000e+01	  -1.7163222e-01	
   7.0000000e-01	   1.4700000e+01	  -1.6163979e-01	
   7.0000000e-01	   1.5000000e+01	  -1.4530490e-01	
   7.0000000e-01	   1.5300000e+01	  -1.2323534e-01	
   7.0000000e-01	   1.5600000e+01	  -9.6251604e-02	
   7.0000000e-01	   1.5900000e+01	  -6.5361515e-02	
   7.0000000e-01	   1.6200000e+01	  -3.1729026e-02	
   7.0000000e-01	   1.6500000e+01	   3.3622686e-03	
   7.0000000e-01	   1.6800000e+01	   3.8549888e-02	
   7.0000000e-01	   1.7100000e+01	   7.2436462e-02	
   7.0000000e-01	   1.7400000e+01	   1.0363586e-01	
   7.0000000e-01	   1.7700000e+01	   1.3082026e-01	
   7.0000000e-01	   1.8000000e+01	   1.5276694e-01	
   7.0000000e-01	   1.8300000e+01	   1.6840361e-01	
   7.0000000e-01	   1.8600000e+01	   1.7685099e-01	
   7.0000000e-01	   1.8900000e+01	   1.7746161e-01	
   7.0000000e-01	   1.9200000e+01	   1.6985371e-01	
   7.0000000e-01	   1.9500000e+01	   1.5393926e-01	
   7.0000000e-01	   1.9800000e+01	   1.2994535e-01	
   7.0000000e-01	   2.0100000e+01	   9.8428231e-02	
   7.0000000e-01	   2.0400000e+01	   6.0279438e-02	
   7.0000000e-01	   2.0700000e+01	   1.6723842e-02	
   7.0000000e-01	   2.1000000e+01	  -3.0690691e-02	
   7.0000000e-01	   2.1300000e+01	  -8.0111857e-02	
   7.0000000e-01	   2.1600000e+01	  -1.2940948e-01	
   7.0000000e-01	   2.1900000e+01	  -1.7620962e-01	
   7.0000000e-01	   2.2200000e+01	  -2.1793561e-01	
   7.0000000e-01	   2.2500000e+01	  -2.5185520e-01	
   7.0000000e-01	   2.2800000e+01	  -2.7513289e-01	
   7.0000000e-01	   2.3100000e+01	  -2.8488635e-01	
   7.0000000e-01	   2.3400000e+01	  -2.7824577e-01	
   7.0000000e-01	   2.3700000e+01	  -2.5241570e-01	
   7.0000000e-01	   2.4000000e+01	  -2.0474220e-01	
   7.0000000e-01	   2.4300000e+01	  -1.3280545e-01	
   7.0000000e-01	   2.4600000e+01	  -3.4637445e-02	
   7.0000000e-01	   2.4900000e+01	   9.0507929e-02	
   7.0000000e-01	   2.5200000e+01	   2.3918708e-01	
   7.0000000e-01	   2.5500000e+01	   3.9311282e-01	
   7.0000000e-01	   2.5800000e+01	   4.8688344e-01	
   7.0000000e-01	   2.6100000e+01	   3.4505138e-01	
   7.0000000e-01	   2.6400000e+01	  -2.0907809e-01	
   7.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   7.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   7.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   7.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   7.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   7.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   7.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   7.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   7.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   7.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   7.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   7.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   7.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   7.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   7.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   7.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   7.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   7.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   7.2000000e-01	   1.8000000e+00	   0.0000000e+00	
   7.2000000e-01	   2.1000000e+00	   0.0000000e+00	
   7.2000000e-01	   2.4000000e+00	   6.5616588e-01	
   7.2000000e-01	   2.7000000e+00	   4.3697976e-01	
   7.2000000e-01	   3.0000000e+00	   2.4972122e-01	
   7.2000000e-01	   3.3000000e+00	   9.3657359e-02	
   7.2000000e-01	   3.6000000e+00	  -3.2378605e-02	
   7.2000000e-01	   3.9000000e+00	  -1.2995164e-01	
   7.2000000e-01	   4.2000000e+00	  -2.0098196e-01	
   7.2000000e-01	   4.5000000e+00	  -2.4769598e-01	
   7.2000000e-01	   4.8000000e+00	  -2.7257223e-01	
   7.2000000e-01	   5.1000000e+00	  -2.7828351e-01	
   7.2000000e-01	   5.4000000e+00	  -2.6763671e-01	
   7.2000000e-01	   5.7000000e+00	  -2.4351150e-01	
   7.2000000e-01	   6.0000000e+00	  -2.0879930e-01	
   7.2000000e-01	   6.3000000e+00	  -1.6634391e-01	
   7.2000000e-01	   6.6000000e+00	  -1.1888505e-01	
   7.2000000e-01	   6.9000000e+00	  -6.9005978e-02	
   7.2000000e-01	   7.2000000e+00	  -1.9086290e-02	
   7.2000000e-01	   7.5000000e+00	   2.8739127e-02	
   7.2000000e-01	   7.8000000e+00	   7.2614221e-02	
   7.2000000e-01	   8.1000000e+00	   1.1098833e-01	
   7.2000000e-01	   8.4000000e+00	   1.4263475e-01	
   7.2000000e-01	   8.7000000e+00	   1.6666101e-01	
   7.2000000e-01	   9.0000000e+00	   1.8251083e-01	
   7.2000000e-01	   9.3000000e+00	   1.8995797e-01	
   7.2000000e-01	   9.6000000e+00	   1.8909207e-01	
   7.2000000e-01	   9.9000000e+00	   1.8029731e-01	
   7.2000000e-01	   1.0200000e+01	   1.6422426e-01	
   7.2000000e-01	   1.0500000e+01	   1.4175599e-01	
   7.2000000e-01	   1.0800000e+01	   1.1396916e-01	
   7.2000000e-01	   1.1100000e+01	   8.2091411e-02	
   7.2000000e-01	   1.1400000e+01	   4.7455975e-02	
   7.2000000e-01	   1.1700000e+01	   1.1454830e-02	
   7.2000000e-01	   1.2000000e+01	  -2.4508426e-02	
   7.2000000e-01	   1.2300000e+01	  -5.9064749e-02	
   7.2000000e-01	   1.2600000e+01	  -9.0923704e-02	
   7.2000000e-01	   1.2900000e+01	  -1.1891426e-01	
   7.2000000e-01	   1.3200000e+01	  -1.4202130e-01	
   7.2000000e-01	   1.3500000e+01	  -1.5941693e-01	
   7.2000000e-01	   1.3800000e+01	  -1.7048579e-01	
   7.2000000e-01	   1.4100000e+01	  -1.7484374e-01	
   7.2000000e-01	   1.4400000e+01	  -1.7234940e-01	
   7.2000000e-01	   1.4700000e+01	  -1.6310841e-01	
   7.2000000e-01	   1.5000000e+01	  -1.4747005e-01	
   7.2000000e-01	   1.5300000e+01	  -1.2601661e-01	
   7.2000000e-01	   1.5600000e+01	  -9.9545442e-02	
   7.2000000e-01	   1.5900000e+01	  -6.9044516e-02	
   7.2000000e-01	   1.6200000e+01	  -3.5661733e-02	
   7.2000000e-01	   1.6500000e+01	  -6.6903247e-04	
   7.2000000e-01	   1.6800000e+01	   3.4577926e-02	
   7.2000000e-01	   1.7100000e+01	   6.8683449e-02	
   7.2000000e-01	   1.7400000e+01	   1.0025775e-01	
   7.2000000e-01	   1.7700000e+01	   1.2796399e-01	
   7.2000000e-01	   1.8000000e+01	   1.5056514e-01	
   7.2000000e-01	   1.8300000e+01	   1.6696954e-01	
   7.2000000e-01	   1.8600000e+01	   1.7627386e-01	
   7.2000000e-01	   1.8900000e+01	   1.7780241e-01	
   7.2000000e-01	   1.9200000e+01	   1.7114159e-01	
   7.2000000e-01	   1.9500000e+01	   1.5616867e-01	
   7.2000000e-01	   1.9800000e+01	   1.3307399e-01	
   7.2000000e-01	   2.0100000e+01	   1.0237579e-01	
   7.2000000e-01	   2.0400000e+01	   6.4927342e-02	
   7.2000000e-01	   2.0700000e+01	   2.1915873e-02	
   7.2000000e-01	   2.1000000e+01	  -2.5146785e-02	
   7.2000000e-01	   2.1300000e+01	  -7.4441840e-02	
   7.2000000e-01	   2.1600000e+01	  -1.2386921e-01	
   7.2000000e-01	   2.1900000e+01	  -1.7108078e-01	
   7.2000000e-01	   2.2200000e+01	  -2.1352074e-01	
   7.2000000e-01	   2.2500000e+01	  -2.4847201e-01	
   7.2000000e-01	   2.2800000e+01	  -2.7310809e-01	
   7.2000000e-01	   2.3100000e+01	  -2.8454902e-01	
   7.2000000e-01	   2.3400000e+01	  -2.7992049e-01	
   7.2000000e-01	   2.3700000e+01	  -2.5641536e-01	
   7.2000000e-01	   2.4000000e+01	  -2.1135973e-01	
   7.2000000e-01	   2.4300000e+01	  -1.4230019e-01	
   7.2000000e-01	   2.4600000e+01	  -4.7195958e-02	
   7.2000000e-01	   2.4900000e+01	   7.4920295e-02	
   7.2000000e-01	   2.5200000e+01	   2.2139314e-01	
   7.2000000e-01	   2.5500000e+01	   3.7667575e-01	
   7.2000000e-01	   2.5800000e+01	   4.8350621e-01	
   7.2000000e-01	   2.6100000e+01	   3.8166518e-01	
   7.2000000e-01	   2.6400000e+01	  -1.3801518e-01	
   7.2000000e-01	   2.6700000e+01	   3.5850237e-01	
   7.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   7.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   7.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   7.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   7.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   7.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   7.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   7.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   7.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   7.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   7.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   7.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   7.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   7.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   7.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   7.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   7.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   7.4000000e-01	   1.8000000e+00	   0.0000000e+00	
   7.4000000e-01	   2.1000000e+00	   0.0000000e+00	
   7.4000000e-01	   2.4000000e+00	   6.8351592e-01	
   7.4000000e-01	   2.7000000e+00	   4.6062106e-01	
   7.4000000e-01	   3.0000000e+00	   2.6970905e-01	
   7.4000000e-01	   3.3000000e+00	   1.1009899e-01	
   7.4000000e-01	   3.6000000e+00	  -1.9327546e-02	
   7.4000000e-01	   3.9000000e+00	  -1.2009166e-01	
   7.4000000e-01	   4.2000000e+00	  -1.9407500e-01	
   7.4000000e-01	   4.5000000e+00	  -2.4347134e-01	
   7.4000000e-01	   4.8000000e+00	  -2.7073300e-01	
   7.4000000e-01	   5.1000000e+00	  -2.7851344e-01	
   7.4000000e-01	   5.4000000e+00	  -2.6960720e-01	
   7.4000000e-01	   5.7000000e+00	  -2.4688868e-01	
   7.4000000e-01	   6.0000000e+00	  -2.1325101e-01	
   7.4000000e-01	   6.3000000e+00	  -1.7154644e-01	
   7.4000000e-01	   6.6000000e+00	  -1.2452945e-01	
   7.4000000e-01	   6.9000000e+00	  -7.4803859e-02	
   7.4000000e-01	   7.2000000e+00	  -2.4774968e-02	
   7.4000000e-01	   7.5000000e+00	   2.3392231e-02	
   7.4000000e-01	   7.8000000e+00	   6.7808026e-02	
   7.4000000e-01	   8.1000000e+00	   1.0688543e-01	
   7.4000000e-01	   8.4000000e+00	   1.3935970e-01	
   7.4000000e-01	   8.7000000e+00	   1.6429954e-01	
   7.4000000e-01	   9.0000000e+00	   1.8111009e-01	
   7.4000000e-01	   9.3000000e+00	   1.8952759e-01	
   7.4000000e-01	   9.6000000e+00	   1.8960622e-01	
   7.4000000e-01	   9.9000000e+00	   1.8169750e-01	
   7.4000000e-01	   1.0200000e+01	   1.6642291e-01	
   7.4000000e-01	   1.0500000e+01	   1.4464060e-01	
   7.4000000e-01	   1.0800000e+01	   1.1740701e-01	
   7.4000000e-01	   1.1100000e+01	   8.5934654e-02	
   7.4000000e-01	   1.1400000e+01	   5.1546950e-02	
   7.4000000e-01	   1.1700000e+01	   1.5631513e-02	
   7.4000000e-01	   1.2000000e+01	  -2.0407014e-02	
   7.4000000e-01	   1.2300000e+01	  -5.5193306e-02	
   7.4000000e-01	   1.2600000e+01	  -8.7425707e-02	
   7.4000000e-01	   1.2900000e+01	  -1.1591746e-01	
   7.4000000e-01	   1.3200000e+01	  -1.3963377e-01	
   7.4000000e-01	   1.3500000e+01	  -1.5772374e-01	
   7.4000000e-01	   1.3800000e+01	  -1.6954640e-01	
   7.4000000e-01	   1.4100000e+01	  -1.7469022e-01	
   7.4000000e-01	   1.4400000e+01	  -1.7298548e-01	
   7.4000000e-01	   1.4700000e+01	  -1.6450933e-01	
   7.4000000e-01	   1.5000000e+01	  -1.4958339e-01	
   7.4000000e-01	   1.5300000e+01	  -1.2876382e-01	
   7.4000000e-01	   1.5600000e+01	  -1.0282432e-01	
   7.4000000e-01	   1.5900000e+01	  -7.2732334e-02	
   7.4000000e-01	   1.6200000e+01	  -3.9619043e-02	
   7.4000000e-01	   1.6500000e+01	  -4.7440685e-03	
   7.4000000e-01	   1.6800000e+01	   3.0544413e-02	
   7.4000000e-01	   1.7100000e+01	   6.4853012e-02	
   7.4000000e-01	   1.7400000e+01	   9.6788878e-02	
   7.4000000e-01	   1.7700000e+01	   1.2500665e-01	
   7.4000000e-01	   1.8000000e+01	   1.4825543e-01	
   7.4000000e-01	   1.8300000e+01	   1.6542454e-01	
   7.4000000e-01	   1.8600000e+01	   1.7558686e-01	
   7.4000000e-01	   1.8900000e+01	   1.7803856e-01	
   7.4000000e-01	   1.9200000e+01	   1.7233425e-01	
   7.4000000e-01	   1.9500000e+01	   1.5831639e-01	
   7.4000000e-01	   1.9800000e+01	   1.3613829e-01	
   7.4000000e-01	   2.0100000e+01	   1.0627988e-01	
   7.4000000e-01	   2.0400000e+01	   6.9555668e-02	
   7.4000000e-01	   2.0700000e+01	   2.7114702e-02	
   7.4000000e-01	   2.1000000e+01	  -1.9567883e-02	
   7.4000000e-01	   2.1300000e+01	  -6.8707540e-02	
   7.4000000e-01	   2.1600000e+01	  -1.1823507e-01	
   7.4000000e-01	   2.1900000e+01	  -1.6582904e-01	
   7.4000000e-01	   2.2200000e+01	  -2.0895532e-01	
   7.4000000e-01	   2.2500000e+01	  -2.4491290e-01	
   7.4000000e-01	   2.2800000e+01	  -2.7088509e-01	
   7.4000000e-01	   2.3100000e+01	  -2.8399514e-01	
   7.4000000e-01	   2.3400000e+01	  -2.8136500e-01	
   7.4000000e-01	   2.3700000e+01	  -2.6017655e-01	
   7.4000000e-01	   2.4000000e+01	  -2.1773679e-01	
   7.4000000e-01	   2.4300000e+01	  -1.5156056e-01	
   7.4000000e-01	   2.4600000e+01	  -5.9540931e-02	
   7.4000000e-01	   2.4900000e+01	   5.9484010e-02	
   7.4000000e-01	   2.5200000e+01	   2.0354714e-01	
   7.4000000e-01	   2.5500000e+01	   3.5951777e-01	
   7.4000000e-01	   2.5800000e+01	   4.7750180e-01	
   7.4000000e-01	   2.6100000e+01	   4.1240877e-01	
   7.4000000e-01	   2.6400000e+01	  -6.2745128e-02	
   7.4000000e-01	   2.6700000e+01	   3.0311042e-02	
   7.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   7.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   7.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   7.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   7.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   7.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   7.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   7.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   7.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   7.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   7.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   7.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   7.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   7.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   7.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   7.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   7.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   7.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   7.6000000e-01	   2.1000000e+00	   0.0000000e+00	
   7.6000000e-01	   2.4000000e+00	   7.1161824e-01	
   7.6000000e-01	   2.7000000e+00	   4.8496881e-01	
   7.6000000e-01	   3.0000000e+00	   2.9035186e-01	
   7.6000000e-01	   3.3000000e+00	   1.2713944e-01	
   7.6000000e-01	   3.6000000e+00	  -5.7374911e-03	
   7.6000000e-01	   3.9000000e+00	  -1.0975509e-01	
   7.6000000e-01	   4.2000000e+00	  -1.8675532e-01	
   7.6000000e-01	   4.5000000e+00	  -2.3889821e-01	
   7.6000000e-01	   4.8000000e+00	  -2.6860883e-01	
   7.6000000e-01	   5.1000000e+00	  -2.7852022e-01	
   7.6000000e-01	   5.4000000e+00	  -2.7141361e-01	
   7.6000000e-01	   5.7000000e+00	  -2.5015723e-01	
   7.6000000e-01	   6.0000000e+00	  -2.1764516e-01	
   7.6000000e-01	   6.3000000e+00	  -1.7673741e-01	
   7.6000000e-01	   6.6000000e+00	  -1.3020267e-01	
   7.6000000e-01	   6.9000000e+00	  -8.0664921e-02	
   7.6000000e-01	   7.2000000e+00	  -3.0554891e-02	
   7.6000000e-01	   7.5000000e+00	   1.7932449e-02	
   7.6000000e-01	   7.8000000e+00	   6.2873705e-02	
   7.6000000e-01	   8.1000000e+00	   1.0264542e-01	
   7.6000000e-01	   8.4000000e+00	   1.3594450e-01	
   7.6000000e-01	   8.7000000e+00	   1.6180045e-01	
   7.6000000e-01	   9.0000000e+00	   1.7957927e-01	
   7.6000000e-01	   9.3000000e+00	   1.8897910e-01	
   7.6000000e-01	   9.6000000e+00	   1.9001796e-01	
   7.6000000e-01	   9.9000000e+00	   1.8301397e-01	
   7.6000000e-01	   1.0200000e+01	   1.6855872e-01	
   7.6000000e-01	   1.0500000e+01	   1.4748464e-01	
   7.6000000e-01	   1.0800000e+01	   1.2082714e-01	
   7.6000000e-01	   1.1100000e+01	   8.9782814e-02	
   7.6000000e-01	   1.1400000e+01	   5.5664529e-02	
   7.6000000e-01	   1.1700000e+01	   1.9854842e-02	
   7.6000000e-01	   1.2000000e+01	  -1.6241174e-02	
   7.6000000e-01	   1.2300000e+01	  -5.1242439e-02	
   7.6000000e-01	   1.2600000e+01	  -8.3836509e-02	
   7.6000000e-01	   1.2900000e+01	  -1.1282123e-01	
   7.6000000e-01	   1.3200000e+01	  -1.3714231e-01	
   7.6000000e-01	   1.3500000e+01	  -1.5592594e-01	
   7.6000000e-01	   1.3800000e+01	  -1.6850554e-01	
   7.6000000e-01	   1.4100000e+01	  -1.7444201e-01	
   7.6000000e-01	   1.4400000e+01	  -1.7353703e-01	
   7.6000000e-01	   1.4700000e+01	  -1.6583894e-01	
   7.6000000e-01	   1.5000000e+01	  -1.5164118e-01	
   7.6000000e-01	   1.5300000e+01	  -1.3147331e-01	
   7.6000000e-01	   1.5600000e+01	  -1.0608476e-01	
   7.6000000e-01	   1.5900000e+01	  -7.6421768e-02	
   7.6000000e-01	   1.6200000e+01	  -4.3598168e-02	
   7.6000000e-01	   1.6500000e+01	  -8.8605636e-03	
   7.6000000e-01	   1.6800000e+01	   2.6451021e-02	
   7.6000000e-01	   1.7100000e+01	   6.0946153e-02	
   7.6000000e-01	   1.7400000e+01	   9.3229507e-02	
   7.6000000e-01	   1.7700000e+01	   1.2194775e-01	
   7.6000000e-01	   1.8000000e+01	   1.4583658e-01	
   7.6000000e-01	   1.8300000e+01	   1.6376666e-01	
   7.6000000e-01	   1.8600000e+01	   1.7478733e-01	
   7.6000000e-01	   1.8900000e+01	   1.7816680e-01	
   7.6000000e-01	   1.9200000e+01	   1.7342789e-01	
   7.6000000e-01	   1.9500000e+01	   1.6037818e-01	
   7.6000000e-01	   1.9800000e+01	   1.3913375e-01	
   7.6000000e-01	   2.0100000e+01	   1.1013584e-01	
   7.6000000e-01	   2.0400000e+01	   7.4159800e-02	
   7.6000000e-01	   2.0700000e+01	   3.2315905e-02	
   7.6000000e-01	   2.1000000e+01	  -1.3958049e-02	
   7.6000000e-01	   2.1300000e+01	  -6.2912488e-02	
   7.6000000e-01	   2.1600000e+01	  -1.1250989e-01	
   7.6000000e-01	   2.1900000e+01	  -1.6045635e-01	
   7.6000000e-01	   2.2200000e+01	  -2.0424030e-01	
   7.6000000e-01	   2.2500000e+01	  -2.4117765e-01	
   7.6000000e-01	   2.2800000e+01	  -2.6846242e-01	
   7.6000000e-01	   2.3100000e+01	  -2.8322189e-01	
   7.6000000e-01	   2.3400000e+01	  -2.8257506e-01	
   7.6000000e-01	   2.3700000e+01	  -2.6369356e-01	
   7.6000000e-01	   2.4000000e+01	  -2.2386613e-01	
   7.6000000e-01	   2.4300000e+01	  -1.6057755e-01	
   7.6000000e-01	   2.4600000e+01	  -7.1660542e-02	
   7.6000000e-01	   2.4900000e+01	   4.4218100e-02	
   7.6000000e-01	   2.5200000e+01	   1.8569118e-01	
   7.6000000e-01	   2.5500000e+01	   3.4175092e-01	
   7.6000000e-01	   2.5800000e+01	   4.6913342e-01	
   7.6000000e-01	   2.6100000e+01	   4.3744914e-01	
   7.6000000e-01	   2.6400000e+01	   1.3051484e-02	
   7.6000000e-01	   2.6700000e+01	  -1.7745105e-01	
   7.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   7.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   7.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   7.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   7.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   7.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   7.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   7.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   7.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   7.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   7.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   7.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   7.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   7.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   7.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   7.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   7.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   7.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   7.8000000e-01	   2.1000000e+00	   0.0000000e+00	
   7.8000000e-01	   2.4000000e+00	   7.4048844e-01	
   7.8000000e-01	   2.7000000e+00	   5.1003928e-01	
   7.8000000e-01	   3.0000000e+00	   3.1166633e-01	
   7.8000000e-01	   3.3000000e+00	   1.4479552e-01	
   7.8000000e-01	   3.6000000e+00	   8.4082611e-03	
   7.8000000e-01	   3.9000000e+00	  -9.8925577e-02	
   7.8000000e-01	   4.2000000e+00	  -1.7900717e-01	
   7.8000000e-01	   4.5000000e+00	  -2.3396168e-01	
   7.8000000e-01	   4.8000000e+00	  -2.6618581e-01	
   7.8000000e-01	   5.1000000e+00	  -2.7829111e-01	
   7.8000000e-01	   5.4000000e+00	  -2.7304451e-01	
   7.8000000e-01	   5.7000000e+00	  -2.5330717e-01	
   7.8000000e-01	   6.0000000e+00	  -2.2197327e-01	
   7.8000000e-01	   6.3000000e+00	  -1.8190987e-01	
   7.8000000e-01	   6.6000000e+00	  -1.3589932e-01	
   7.8000000e-01	   6.9000000e+00	  -8.6585290e-02	
   7.8000000e-01	   7.2000000e+00	  -3.6423656e-02	
   7.8000000e-01	   7.5000000e+00	   1.2360793e-02	
   7.8000000e-01	   7.8000000e+00	   5.7810992e-02	
   7.8000000e-01	   8.1000000e+00	   9.8266869e-02	
   7.8000000e-01	   8.4000000e+00	   1.3238673e-01	
   7.8000000e-01	   8.7000000e+00	   1.5916048e-01	
   7.8000000e-01	   9.0000000e+00	   1.7791446e-01	
   7.8000000e-01	   9.3000000e+00	   1.8830813e-01	
   7.8000000e-01	   9.6000000e+00	   1.9032264e-01	
   7.8000000e-01	   9.9000000e+00	   1.8424195e-01	
   7.8000000e-01	   1.0200000e+01	   1.7062698e-01	
   7.8000000e-01	   1.0500000e+01	   1.5028361e-01	
   7.8000000e-01	   1.0800000e+01	   1.2422542e-01	
   7.8000000e-01	   1.1100000e+01	   9.3632264e-02	
   7.8000000e-01	   1.1400000e+01	   5.9805690e-02	
   7.8000000e-01	   1.1700000e+01	   2.4122489e-02	
   7.8000000e-01	   1.2000000e+01	  -1.2012481e-02	
   7.8000000e-01	   1.2300000e+01	  -4.7212940e-02	
   7.8000000e-01	   1.2600000e+01	  -8.0156109e-02	
   7.8000000e-01	   1.2900000e+01	  -1.0962477e-01	
   7.8000000e-01	   1.3200000e+01	  -1.3454539e-01	
   7.8000000e-01	   1.3500000e+01	  -1.5402136e-01	
   7.8000000e-01	   1.3800000e+01	  -1.6736044e-01	
   7.8000000e-01	   1.4100000e+01	  -1.7409587e-01	
   7.8000000e-01	   1.4400000e+01	  -1.7400047e-01	
   7.8000000e-01	   1.4700000e+01	  -1.6709339e-01	
   7.8000000e-01	   1.5000000e+01	  -1.5363950e-01	
   7.8000000e-01	   1.5300000e+01	  -1.3414119e-01	
   7.8000000e-01	   1.5600000e+01	  -1.0932301e-01	
   7.8000000e-01	   1.5900000e+01	  -8.0109406e-02	
   7.8000000e-01	   1.6200000e+01	  -4.7596127e-02	
   7.8000000e-01	   1.6500000e+01	  -1.3016083e-02	
   7.8000000e-01	   1.6800000e+01	   2.2299548e-02	
   7.8000000e-01	   1.7100000e+01	   5.6963951e-02	
   7.8000000e-01	   1.7400000e+01	   8.9579956e-02	
   7.8000000e-01	   1.7700000e+01	   1.1878682e-01	
   7.8000000e-01	   1.8000000e+01	   1.4330731e-01	
   7.8000000e-01	   1.8300000e+01	   1.6199383e-01	
   7.8000000e-01	   1.8600000e+01	   1.7387247e-01	
   7.8000000e-01	   1.8900000e+01	   1.7818367e-01	
   7.8000000e-01	   1.9200000e+01	   1.7441851e-01	
   7.8000000e-01	   1.9500000e+01	   1.6234960e-01	
   7.8000000e-01	   1.9800000e+01	   1.4205560e-01	
   7.8000000e-01	   2.0100000e+01	   1.1393878e-01	
   7.8000000e-01	   2.0400000e+01	   7.8734848e-02	
   7.8000000e-01	   2.0700000e+01	   3.7514789e-02	
   7.8000000e-01	   2.1000000e+01	  -8.3215916e-03	
   7.8000000e-01	   2.1300000e+01	  -5.7060423e-02	
   7.8000000e-01	   2.1600000e+01	  -1.0669667e-01	
   7.8000000e-01	   2.1900000e+01	  -1.5496478e-01	
   7.8000000e-01	   2.2200000e+01	  -1.9937667e-01	
   7.8000000e-01	   2.2500000e+01	  -2.3726604e-01	
   7.8000000e-01	   2.2800000e+01	  -2.6583851e-01	
   7.8000000e-01	   2.3100000e+01	  -2.8222626e-01	
   7.8000000e-01	   2.3400000e+01	  -2.8354612e-01	
   7.8000000e-01	   2.3700000e+01	  -2.6696027e-01	
   7.8000000e-01	   2.4000000e+01	  -2.2974004e-01	
   7.8000000e-01	   2.4300000e+01	  -1.6934163e-01	
   7.8000000e-01	   2.4600000e+01	  -8.3542548e-02	
   7.8000000e-01	   2.4900000e+01	   2.9141368e-02	
   7.8000000e-01	   2.5200000e+01	   1.6786474e-01	
   7.8000000e-01	   2.5500000e+01	   3.2347839e-01	
   7.8000000e-01	   2.5800000e+01	   4.5865072e-01	
   7.8000000e-01	   2.6100000e+01	   4.5702623e-01	
   7.8000000e-01	   2.6400000e+01	   8.6602777e-02	
   7.8000000e-01	   2.6700000e+01	  -2.9314119e-01	
   7.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   7.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   7.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   7.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   7.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   7.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   7.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   7.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   7.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   7.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   7.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   8.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   8.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   8.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   8.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   8.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   8.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   8.0000000e-01	   1.8000000e+00	   0.0000000e+00	
   8.0000000e-01	   2.1000000e+00	   0.0000000e+00	
   8.0000000e-01	   2.4000000e+00	   7.7014096e-01	
   8.0000000e-01	   2.7000000e+00	   5.3584764e-01	
   8.0000000e-01	   3.0000000e+00	   3.3366808e-01	
   8.0000000e-01	   3.3000000e+00	   1.6308310e-01	
   8.0000000e-01	   3.6000000e+00	   2.3125562e-02	
   8.0000000e-01	   3.9000000e+00	  -8.7587538e-02	
   8.0000000e-01	   4.2000000e+00	  -1.7081545e-01	
   8.0000000e-01	   4.5000000e+00	  -2.2864735e-01	
   8.0000000e-01	   4.8000000e+00	  -2.6345041e-01	
   8.0000000e-01	   5.1000000e+00	  -2.7781366e-01	
   8.0000000e-01	   5.4000000e+00	  -2.7448866e-01	
   8.0000000e-01	   5.7000000e+00	  -2.5632856e-01	
   8.0000000e-01	   6.0000000e+00	  -2.2622679e-01	
   8.0000000e-01	   6.3000000e+00	  -1.8705674e-01	
   8.0000000e-01	   6.6000000e+00	  -1.4161378e-01	
   8.0000000e-01	   6.9000000e+00	  -9.2560811e-02	
   8.0000000e-01	   7.2000000e+00	  -4.2378527e-02	
   8.0000000e-01	   7.5000000e+00	   6.6786487e-03	
   8.0000000e-01	   7.8000000e+00	   5.2620015e-02	
   8.0000000e-01	   8.1000000e+00	   9.3748776e-02	
   8.0000000e-01	   8.4000000e+00	   1.2868439e-01	
   8.0000000e-01	   8.7000000e+00	   1.5637677e-01	
   8.0000000e-01	   9.0000000e+00	   1.7611213e-01	
   8.0000000e-01	   9.3000000e+00	   1.8751061e-01	
   8.0000000e-01	   9.6000000e+00	   1.9051584e-01	
   8.0000000e-01	   9.9000000e+00	   1.8537686e-01	
   8.0000000e-01	   1.0200000e+01	   1.7262311e-01	
   8.0000000e-01	   1.0500000e+01	   1.5303311e-01	
   8.0000000e-01	   1.0800000e+01	   1.2759775e-01	
   8.0000000e-01	   1.1100000e+01	   9.7479342e-02	
   8.0000000e-01	   1.1400000e+01	   6.3967321e-02	
   8.0000000e-01	   1.1700000e+01	   2.8431974e-02	
   8.0000000e-01	   1.2000000e+01	  -7.7227146e-03	
   8.0000000e-01	   1.2300000e+01	  -4.3105843e-02	
   8.0000000e-01	   1.2600000e+01	  -7.6384779e-02	
   8.0000000e-01	   1.2900000e+01	  -1.0632762e-01	
   8.0000000e-01	   1.3200000e+01	  -1.3184183e-01	
   8.0000000e-01	   1.3500000e+01	  -1.5200813e-01	
   8.0000000e-01	   1.3800000e+01	  -1.6610865e-01	
   8.0000000e-01	   1.4100000e+01	  -1.7364884e-01	
   8.0000000e-01	   1.4400000e+01	  -1.7437243e-01	
   8.0000000e-01	   1.4700000e+01	  -1.6826907e-01	
   8.0000000e-01	   1.5000000e+01	  -1.5557457e-01	
   8.0000000e-01	   1.5300000e+01	  -1.3676367e-01	
   8.0000000e-01	   1.5600000e+01	  -1.1253543e-01	
   8.0000000e-01	   1.5900000e+01	  -8.3791835e-02	
   8.0000000e-01	   1.6200000e+01	  -5.1609881e-02	
   8.0000000e-01	   1.6500000e+01	  -1.7208071e-02	
   8.0000000e-01	   1.6800000e+01	   1.8091970e-02	
   8.0000000e-01	   1.7100000e+01	   5.2907725e-02	
   8.0000000e-01	   1.7400000e+01	   8.5840821e-02	
   8.0000000e-01	   1.7700000e+01	   1.1552369e-01	
   8.0000000e-01	   1.8000000e+01	   1.4066668e-01	
   8.0000000e-01	   1.8300000e+01	   1.6010436e-01	
   8.0000000e-01	   1.8600000e+01	   1.7283987e-01	
   8.0000000e-01	   1.8900000e+01	   1.7808608e-01	
   8.0000000e-01	   1.9200000e+01	   1.7530242e-01	
   8.0000000e-01	   1.9500000e+01	   1.6422648e-01	
   8.0000000e-01	   1.9800000e+01	   1.4489934e-01	
   8.0000000e-01	   2.0100000e+01	   1.1768397e-01	
   8.0000000e-01	   2.0400000e+01	   8.3276038e-02	
   8.0000000e-01	   2.0700000e+01	   4.2706693e-02	
   8.0000000e-01	   2.1000000e+01	  -2.6628843e-03	
   8.0000000e-01	   2.1300000e+01	  -5.1155256e-02	
   8.0000000e-01	   2.1600000e+01	  -1.0079867e-01	
   8.0000000e-01	   2.1900000e+01	  -1.4935681e-01	
   8.0000000e-01	   2.2200000e+01	  -1.9436591e-01	
   8.0000000e-01	   2.2500000e+01	  -2.3317844e-01	
   8.0000000e-01	   2.2800000e+01	  -2.6301251e-01	
   8.0000000e-01	   2.3100000e+01	  -2.8100605e-01	
   8.0000000e-01	   2.3400000e+01	  -2.8427458e-01	
   8.0000000e-01	   2.3700000e+01	  -2.6997162e-01	
   8.0000000e-01	   2.4000000e+01	  -2.3535189e-01	
   8.0000000e-01	   2.4300000e+01	  -1.7784448e-01	
   8.0000000e-01	   2.4600000e+01	  -9.5176077e-02	
   8.0000000e-01	   2.4900000e+01	   1.4270716e-02	
   8.0000000e-01	   2.5200000e+01	   1.5010382e-01	
   8.0000000e-01	   2.5500000e+01	   3.0479622e-01	
   8.0000000e-01	   2.5800000e+01	   4.4629739e-01	
   8.0000000e-01	   2.6100000e+01	   4.7145709e-01	
   8.0000000e-01	   2.6400000e+01	   1.5590106e-01	
   8.0000000e-01	   2.6700000e+01	  -3.4013532e-01	
   8.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   8.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   8.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   8.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   8.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   8.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   8.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   8.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   8.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   8.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   8.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   8.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   8.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   8.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   8.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   8.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   8.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   8.2000000e-01	   1.8000000e+00	   0.0000000e+00	
   8.2000000e-01	   2.1000000e+00	   0.0000000e+00	
   8.2000000e-01	   2.4000000e+00	   0.0000000e+00	
   8.2000000e-01	   2.7000000e+00	   5.6240984e-01	
   8.2000000e-01	   3.0000000e+00	   3.5637361e-01	
   8.2000000e-01	   3.3000000e+00	   1.8201892e-01	
   8.2000000e-01	   3.6000000e+00	   3.8431141e-02	
   8.2000000e-01	   3.9000000e+00	  -7.5724501e-02	
   8.2000000e-01	   4.2000000e+00	  -1.6216420e-01	
   8.2000000e-01	   4.5000000e+00	  -2.2293995e-01	
   8.2000000e-01	   4.8000000e+00	  -2.6038833e-01	
   8.2000000e-01	   5.1000000e+00	  -2.7707465e-01	
   8.2000000e-01	   5.4000000e+00	  -2.7573411e-01	
   8.2000000e-01	   5.7000000e+00	  -2.5921083e-01	
   8.2000000e-01	   6.0000000e+00	  -2.3039663e-01	
   8.2000000e-01	   6.3000000e+00	  -1.9217044e-01	
   8.2000000e-01	   6.6000000e+00	  -1.4734002e-01	
   8.2000000e-01	   6.9000000e+00	  -9.8587004e-02	
   8.2000000e-01	   7.2000000e+00	  -4.8416522e-02	
   8.2000000e-01	   7.5000000e+00	   8.8756976e-04	
   8.2000000e-01	   7.8000000e+00	   4.7300998e-02	
   8.2000000e-01	   8.1000000e+00	   8.9090156e-02	
   8.2000000e-01	   8.4000000e+00	   1.2483543e-01	
   8.2000000e-01	   8.7000000e+00	   1.5344637e-01	
   8.2000000e-01	   9.0000000e+00	   1.7416858e-01	
   8.2000000e-01	   9.3000000e+00	   1.8658231e-01	
   8.2000000e-01	   9.6000000e+00	   1.9059295e-01	
   8.2000000e-01	   9.9000000e+00	   1.8641390e-01	
   8.2000000e-01	   1.0200000e+01	   1.7454232e-01	
   8.2000000e-01	   1.0500000e+01	   1.5572849e-01	
   8.2000000e-01	   1.0800000e+01	   1.3093981e-01	
   8.2000000e-01	   1.1100000e+01	   1.0132017e-01	
   8.2000000e-01	   1.1400000e+01	   6.8146108e-02	
   8.2000000e-01	   1.1700000e+01	   3.2780651e-02	
   8.2000000e-01	   1.2000000e+01	  -3.3737862e-03	
   8.2000000e-01	   1.2300000e+01	  -3.8922282e-02	
   8.2000000e-01	   1.2600000e+01	  -7.2522854e-02	
   8.2000000e-01	   1.2900000e+01	  -1.0292931e-01	
   8.2000000e-01	   1.3200000e+01	  -1.2903040e-01	
   8.2000000e-01	   1.3500000e+01	  -1.4988432e-01	
   8.2000000e-01	   1.3800000e+01	  -1.6474761e-01	
   8.2000000e-01	   1.4100000e+01	  -1.7309784e-01	
   8.2000000e-01	   1.4400000e+01	  -1.7464942e-01	
   8.2000000e-01	   1.4700000e+01	  -1.6936217e-01	
   8.2000000e-01	   1.5000000e+01	  -1.5744245e-01	
   8.2000000e-01	   1.5300000e+01	  -1.3933677e-01	
   8.2000000e-01	   1.5600000e+01	  -1.1571816e-01	
   8.2000000e-01	   1.5900000e+01	  -8.7465454e-02	
   8.2000000e-01	   1.6200000e+01	  -5.5636212e-02	
   8.2000000e-01	   1.6500000e+01	  -2.1433810e-02	
   8.2000000e-01	   1.6800000e+01	   1.3830396e-02	
   8.2000000e-01	   1.7100000e+01	   4.8778894e-02	
   8.2000000e-01	   1.7400000e+01	   8.2012770e-02	
   8.2000000e-01	   1.7700000e+01	   1.1215824e-01	
   8.2000000e-01	   1.8000000e+01	   1.3791375e-01	
   8.2000000e-01	   1.8300000e+01	   1.5809650e-01	
   8.2000000e-01	   1.8600000e+01	   1.7168702e-01	
   8.2000000e-01	   1.8900000e+01	   1.7787082e-01	
   8.2000000e-01	   1.9200000e+01	   1.7607580e-01	
   8.2000000e-01	   1.9500000e+01	   1.6600449e-01	
   8.2000000e-01	   1.9800000e+01	   1.4766025e-01	
   8.2000000e-01	   2.0100000e+01	   1.2136647e-01	
   8.2000000e-01	   2.0400000e+01	   8.7778365e-02	
   8.2000000e-01	   2.0700000e+01	   4.7886726e-02	
   8.2000000e-01	   2.1000000e+01	   3.0134762e-03	
   8.2000000e-01	   2.1300000e+01	  -4.5201103e-02	
   8.2000000e-01	   2.1600000e+01	  -9.4819341e-02	
   8.2000000e-01	   2.1900000e+01	  -1.4363503e-01	
   8.2000000e-01	   2.2200000e+01	  -1.8920965e-01	
   8.2000000e-01	   2.2500000e+01	  -2.2891531e-01	
   8.2000000e-01	   2.2800000e+01	  -2.5998356e-01	
   8.2000000e-01	   2.3100000e+01	  -2.7955900e-01	
   8.2000000e-01	   2.3400000e+01	  -2.8475670e-01	
   8.2000000e-01	   2.3700000e+01	  -2.7272230e-01	
   8.2000000e-01	   2.4000000e+01	  -2.4069478e-01	
   8.2000000e-01	   2.4300000e+01	  -1.8607741e-01	
   8.2000000e-01	   2.4600000e+01	  -1.0654999e-01	
   8.2000000e-01	   2.4900000e+01	  -3.7722805e-04	
   8.2000000e-01	   2.5200000e+01	   1.3244207e-01	
   8.2000000e-01	   2.5500000e+01	   2.8579221e-01	
   8.2000000e-01	   2.5800000e+01	   4.3230064e-01	
   8.2000000e-01	   2.6100000e+01	   4.8109061e-01	
   8.2000000e-01	   2.6400000e+01	   2.1955206e-01	
   8.2000000e-01	   2.6700000e+01	  -3.3718730e-01	
   8.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   8.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   8.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   8.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   8.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   8.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   8.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   8.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   8.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   8.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   8.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   8.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   8.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   8.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   8.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   8.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   8.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   8.4000000e-01	   1.8000000e+00	   0.0000000e+00	
   8.4000000e-01	   2.1000000e+00	   0.0000000e+00	
   8.4000000e-01	   2.4000000e+00	   0.0000000e+00	
   8.4000000e-01	   2.7000000e+00	   5.8974179e-01	
   8.4000000e-01	   3.0000000e+00	   3.7979939e-01	
   8.4000000e-01	   3.3000000e+00	   2.0161976e-01	
   8.4000000e-01	   3.6000000e+00	   5.4341833e-02	
   8.4000000e-01	   3.9000000e+00	  -6.3319838e-02	
   8.4000000e-01	   4.2000000e+00	  -1.5303723e-01	
   8.4000000e-01	   4.5000000e+00	  -2.1682402e-01	
   8.4000000e-01	   4.8000000e+00	  -2.5698496e-01	
   8.4000000e-01	   5.1000000e+00	  -2.7606059e-01	
   8.4000000e-01	   5.4000000e+00	  -2.7676858e-01	
   8.4000000e-01	   5.7000000e+00	  -2.6194307e-01	
   8.4000000e-01	   6.0000000e+00	  -2.3447334e-01	
   8.4000000e-01	   6.3000000e+00	  -1.9724306e-01	
   8.4000000e-01	   6.6000000e+00	  -1.5307169e-01	
   8.4000000e-01	   6.9000000e+00	  -1.0465907e-01	
   8.4000000e-01	   7.2000000e+00	  -5.4534360e-02	
   8.4000000e-01	   7.5000000e+00	  -5.0106170e-03	
   8.4000000e-01	   7.8000000e+00	   4.1854406e-02	
   8.4000000e-01	   8.1000000e+00	   8.4290232e-02	
   8.4000000e-01	   8.4000000e+00	   1.2083796e-01	
   8.4000000e-01	   8.7000000e+00	   1.5036645e-01	
   8.4000000e-01	   9.0000000e+00	   1.7208021e-01	
   8.4000000e-01	   9.3000000e+00	   1.8551902e-01	
   8.4000000e-01	   9.6000000e+00	   1.9054938e-01	
   8.4000000e-01	   9.9000000e+00	   1.8734827e-01	
   8.4000000e-01	   1.0200000e+01	   1.7637974e-01	
   8.4000000e-01	   1.0500000e+01	   1.5836503e-01	
   8.4000000e-01	   1.0800000e+01	   1.3424714e-01	
   8.4000000e-01	   1.1100000e+01	   1.0515073e-01	
   8.4000000e-01	   1.1400000e+01	   7.2338588e-02	
   8.4000000e-01	   1.1700000e+01	   3.7165705e-02	
   8.4000000e-01	   1.2000000e+01	   1.0322199e-03	
   8.4000000e-01	   1.2300000e+01	  -3.4663559e-02	
   8.4000000e-01	   1.2600000e+01	  -6.8570834e-02	
   8.4000000e-01	   1.2900000e+01	  -9.9429544e-02	
   8.4000000e-01	   1.3200000e+01	  -1.2611003e-01	
   8.4000000e-01	   1.3500000e+01	  -1.4764814e-01	
   8.4000000e-01	   1.3800000e+01	  -1.6327487e-01	
   8.4000000e-01	   1.4100000e+01	  -1.7243985e-01	
   8.4000000e-01	   1.4400000e+01	  -1.7482797e-01	
   8.4000000e-01	   1.4700000e+01	  -1.7036891e-01	
   8.4000000e-01	   1.5000000e+01	  -1.5923915e-01	
   8.4000000e-01	   1.5300000e+01	  -1.4185648e-01	
   8.4000000e-01	   1.5600000e+01	  -1.1886726e-01	
   8.4000000e-01	   1.5900000e+01	  -9.1126557e-02	
   8.4000000e-01	   1.6200000e+01	  -5.9671778e-02	
   8.4000000e-01	   1.6500000e+01	  -2.5690442e-02	
   8.4000000e-01	   1.6800000e+01	   9.5170956e-03	
   8.4000000e-01	   1.7100000e+01	   4.4579047e-02	
   8.4000000e-01	   1.7400000e+01	   7.8096640e-02	
   8.4000000e-01	   1.7700000e+01	   1.0869050e-01	
   8.4000000e-01	   1.8000000e+01	   1.3504775e-01	
   8.4000000e-01	   1.8300000e+01	   1.5596866e-01	
   8.4000000e-01	   1.8600000e+01	   1.7041154e-01	
   8.4000000e-01	   1.8900000e+01	   1.7753479e-01	
   8.4000000e-01	   1.9200000e+01	   1.7673489e-01	
   8.4000000e-01	   1.9500000e+01	   1.6767934e-01	
   8.4000000e-01	   1.9800000e+01	   1.5033363e-01	
   8.4000000e-01	   2.0100000e+01	   1.2498131e-01	
   8.4000000e-01	   2.0400000e+01	   9.2236755e-02	
   8.4000000e-01	   2.0700000e+01	   5.3049885e-02	
   8.4000000e-01	   2.1000000e+01	   8.7027433e-03	
   8.4000000e-01	   2.1300000e+01	  -3.9202268e-02	
   8.4000000e-01	   2.1600000e+01	  -8.8762368e-02	
   8.4000000e-01	   2.1900000e+01	  -1.3780231e-01	
   8.4000000e-01	   2.2200000e+01	  -1.8390974e-01	
   8.4000000e-01	   2.2500000e+01	  -2.2447738e-01	
   8.4000000e-01	   2.2800000e+01	  -2.5675113e-01	
   8.4000000e-01	   2.3100000e+01	  -2.7788319e-01	
   8.4000000e-01	   2.3400000e+01	  -2.8498905e-01	
   8.4000000e-01	   2.3700000e+01	  -2.7520734e-01	
   8.4000000e-01	   2.4000000e+01	  -2.4576214e-01	
   8.4000000e-01	   2.4300000e+01	  -1.9403212e-01	
   8.4000000e-01	   2.4600000e+01	  -1.1765361e-01	
   8.4000000e-01	   2.4900000e+01	  -1.4786740e-02	
   8.4000000e-01	   2.5200000e+01	   1.1491058e-01	
   8.4000000e-01	   2.5500000e+01	   2.6654694e-01	
   8.4000000e-01	   2.5800000e+01	   4.1687407e-01	
   8.4000000e-01	   2.6100000e+01	   4.8630236e-01	
   8.4000000e-01	   2.6400000e+01	   2.7666079e-01	
   8.4000000e-01	   2.6700000e+01	  -2.9931243e-01	
   8.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   8.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   8.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   8.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   8.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   8.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   8.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   8.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   8.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   8.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   8.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   8.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   8.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   8.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   8.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   8.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   8.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   8.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   8.6000000e-01	   2.1000000e+00	   0.0000000e+00	
   8.6000000e-01	   2.4000000e+00	   0.0000000e+00	
   8.6000000e-01	   2.7000000e+00	   6.1786016e-01	
   8.6000000e-01	   3.0000000e+00	   4.0396272e-01	
   8.6000000e-01	   3.3000000e+00	   2.2190327e-01	
   8.6000000e-01	   3.6000000e+00	   7.0875363e-02	
   8.6000000e-01	   3.9000000e+00	  -5.0356026e-02	
   8.6000000e-01	   4.2000000e+00	  -1.4341749e-01	
   8.6000000e-01	   4.5000000e+00	  -2.1028319e-01	
   8.6000000e-01	   4.8000000e+00	  -2.5322488e-01	
   8.6000000e-01	   5.1000000e+00	  -2.7475714e-01	
   8.6000000e-01	   5.4000000e+00	  -2.7757905e-01	
   8.6000000e-01	   5.7000000e+00	  -2.6451370e-01	
   8.6000000e-01	   6.0000000e+00	  -2.3844687e-01	
   8.6000000e-01	   6.3000000e+00	  -2.0226614e-01	
   8.6000000e-01	   6.6000000e+00	  -1.5880198e-01	
   8.6000000e-01	   6.9000000e+00	  -1.1077182e-01	
   8.6000000e-01	   7.2000000e+00	  -6.0728463e-02	
   8.6000000e-01	   7.5000000e+00	  -1.1013869e-02	
   8.6000000e-01	   7.8000000e+00	   3.6280842e-02	
   8.6000000e-01	   8.1000000e+00	   7.9348290e-02	
   8.6000000e-01	   8.4000000e+00	   1.1669010e-01	
   8.6000000e-01	   8.7000000e+00	   1.4713412e-01	
   8.6000000e-01	   9.0000000e+00	   1.6984331e-01	
   8.6000000e-01	   9.3000000e+00	   1.8431641e-01	
   8.6000000e-01	   9.6000000e+00	   1.9038033e-01	
   8.6000000e-01	   9.9000000e+00	   1.8817490e-01	
   8.6000000e-01	   1.0200000e+01	   1.7813026e-01	
   8.6000000e-01	   1.0500000e+01	   1.6093773e-01	
   8.6000000e-01	   1.0800000e+01	   1.3751505e-01	
   8.6000000e-01	   1.1100000e+01	   1.0896676e-01	
   8.6000000e-01	   1.1400000e+01	   7.6541074e-02	
   8.6000000e-01	   1.1700000e+01	   4.1584131e-02	
   8.6000000e-01	   1.2000000e+01	   5.4930570e-03	
   8.6000000e-01	   1.2300000e+01	  -3.0331107e-02	
   8.6000000e-01	   1.2600000e+01	  -6.4529306e-02	
   8.6000000e-01	   1.2900000e+01	  -9.5828061e-02	
   8.6000000e-01	   1.3200000e+01	  -1.2307963e-01	
   8.6000000e-01	   1.3500000e+01	  -1.4529774e-01	
   8.6000000e-01	   1.3800000e+01	  -1.6168790e-01	
   8.6000000e-01	   1.4100000e+01	  -1.7167174e-01	
   8.6000000e-01	   1.4400000e+01	  -1.7490448e-01	
   8.6000000e-01	   1.4700000e+01	  -1.7128535e-01	
   8.6000000e-01	   1.5000000e+01	  -1.6096051e-01	
   8.6000000e-01	   1.5300000e+01	  -1.4431856e-01	
   8.6000000e-01	   1.5600000e+01	  -1.2197859e-01	
   8.6000000e-01	   1.5900000e+01	  -9.4771238e-02	
   8.6000000e-01	   1.6200000e+01	  -6.3713040e-02	
   8.6000000e-01	   1.6500000e+01	  -2.9974929e-02	
   8.6000000e-01	   1.6800000e+01	   5.1544942e-03	
   8.6000000e-01	   1.7100000e+01	   4.0309900e-02	
   8.6000000e-01	   1.7400000e+01	   7.4093364e-02	
   8.6000000e-01	   1.7700000e+01	   1.0512058e-01	
   8.6000000e-01	   1.8000000e+01	   1.3206792e-01	
   8.6000000e-01	   1.8300000e+01	   1.5371923e-01	
   8.6000000e-01	   1.8600000e+01	   1.6901099e-01	
   8.6000000e-01	   1.8900000e+01	   1.7707477e-01	
   8.6000000e-01	   1.9200000e+01	   1.7727580e-01	
   8.6000000e-01	   1.9500000e+01	   1.6924657e-01	
   8.6000000e-01	   1.9800000e+01	   1.5291457e-01	
   8.6000000e-01	   2.0100000e+01	   1.2852330e-01	
   8.6000000e-01	   2.0400000e+01	   9.6645899e-02	
   8.6000000e-01	   2.0700000e+01	   5.8190925e-02	
   8.6000000e-01	   2.1000000e+01	   1.4399927e-02	
   8.6000000e-01	   2.1300000e+01	  -3.3163288e-02	
   8.6000000e-01	   2.1600000e+01	  -8.2631633e-02	
   8.6000000e-01	   2.1900000e+01	  -1.3186170e-01	
   8.6000000e-01	   2.2200000e+01	  -1.7846823e-01	
   8.6000000e-01	   2.2500000e+01	  -2.1986550e-01	
   8.6000000e-01	   2.2800000e+01	  -2.5331473e-01	
   8.6000000e-01	   2.3100000e+01	  -2.7597667e-01	
   8.6000000e-01	   2.3400000e+01	  -2.8496815e-01	
   8.6000000e-01	   2.3700000e+01	  -2.7742163e-01	
   8.6000000e-01	   2.4000000e+01	  -2.5054715e-01	
   8.6000000e-01	   2.4300000e+01	  -2.0169997e-01	
   8.6000000e-01	   2.4600000e+01	  -1.2847599e-01	
   8.6000000e-01	   2.4900000e+01	  -2.8942230e-02	
   8.6000000e-01	   2.5200000e+01	   9.7538681e-02	
   8.6000000e-01	   2.5500000e+01	   2.4713419e-01	
   8.6000000e-01	   2.5800000e+01	   4.0021518e-01	
   8.6000000e-01	   2.6100000e+01	   4.8747411e-01	
   8.6000000e-01	   2.6400000e+01	   3.2671703e-01	
   8.6000000e-01	   2.6700000e+01	  -2.3834679e-01	
   8.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   8.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   8.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   8.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   8.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   8.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   8.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   8.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   8.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   8.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   8.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   8.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   8.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   8.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   8.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   8.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   8.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   8.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   8.8000000e-01	   2.1000000e+00	   0.0000000e+00	
   8.8000000e-01	   2.4000000e+00	   0.0000000e+00	
   8.8000000e-01	   2.7000000e+00	   6.4678047e-01	
   8.8000000e-01	   3.0000000e+00	   4.2887981e-01	
   8.8000000e-01	   3.3000000e+00	   2.4288612e-01	
   8.8000000e-01	   3.6000000e+00	   8.8048555e-02	
   8.8000000e-01	   3.9000000e+00	  -3.6816330e-02	
   8.8000000e-01	   4.2000000e+00	  -1.3328858e-01	
   8.8000000e-01	   4.5000000e+00	  -2.0330165e-01	
   8.8000000e-01	   4.8000000e+00	  -2.4909308e-01	
   8.8000000e-01	   5.1000000e+00	  -2.7315032e-01	
   8.8000000e-01	   5.4000000e+00	  -2.7815270e-01	
   8.8000000e-01	   5.7000000e+00	  -2.6691120e-01	
   8.8000000e-01	   6.0000000e+00	  -2.4230712e-01	
   8.8000000e-01	   6.3000000e+00	  -2.0723110e-01	
   8.8000000e-01	   6.6000000e+00	  -1.6452385e-01	
   8.8000000e-01	   6.9000000e+00	  -1.1691979e-01	
   8.8000000e-01	   7.2000000e+00	  -6.6994912e-02	
   8.8000000e-01	   7.5000000e+00	  -1.7119760e-02	
   8.8000000e-01	   7.8000000e+00	   3.0581324e-02	
   8.8000000e-01	   8.1000000e+00	   7.4264045e-02	
   8.8000000e-01	   8.4000000e+00	   1.1239040e-01	
   8.8000000e-01	   8.7000000e+00	   1.4374691e-01	
   8.8000000e-01	   9.0000000e+00	   1.6745456e-01	
   8.8000000e-01	   9.3000000e+00	   1.8297046e-01	
   8.8000000e-01	   9.6000000e+00	   1.9008131e-01	
   8.8000000e-01	   9.9000000e+00	   1.8888901e-01	
   8.8000000e-01	   1.0200000e+01	   1.7978896e-01	
   8.8000000e-01	   1.0500000e+01	   1.6344173e-01	
   8.8000000e-01	   1.0800000e+01	   1.4073889e-01	
   8.8000000e-01	   1.1100000e+01	   1.1276400e-01	
   8.8000000e-01	   1.1400000e+01	   8.0749805e-02	
   8.8000000e-01	   1.1700000e+01	   4.6032784e-02	
   8.8000000e-01	   1.2000000e+01	   1.0006287e-02	
   8.8000000e-01	   1.2300000e+01	  -2.5926594e-02	
   8.8000000e-01	   1.2600000e+01	  -6.0399132e-02	
   8.8000000e-01	   1.2900000e+01	  -9.2124910e-02	
   8.8000000e-01	   1.3200000e+01	  -1.1993846e-01	
   8.8000000e-01	   1.3500000e+01	  -1.4283160e-01	
   8.8000000e-01	   1.3800000e+01	  -1.5998449e-01	
   8.8000000e-01	   1.4100000e+01	  -1.7079070e-01	
   8.8000000e-01	   1.4400000e+01	  -1.7487563e-01	
   8.8000000e-01	   1.4700000e+01	  -1.7210776e-01	
   8.8000000e-01	   1.5000000e+01	  -1.6260257e-01	
   8.8000000e-01	   1.5300000e+01	  -1.4671893e-01	
   8.8000000e-01	   1.5600000e+01	  -1.2504811e-01	
   8.8000000e-01	   1.5900000e+01	  -9.8395613e-02	
   8.8000000e-01	   1.6200000e+01	  -6.7756423e-02	
   8.8000000e-01	   1.6500000e+01	  -3.4284129e-02	
   8.8000000e-01	   1.6800000e+01	   7.4518325e-04	
   8.8000000e-01	   1.7100000e+01	   3.5973394e-02	
   8.8000000e-01	   1.7400000e+01	   7.0004154e-02	
   8.8000000e-01	   1.7700000e+01	   1.0144889e-01	
   8.8000000e-01	   1.8000000e+01	   1.2897386e-01	
   8.8000000e-01	   1.8300000e+01	   1.5134698e-01	
   8.8000000e-01	   1.8600000e+01	   1.6748332e-01	
   8.8000000e-01	   1.8900000e+01	   1.7648795e-01	
   8.8000000e-01	   1.9200000e+01	   1.7769501e-01	
   8.8000000e-01	   1.9500000e+01	   1.7070204e-01	
   8.8000000e-01	   1.9800000e+01	   1.5539846e-01	
   8.8000000e-01	   2.0100000e+01	   1.3198747e-01	
   8.8000000e-01	   2.0400000e+01	   1.0100064e-01	
   8.8000000e-01	   2.0700000e+01	   6.3304671e-02	
   8.8000000e-01	   2.1000000e+01	   2.0100016e-02	
   8.8000000e-01	   2.1300000e+01	  -2.7088826e-02	
   8.8000000e-01	   2.1600000e+01	  -7.6431264e-02	
   8.8000000e-01	   2.1900000e+01	  -1.2581660e-01	
   8.8000000e-01	   2.2200000e+01	  -1.7288762e-01	
   8.8000000e-01	   2.2500000e+01	  -2.1508110e-01	
   8.8000000e-01	   2.2800000e+01	  -2.4967458e-01	
   8.8000000e-01	   2.3100000e+01	  -2.7383830e-01	
   8.8000000e-01	   2.3400000e+01	  -2.8469139e-01	
   8.8000000e-01	   2.3700000e+01	  -2.7936104e-01	
   8.8000000e-01	   2.4000000e+01	  -2.5504410e-01	
   8.8000000e-01	   2.4300000e+01	  -2.0907355e-01	
   8.8000000e-01	   2.4600000e+01	  -1.3900750e-01	
   8.8000000e-01	   2.4900000e+01	  -4.2829818e-02	
   8.8000000e-01	   2.5200000e+01	   8.0352715e-02	
   8.8000000e-01	   2.5500000e+01	   2.2762114e-01	
   8.8000000e-01	   2.5800000e+01	   3.8250923e-01	
   8.8000000e-01	   2.6100000e+01	   4.8499907e-01	
   8.8000000e-01	   2.6400000e+01	   3.6953969e-01	
   8.8000000e-01	   2.6700000e+01	  -1.6355277e-01	
   8.8000000e-01	   2.7000000e+01	   5.0782815e-01	
   8.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   8.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   8.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   8.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   8.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   8.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   8.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   8.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   8.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   8.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   9.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   9.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   9.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   9.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   9.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   9.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   9.0000000e-01	   1.8000000e+00	   0.0000000e+00	
   9.0000000e-01	   2.1000000e+00	   0.0000000e+00	
   9.0000000e-01	   2.4000000e+00	   0.0000000e+00	
   9.0000000e-01	   2.7000000e+00	   6.7651922e-01	
   9.0000000e-01	   3.0000000e+00	   4.5456792e-01	
   9.0000000e-01	   3.3000000e+00	   2.6458601e-01	
   9.0000000e-01	   3.6000000e+00	   1.0587931e-01	
   9.0000000e-01	   3.9000000e+00	  -2.2682939e-02	
   9.0000000e-01	   4.2000000e+00	  -1.2263305e-01	
   9.0000000e-01	   4.5000000e+00	  -1.9586255e-01	
   9.0000000e-01	   4.8000000e+00	  -2.4457357e-01	
   9.0000000e-01	   5.1000000e+00	  -2.7122518e-01	
   9.0000000e-01	   5.4000000e+00	  -2.7847582e-01	
   9.0000000e-01	   5.7000000e+00	  -2.6912327e-01	
   9.0000000e-01	   6.0000000e+00	  -2.4604332e-01	
   9.0000000e-01	   6.3000000e+00	  -2.1212877e-01	
   9.0000000e-01	   6.6000000e+00	  -1.7022977e-01	
   9.0000000e-01	   6.9000000e+00	  -1.2309712e-01	
   9.0000000e-01	   7.2000000e+00	  -7.3329471e-02	
   9.0000000e-01	   7.5000000e+00	  -2.3325639e-02	
   9.0000000e-01	   7.8000000e+00	   2.4756999e-02	
   9.0000000e-01	   8.1000000e+00	   6.9037258e-02	
   9.0000000e-01	   8.4000000e+00	   1.0793737e-01	
   9.0000000e-01	   8.7000000e+00	   1.4020224e-01	
   9.0000000e-01	   9.0000000e+00	   1.6491045e-01	
   9.0000000e-01	   9.3000000e+00	   1.8147696e-01	
   9.0000000e-01	   9.6000000e+00	   1.8964757e-01	
   9.0000000e-01	   9.9000000e+00	   1.8948551e-01	
   9.0000000e-01	   1.0200000e+01	   1.8135064e-01	
   9.0000000e-01	   1.0500000e+01	   1.6587188e-01	
   9.0000000e-01	   1.0800000e+01	   1.4391375e-01	
   9.0000000e-01	   1.1100000e+01	   1.1653792e-01	
   9.0000000e-01	   1.1400000e+01	   8.4960779e-02	
   9.0000000e-01	   1.1700000e+01	   5.0508312e-02	
   9.0000000e-01	   1.2000000e+01	   1.4569302e-02	
   9.0000000e-01	   1.2300000e+01	  -2.1451815e-02	
   9.0000000e-01	   1.2600000e+01	  -5.6181256e-02	
   9.0000000e-01	   1.2900000e+01	  -8.8320168e-02	
   9.0000000e-01	   1.3200000e+01	  -1.1668575e-01	
   9.0000000e-01	   1.3500000e+01	  -1.4024816e-01	
   9.0000000e-01	   1.3800000e+01	  -1.5816233e-01	
   9.0000000e-01	   1.4100000e+01	  -1.6979378e-01	
   9.0000000e-01	   1.4400000e+01	  -1.7473792e-01	
   9.0000000e-01	   1.4700000e+01	  -1.7283224e-01	
   9.0000000e-01	   1.5000000e+01	  -1.6416115e-01	
   9.0000000e-01	   1.5300000e+01	  -1.4905330e-01	
   9.0000000e-01	   1.5600000e+01	  -1.2807152e-01	
   9.0000000e-01	   1.5900000e+01	  -1.0199557e-01	
   9.0000000e-01	   1.6200000e+01	  -7.1798139e-02	
   9.0000000e-01	   1.6500000e+01	  -3.8614709e-02	
   9.0000000e-01	   1.6800000e+01	  -3.7080848e-03	
   9.0000000e-01	   1.7100000e+01	   3.1571597e-02	
   9.0000000e-01	   1.7400000e+01	   6.5830306e-02	
   9.0000000e-01	   1.7700000e+01	   9.7675909e-02	
   9.0000000e-01	   1.8000000e+01	   1.2576515e-01	
   9.0000000e-01	   1.8300000e+01	   1.4885061e-01	
   9.0000000e-01	   1.8600000e+01	   1.6582639e-01	
   9.0000000e-01	   1.8900000e+01	   1.7577136e-01	
   9.0000000e-01	   1.9200000e+01	   1.7798882e-01	
   9.0000000e-01	   1.9500000e+01	   1.7204142e-01	
   9.0000000e-01	   1.9800000e+01	   1.5778044e-01	
   9.0000000e-01	   2.0100000e+01	   1.3536861e-01	
   9.0000000e-01	   2.0400000e+01	   1.0529556e-01	
   9.0000000e-01	   2.0700000e+01	   6.8385678e-02	
   9.0000000e-01	   2.1000000e+01	   2.5797734e-02	
   9.0000000e-01	   2.1300000e+01	  -2.0983787e-02	
   9.0000000e-01	   2.1600000e+01	  -7.0165594e-02	
   9.0000000e-01	   2.1900000e+01	  -1.1967059e-01	
   9.0000000e-01	   2.2200000e+01	  -1.6717051e-01	
   9.0000000e-01	   2.2500000e+01	  -2.1012566e-01	
   9.0000000e-01	   2.2800000e+01	  -2.4583085e-01	
   9.0000000e-01	   2.3100000e+01	  -2.7146686e-01	
   9.0000000e-01	   2.3400000e+01	  -2.8415602e-01	
   9.0000000e-01	   2.3700000e+01	  -2.8102117e-01	
   9.0000000e-01	   2.4000000e+01	  -2.5924691e-01	
   9.0000000e-01	   2.4300000e+01	  -2.1614497e-01	
   9.0000000e-01	   2.4600000e+01	  -1.4923808e-01	
   9.0000000e-01	   2.4900000e+01	  -5.6435484e-02	
   9.0000000e-01	   2.5200000e+01	   6.3377778e-02	
   9.0000000e-01	   2.5500000e+01	   2.0806907e-01	
   9.0000000e-01	   2.5800000e+01	   3.6392471e-01	
   9.0000000e-01	   2.6100000e+01	   4.7925596e-01	
   9.0000000e-01	   2.6400000e+01	   4.0517025e-01	
   9.0000000e-01	   2.6700000e+01	  -8.1984606e-02	
   9.0000000e-01	   2.7000000e+01	   1.0078999e-01	
   9.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   9.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   9.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   9.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   9.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   9.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   9.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   9.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   9.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   9.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   9.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   9.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   9.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   9.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   9.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   9.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   9.2000000e-01	   1.8000000e+00	   0.0000000e+00	
   9.2000000e-01	   2.1000000e+00	   0.0000000e+00	
   9.2000000e-01	   2.4000000e+00	   0.0000000e+00	
   9.2000000e-01	   2.7000000e+00	   7.0709235e-01	
   9.2000000e-01	   3.0000000e+00	   4.8104381e-01	
   9.2000000e-01	   3.3000000e+00	   2.8702026e-01	
   9.2000000e-01	   3.6000000e+00	   1.2438521e-01	
   9.2000000e-01	   3.9000000e+00	  -7.9382858e-03	
   9.2000000e-01	   4.2000000e+00	  -1.1143362e-01	
   9.2000000e-01	   4.5000000e+00	  -1.8794916e-01	
   9.2000000e-01	   4.8000000e+00	  -2.3965037e-01	
   9.2000000e-01	   5.1000000e+00	  -2.6896673e-01	
   9.2000000e-01	   5.4000000e+00	  -2.7853461e-01	
   9.2000000e-01	   5.7000000e+00	  -2.7113742e-01	
   9.2000000e-01	   6.0000000e+00	  -2.4964445e-01	
   9.2000000e-01	   6.3000000e+00	  -2.1694966e-01	
   9.2000000e-01	   6.6000000e+00	  -1.7591189e-01	
   9.2000000e-01	   6.9000000e+00	  -1.2929759e-01	
   9.2000000e-01	   7.2000000e+00	  -7.9727561e-02	
   9.2000000e-01	   7.5000000e+00	  -2.9628512e-02	
   9.2000000e-01	   7.8000000e+00	   1.8809357e-02	
   9.2000000e-01	   8.1000000e+00	   6.3668016e-02	
   9.2000000e-01	   8.4000000e+00	   1.0332982e-01	
   9.2000000e-01	   8.7000000e+00	   1.3649780e-01	
   9.2000000e-01	   9.0000000e+00	   1.6220774e-01	
   9.2000000e-01	   9.3000000e+00	   1.7983190e-01	
   9.2000000e-01	   9.6000000e+00	   1.8907453e-01	
   9.2000000e-01	   9.9000000e+00	   1.8995945e-01	
   9.2000000e-01	   1.0200000e+01	   1.8281015e-01	
   9.2000000e-01	   1.0500000e+01	   1.6822303e-01	
   9.2000000e-01	   1.0800000e+01	   1.4703467e-01	
   9.2000000e-01	   1.1100000e+01	   1.2028389e-01	
   9.2000000e-01	   1.1400000e+01	   8.9169872e-02	
   9.2000000e-01	   1.1700000e+01	   5.5007209e-02	
   9.2000000e-01	   1.2000000e+01	   1.9179312e-02	
   9.2000000e-01	   1.2300000e+01	  -1.6908772e-02	
   9.2000000e-01	   1.2600000e+01	  -5.1876843e-02	
   9.2000000e-01	   1.2900000e+01	  -8.4414144e-02	
   9.2000000e-01	   1.3200000e+01	  -1.1332095e-01	
   9.2000000e-01	   1.3500000e+01	  -1.3754606e-01	
   9.2000000e-01	   1.3800000e+01	  -1.5621931e-01	
   9.2000000e-01	   1.4100000e+01	  -1.6867819e-01	
   9.2000000e-01	   1.4400000e+01	  -1.7448801e-01	
   9.2000000e-01	   1.4700000e+01	  -1.7345502e-01	
   9.2000000e-01	   1.5000000e+01	  -1.6563215e-01	
   9.2000000e-01	   1.5300000e+01	  -1.5131739e-01	
   9.2000000e-01	   1.5600000e+01	  -1.3104455e-01	
   9.2000000e-01	   1.5900000e+01	  -1.0556697e-01	
   9.2000000e-01	   1.6200000e+01	  -7.5834314e-02	
   9.2000000e-01	   1.6500000e+01	  -4.2963214e-02	
   9.2000000e-01	   1.6800000e+01	  -8.2023968e-03	
   9.2000000e-01	   1.7100000e+01	   2.7106769e-02	
   9.2000000e-01	   1.7400000e+01	   6.1573336e-02	
   9.2000000e-01	   1.7700000e+01	   9.3802332e-02	
   9.2000000e-01	   1.8000000e+01	   1.2244166e-01	
   9.2000000e-01	   1.8300000e+01	   1.4622911e-01	
   9.2000000e-01	   1.8600000e+01	   1.6403830e-01	
   9.2000000e-01	   1.8900000e+01	   1.7492229e-01	
   9.2000000e-01	   1.9200000e+01	   1.7815375e-01	
   9.2000000e-01	   1.9500000e+01	   1.7326055e-01	
   9.2000000e-01	   1.9800000e+01	   1.6005581e-01	
   9.2000000e-01	   2.0100000e+01	   1.3866158e-01	
   9.2000000e-01	   2.0400000e+01	   1.0952526e-01	
   9.2000000e-01	   2.0700000e+01	   7.3428484e-02	
   9.2000000e-01	   2.1000000e+01	   3.1487727e-02	
   9.2000000e-01	   2.1300000e+01	  -1.4853225e-02	
   9.2000000e-01	   2.1600000e+01	  -6.3839178e-02	
   9.2000000e-01	   2.1900000e+01	  -1.1342751e-01	
   9.2000000e-01	   2.2200000e+01	  -1.6131989e-01	
   9.2000000e-01	   2.2500000e+01	  -2.0500108e-01	
   9.2000000e-01	   2.2800000e+01	  -2.4178424e-01	
   9.2000000e-01	   2.3100000e+01	  -2.6886164e-01	
   9.2000000e-01	   2.3400000e+01	  -2.8335984e-01	
   9.2000000e-01	   2.3700000e+01	  -2.8239827e-01	
   9.2000000e-01	   2.4000000e+01	  -2.6315014e-01	
   9.2000000e-01	   2.4300000e+01	  -2.2290705e-01	
   9.2000000e-01	   2.4600000e+01	  -1.5915844e-01	
   9.2000000e-01	   2.4900000e+01	  -6.9746287e-02	
   9.2000000e-01	   2.5200000e+01	   4.6636761e-02	
   9.2000000e-01	   2.5500000e+01	   1.8853347e-01	
   9.2000000e-01	   2.5800000e+01	   3.4461648e-01	
   9.2000000e-01	   2.6100000e+01	   4.7061395e-01	
   9.2000000e-01	   2.6400000e+01	   4.3383491e-01	
   9.2000000e-01	   2.6700000e+01	   1.0703335e-03	
   9.2000000e-01	   2.7000000e+01	  -1.5120522e-01	
   9.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   9.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   9.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   9.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   9.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   9.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   9.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   9.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   9.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   9.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   9.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   9.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   9.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   9.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   9.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   9.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   9.4000000e-01	   1.8000000e+00	   0.0000000e+00	
   9.4000000e-01	   2.1000000e+00	   0.0000000e+00	
   9.4000000e-01	   2.4000000e+00	   0.0000000e+00	
   9.4000000e-01	   2.7000000e+00	   7.3851676e-01	
   9.4000000e-01	   3.0000000e+00	   5.0832526e-01	
   9.4000000e-01	   3.3000000e+00	   3.1020722e-01	
   9.4000000e-01	   3.6000000e+00	   1.4358490e-01	
   9.4000000e-01	   3.9000000e+00	   7.4362794e-03	
   9.4000000e-01	   4.2000000e+00	  -9.9671916e-02	
   9.4000000e-01	   4.5000000e+00	  -1.7954365e-01	
   9.4000000e-01	   4.8000000e+00	  -2.3430647e-01	
   9.4000000e-01	   5.1000000e+00	  -2.6635901e-01	
   9.4000000e-01	   5.4000000e+00	  -2.7831434e-01	
   9.4000000e-01	   5.7000000e+00	  -2.7294036e-01	
   9.4000000e-01	   6.0000000e+00	  -2.5309874e-01	
   9.4000000e-01	   6.3000000e+00	  -2.2168368e-01	
   9.4000000e-01	   6.6000000e+00	  -1.8156180e-01	
   9.4000000e-01	   6.9000000e+00	  -1.3551453e-01	
   9.4000000e-01	   7.2000000e+00	  -8.6184236e-02	
   9.4000000e-01	   7.5000000e+00	  -3.6025111e-02	
   9.4000000e-01	   7.8000000e+00	   1.2740064e-02	
   9.4000000e-01	   8.1000000e+00	   5.8156495e-02	
   9.4000000e-01	   8.4000000e+00	   9.8566581e-02	
   9.4000000e-01	   8.7000000e+00	   1.3263124e-01	
   9.4000000e-01	   9.0000000e+00	   1.5934306e-01	
   9.4000000e-01	   9.3000000e+00	   1.7803108e-01	
   9.4000000e-01	   9.6000000e+00	   1.8835737e-01	
   9.4000000e-01	   9.9000000e+00	   1.9030560e-01	
   9.4000000e-01	   1.0200000e+01	   1.8416205e-01	
   9.4000000e-01	   1.0500000e+01	   1.7048975e-01	
   9.4000000e-01	   1.0800000e+01	   1.5009638e-01	
   9.4000000e-01	   1.1100000e+01	   1.2399703e-01	
   9.4000000e-01	   1.1400000e+01	   9.3372705e-02	
   9.4000000e-01	   1.1700000e+01	   5.9525737e-02	
   9.4000000e-01	   1.2000000e+01	   2.3833332e-02	
   9.4000000e-01	   1.2300000e+01	  -1.2299617e-02	
   9.4000000e-01	   1.2600000e+01	  -4.7487161e-02	
   9.4000000e-01	   1.2900000e+01	  -8.0407204e-02	
   9.4000000e-01	   1.3200000e+01	  -1.0984353e-01	
   9.4000000e-01	   1.3500000e+01	  -1.3472391e-01	
   9.4000000e-01	   1.3800000e+01	  -1.5415324e-01	
   9.4000000e-01	   1.4100000e+01	  -1.6744103e-01	
   9.4000000e-01	   1.4400000e+01	  -1.7412240e-01	
   9.4000000e-01	   1.4700000e+01	  -1.7397210e-01	
   9.4000000e-01	   1.5000000e+01	  -1.6701127e-01	
   9.4000000e-01	   1.5300000e+01	  -1.5350671e-01	
   9.4000000e-01	   1.5600000e+01	  -1.3396268e-01	
   9.4000000e-01	   1.5900000e+01	  -1.0910542e-01	
   9.4000000e-01	   1.6200000e+01	  -7.9860853e-02	
   9.4000000e-01	   1.6500000e+01	  -4.7325981e-02	
   9.4000000e-01	   1.6800000e+01	  -1.2734658e-02	
   9.4000000e-01	   1.7100000e+01	   2.2581320e-02	
   9.4000000e-01	   1.7400000e+01	   5.7234872e-02	
   9.4000000e-01	   1.7700000e+01	   8.9828932e-02	
   9.4000000e-01	   1.8000000e+01	   1.1900324e-01	
   9.4000000e-01	   1.8300000e+01	   1.4348141e-01	
   9.4000000e-01	   1.8600000e+01	   1.6211708e-01	
   9.4000000e-01	   1.8900000e+01	   1.7393789e-01	
   9.4000000e-01	   1.9200000e+01	   1.7818615e-01	
   9.4000000e-01	   1.9500000e+01	   1.7435507e-01	
   9.4000000e-01	   1.9800000e+01	   1.6221962e-01	
   9.4000000e-01	   2.0100000e+01	   1.4186100e-01	
   9.4000000e-01	   2.0400000e+01	   1.1368411e-01	
   9.4000000e-01	   2.0700000e+01	   7.8427349e-02	
   9.4000000e-01	   2.1000000e+01	   3.7164365e-02	
   9.4000000e-01	   2.1300000e+01	  -8.7024530e-03	
   9.4000000e-01	   2.1600000e+01	  -5.7456803e-02	
   9.4000000e-01	   2.1900000e+01	  -1.0709143e-01	
   9.4000000e-01	   2.2200000e+01	  -1.5533886e-01	
   9.4000000e-01	   2.2500000e+01	  -1.9970936e-01	
   9.4000000e-01	   2.2800000e+01	  -2.3753544e-01	
   9.4000000e-01	   2.3100000e+01	  -2.6602189e-01	
   9.4000000e-01	   2.3400000e+01	  -2.8230054e-01	
   9.4000000e-01	   2.3700000e+01	  -2.8348833e-01	
   9.4000000e-01	   2.4000000e+01	  -2.6674806e-01	
   9.4000000e-01	   2.4300000e+01	  -2.2935220e-01	
   9.4000000e-01	   2.4600000e+01	  -1.6875885e-01	
   9.4000000e-01	   2.4900000e+01	  -8.2749071e-02	
   9.4000000e-01	   2.5200000e+01	   3.0151702e-02	
   9.4000000e-01	   2.5500000e+01	   1.6906519e-01	
   9.4000000e-01	   2.5800000e+01	   3.2472472e-01	
   9.4000000e-01	   2.6100000e+01	   4.5941993e-01	
   9.4000000e-01	   2.6400000e+01	   4.5587391e-01	
   9.4000000e-01	   2.6700000e+01	   8.1759532e-02	
   9.4000000e-01	   2.7000000e+01	  -2.8776532e-01	
   9.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   9.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   9.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   9.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   9.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   9.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   9.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   9.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   9.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   9.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   9.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   9.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   9.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   9.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   9.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   9.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   9.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   9.6000000e-01	   2.1000000e+00	   0.0000000e+00	
   9.6000000e-01	   2.4000000e+00	   0.0000000e+00	
   9.6000000e-01	   2.7000000e+00	   7.7080857e-01	
   9.6000000e-01	   3.0000000e+00	   5.3642933e-01	
   9.6000000e-01	   3.3000000e+00	   3.3416463e-01	
   9.6000000e-01	   3.6000000e+00	   1.6349649e-01	
   9.6000000e-01	   3.9000000e+00	   2.3458957e-02	
   9.6000000e-01	   4.2000000e+00	  -8.7329932e-02	
   9.6000000e-01	   4.5000000e+00	  -1.7062848e-01	
   9.6000000e-01	   4.8000000e+00	  -2.2852504e-01	
   9.6000000e-01	   5.1000000e+00	  -2.6338614e-01	
   9.6000000e-01	   5.4000000e+00	  -2.7780027e-01	
   9.6000000e-01	   5.7000000e+00	  -2.7451866e-01	
   9.6000000e-01	   6.0000000e+00	  -2.5639425e-01	
   9.6000000e-01	   6.3000000e+00	  -2.2632046e-01	
   9.6000000e-01	   6.6000000e+00	  -1.8717080e-01	
   9.6000000e-01	   6.9000000e+00	  -1.4174094e-01	
   9.6000000e-01	   7.2000000e+00	  -9.2694186e-02	
   9.6000000e-01	   7.5000000e+00	  -4.2511787e-02	
   9.6000000e-01	   7.8000000e+00	   6.5511762e-03	
   9.6000000e-01	   8.1000000e+00	   5.2503258e-02	
   9.6000000e-01	   8.4000000e+00	   9.3646844e-02	
   9.6000000e-01	   8.7000000e+00	   1.2860053e-01	
   9.6000000e-01	   9.0000000e+00	   1.5631332e-01	
   9.6000000e-01	   9.3000000e+00	   1.7607056e-01	
   9.6000000e-01	   9.6000000e+00	   1.8749149e-01	
   9.6000000e-01	   9.9000000e+00	   1.9051889e-01	
   9.6000000e-01	   1.0200000e+01	   1.8540104e-01	
   9.6000000e-01	   1.0500000e+01	   1.7266666e-01	
   9.6000000e-01	   1.0800000e+01	   1.5309365e-01	
   9.6000000e-01	   1.1100000e+01	   1.2767239e-01	
   9.6000000e-01	   1.1400000e+01	   9.7564793e-02	
   9.6000000e-01	   1.1700000e+01	   6.4060013e-02	
   9.6000000e-01	   1.2000000e+01	   2.8528189e-02	
   9.6000000e-01	   1.2300000e+01	  -7.6267251e-03	
   9.6000000e-01	   1.2600000e+01	  -4.3013730e-02	
   9.6000000e-01	   1.2900000e+01	  -7.6299978e-02	
   9.6000000e-01	   1.3200000e+01	  -1.0625324e-01	
   9.6000000e-01	   1.3500000e+01	  -1.3178058e-01	
   9.6000000e-01	   1.3800000e+01	  -1.5196219e-01	
   9.6000000e-01	   1.4100000e+01	  -1.6607965e-01	
   9.6000000e-01	   1.4400000e+01	  -1.7363780e-01	
   9.6000000e-01	   1.4700000e+01	  -1.7437969e-01	
   9.6000000e-01	   1.5000000e+01	  -1.6829432e-01	
   9.6000000e-01	   1.5300000e+01	  -1.5561687e-01	
   9.6000000e-01	   1.5600000e+01	  -1.3682144e-01	
   9.6000000e-01	   1.5900000e+01	  -1.1260652e-01	
   9.6000000e-01	   1.6200000e+01	  -8.3873598e-02	
   9.6000000e-01	   1.6500000e+01	  -5.1699237e-02	
   9.6000000e-01	   1.6800000e+01	  -1.7301615e-02	
   9.6000000e-01	   1.7100000e+01	   1.7997862e-02	
   9.6000000e-01	   1.7400000e+01	   5.2816783e-02	
   9.6000000e-01	   1.7700000e+01	   8.5756753e-02	
   9.6000000e-01	   1.8000000e+01	   1.1545006e-01	
   9.6000000e-01	   1.8300000e+01	   1.4060678e-01	
   9.6000000e-01	   1.8600000e+01	   1.6006109e-01	
   9.6000000e-01	   1.8900000e+01	   1.7281563e-01	
   9.6000000e-01	   1.9200000e+01	   1.7808265e-01	
   9.6000000e-01	   1.9500000e+01	   1.7532089e-01	
   9.6000000e-01	   1.9800000e+01	   1.6426714e-01	
   9.6000000e-01	   2.0100000e+01	   1.4496166e-01	
   9.6000000e-01	   2.0400000e+01	   1.1776655e-01	
   9.6000000e-01	   2.0700000e+01	   8.3376567e-02	
   9.6000000e-01	   2.1000000e+01	   4.2821977e-02	
   9.6000000e-01	   2.1300000e+01	  -2.5369078e-03	
   9.6000000e-01	   2.1600000e+01	  -5.1023465e-02	
   9.6000000e-01	   2.1900000e+01	  -1.0066669e-01	
   9.6000000e-01	   2.2200000e+01	  -1.4923093e-01	
   9.6000000e-01	   2.2500000e+01	  -1.9425297e-01	
   9.6000000e-01	   2.2800000e+01	  -2.3308570e-01	
   9.6000000e-01	   2.3100000e+01	  -2.6294751e-01	
   9.6000000e-01	   2.3400000e+01	  -2.8097649e-01	
   9.6000000e-01	   2.3700000e+01	  -2.8428813e-01	
   9.6000000e-01	   2.4000000e+01	  -2.7003575e-01	
   9.6000000e-01	   2.4300000e+01	  -2.3547373e-01	
   9.6000000e-01	   2.4600000e+01	  -1.7803057e-01	
   9.6000000e-01	   2.4900000e+01	  -9.5431875e-02	
   9.6000000e-01	   2.5200000e+01	   1.3942552e-02	
   9.6000000e-01	   2.5500000e+01	   1.4971002e-01	
   9.6000000e-01	   2.5800000e+01	   3.0437720e-01	
   9.6000000e-01	   2.6100000e+01	   4.4600426e-01	
   9.6000000e-01	   2.6400000e+01	   4.7172464e-01	
   9.6000000e-01	   2.6700000e+01	   1.5738443e-01	
   9.6000000e-01	   2.7000000e+01	  -3.4057786e-01	
   9.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   9.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   9.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   9.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   9.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   9.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   9.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   9.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   9.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   9.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   9.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   9.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   9.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   9.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   9.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   9.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   9.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   9.8000000e-01	   2.1000000e+00	   0.0000000e+00	
   9.8000000e-01	   2.4000000e+00	   0.0000000e+00	
   9.8000000e-01	   2.7000000e+00	   0.0000000e+00	
   9.8000000e-01	   3.0000000e+00	   5.6537343e-01	
   9.8000000e-01	   3.3000000e+00	   3.5891062e-01	
   9.8000000e-01	   3.6000000e+00	   1.8413855e-01	
   9.8000000e-01	   3.9000000e+00	   4.0148445e-02	
   9.8000000e-01	   4.2000000e+00	  -7.4389125e-02	
   9.8000000e-01	   4.5000000e+00	  -1.6118555e-01	
   9.8000000e-01	   4.8000000e+00	  -2.2228868e-01	
   9.8000000e-01	   5.1000000e+00	  -2.6003163e-01	
   9.8000000e-01	   5.4000000e+00	  -2.7697709e-01	
   9.8000000e-01	   5.7000000e+00	  -2.7585835e-01	
   9.8000000e-01	   6.0000000e+00	  -2.5951851e-01	
   9.8000000e-01	   6.3000000e+00	  -2.3084913e-01	
   9.8000000e-01	   6.6000000e+00	  -1.9272973e-01	
   9.8000000e-01	   6.9000000e+00	  -1.4796937e-01	
   9.8000000e-01	   7.2000000e+00	  -9.9251717e-02	
   9.8000000e-01	   7.5000000e+00	  -4.9084560e-02	
   9.8000000e-01	   7.8000000e+00	   2.4502636e-04	
   9.8000000e-01	   8.1000000e+00	   4.6709087e-02	
   9.8000000e-01	   8.4000000e+00	   8.8569967e-02	
   9.8000000e-01	   8.7000000e+00	   1.2440375e-01	
   9.8000000e-01	   9.0000000e+00	   1.5311552e-01	
   9.8000000e-01	   9.3000000e+00	   1.7394642e-01	
   9.8000000e-01	   9.6000000e+00	   1.8647226e-01	
   9.8000000e-01	   9.9000000e+00	   1.9059420e-01	
   9.8000000e-01	   1.0200000e+01	   1.8652167e-01	
   9.8000000e-01	   1.0500000e+01	   1.7474824e-01	
   9.8000000e-01	   1.0800000e+01	   1.5602105e-01	
   9.8000000e-01	   1.1100000e+01	   1.3130484e-01	
   9.8000000e-01	   1.1400000e+01	   1.0174145e-01	
   9.8000000e-01	   1.1700000e+01	   6.8605951e-02	
   9.8000000e-01	   1.2000000e+01	   3.3260514e-02	
   9.8000000e-01	   1.2300000e+01	  -2.8926562e-03	
   9.8000000e-01	   1.2600000e+01	  -3.8458233e-02	
   9.8000000e-01	   1.2900000e+01	  -7.2093242e-02	
   9.8000000e-01	   1.3200000e+01	  -1.0254994e-01	
   9.8000000e-01	   1.3500000e+01	  -1.2871505e-01	
   9.8000000e-01	   1.3800000e+01	  -1.4964430e-01	
   9.8000000e-01	   1.4100000e+01	  -1.6459141e-01	
   9.8000000e-01	   1.4400000e+01	  -1.7303090e-01	
   9.8000000e-01	   1.4700000e+01	  -1.7467395e-01	
   9.8000000e-01	   1.5000000e+01	  -1.6947707e-01	
   9.8000000e-01	   1.5300000e+01	  -1.5764336e-01	
   9.8000000e-01	   1.5600000e+01	  -1.3961621e-01	
   9.8000000e-01	   1.5900000e+01	  -1.1606575e-01	
   9.8000000e-01	   1.6200000e+01	  -8.7868232e-02	
   9.8000000e-01	   1.6500000e+01	  -5.6079039e-02	
   9.8000000e-01	   1.6800000e+01	  -2.1899839e-02	
   9.8000000e-01	   1.7100000e+01	   1.3359181e-02	
   9.8000000e-01	   1.7400000e+01	   4.8321103e-02	
   9.8000000e-01	   1.7700000e+01	   8.1586994e-02	
   9.8000000e-01	   1.8000000e+01	   1.1178242e-01	
   9.8000000e-01	   1.8300000e+01	   1.3760457e-01	
   9.8000000e-01	   1.8600000e+01	   1.5786874e-01	
   9.8000000e-01	   1.8900000e+01	   1.7155303e-01	
   9.8000000e-01	   1.9200000e+01	   1.7783993e-01	
   9.8000000e-01	   1.9500000e+01	   1.7615389e-01	
   9.8000000e-01	   1.9800000e+01	   1.6619360e-01	
   9.8000000e-01	   2.0100000e+01	   1.4795826e-01	
   9.8000000e-01	   2.0400000e+01	   1.2176691e-01	
   9.8000000e-01	   2.0700000e+01	   8.8270282e-02	
   9.8000000e-01	   2.1000000e+01	   4.8454712e-02	
   9.8000000e-01	   2.1300000e+01	   3.6377709e-03	
   9.8000000e-01	   2.1600000e+01	  -4.4544384e-02	
   9.8000000e-01	   2.1900000e+01	  -9.4157873e-02	
   9.8000000e-01	   2.2200000e+01	  -1.4299984e-01	
   9.8000000e-01	   2.2500000e+01	  -1.8863461e-01	
   9.8000000e-01	   2.2800000e+01	  -2.2843650e-01	
   9.8000000e-01	   2.3100000e+01	  -2.5963859e-01	
   9.8000000e-01	   2.3400000e+01	  -2.7938626e-01	
   9.8000000e-01	   2.3700000e+01	  -2.8479459e-01	
   9.8000000e-01	   2.4000000e+01	  -2.7300841e-01	
   9.8000000e-01	   2.4300000e+01	  -2.4126502e-01	
   9.8000000e-01	   2.4600000e+01	  -1.8696493e-01	
   9.8000000e-01	   2.4900000e+01	  -1.0778301e-01	
   9.8000000e-01	   2.5200000e+01	  -1.9718372e-03	
   9.8000000e-01	   2.5500000e+01	   1.3050965e-01	
   9.8000000e-01	   2.5800000e+01	   2.8368904e-01	
   9.8000000e-01	   2.6100000e+01	   4.3067313e-01	
   9.8000000e-01	   2.6400000e+01	   4.8187408e-01	
   9.8000000e-01	   2.6700000e+01	   2.2615892e-01	
   9.8000000e-01	   2.7000000e+01	  -3.3450981e-01	
   9.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   9.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   9.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   9.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   9.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   9.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   9.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   9.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   9.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   9.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e+00	   3.0000000e-01	   0.0000000e+00	
   1.0000000e+00	   6.0000000e-01	   0.0000000e+00	
   1.0000000e+00	   9.0000000e-01	   0.0000000e+00	
   1.0000000e+00	   1.2000000e+00	   0.0000000e+00	
   1.0000000e+00	   1.5000000e+00	   0.0000000e+00	
   1.0000000e+00	   1.8000000e+00	   0.0000000e+00	
   1.0000000e+00	   2.1000000e+00	   0.0000000e+00	
   1.0000000e+00	   2.4000000e+00	   0.0000000e+00	
   1.0000000e+00	   2.7000000e+00	   0.0000000e+00	
   1.0000000e+00	   3.0000000e+00	   5.9517529e-01	
   1.0000000e+00	   3.3000000e+00	   3.8446371e-01	
   1.0000000e+00	   3.6000000e+00	   2.0553009e-01	
   1.0000000e+00	   3.9000000e+00	   5.7523940e-02	
   1.0000000e+00	   4.2000000e+00	  -6.0830414e-02	
   1.0000000e+00	   4.5000000e+00	  -1.5119617e-01	
   1.0000000e+00	   4.8000000e+00	  -2.1557938e-01	
   1.0000000e+00	   5.1000000e+00	  -2.5627843e-01	
   1.0000000e+00	   5.4000000e+00	  -2.7582889e-01	
   1.0000000e+00	   5.7000000e+00	  -2.7694488e-01	
   1.0000000e+00	   6.0000000e+00	  -2.6245846e-01	
   1.0000000e+00	   6.3000000e+00	  -2.3525829e-01	
   1.0000000e+00	   6.6000000e+00	  -1.9822890e-01	
   1.0000000e+00	   6.9000000e+00	  -1.5419194e-01	
   1.0000000e+00	   7.2000000e+00	  -1.0585072e-01	
   1.0000000e+00	   7.5000000e+00	  -5.5739090e-02	
   1.0000000e+00	   7.8000000e+00	  -6.1757505e-03	
   1.0000000e+00	   8.1000000e+00	   4.0775006e-02	
   1.0000000e+00	   8.4000000e+00	   8.3335492e-02	
   1.0000000e+00	   8.7000000e+00	   1.2003910e-01	
   1.0000000e+00	   9.0000000e+00	   1.4974671e-01	
   1.0000000e+00	   9.3000000e+00	   1.7165475e-01	
   1.0000000e+00	   9.6000000e+00	   1.8529500e-01	
   1.0000000e+00	   9.9000000e+00	   1.9052629e-01	
   1.0000000e+00	   1.0200000e+01	   1.8751839e-01	
   1.0000000e+00	   1.0500000e+01	   1.7672880e-01	
   1.0000000e+00	   1.0800000e+01	   1.5887298e-01	
   1.0000000e+00	   1.1100000e+01	   1.3488904e-01	
   1.0000000e+00	   1.1400000e+01	   1.0589780e-01	
   1.0000000e+00	   1.1700000e+01	   7.3159253e-02	
   1.0000000e+00	   1.2000000e+01	   3.8026728e-02	
   1.0000000e+00	   1.2300000e+01	   1.8998323e-03	
   1.0000000e+00	   1.2600000e+01	  -3.3822539e-02	
   1.0000000e+00	   1.2900000e+01	  -6.7787930e-02	
   1.0000000e+00	   1.3200000e+01	  -9.8733622e-02	
   1.0000000e+00	   1.3500000e+01	  -1.2552639e-01	
   1.0000000e+00	   1.3800000e+01	  -1.4719775e-01	
   1.0000000e+00	   1.4100000e+01	  -1.6297371e-01	
   1.0000000e+00	   1.4400000e+01	  -1.7229842e-01	
   1.0000000e+00	   1.4700000e+01	  -1.7485100e-01	
   1.0000000e+00	   1.5000000e+01	  -1.7055519e-01	
   1.0000000e+00	   1.5300000e+01	  -1.5958158e-01	
   1.0000000e+00	   1.5600000e+01	  -1.4234229e-01	
   1.0000000e+00	   1.5900000e+01	  -1.1947841e-01	
   1.0000000e+00	   1.6200000e+01	  -9.1840275e-02	
   1.0000000e+00	   1.6500000e+01	  -6.0461265e-02	
   1.0000000e+00	   1.6800000e+01	  -2.6525719e-02	
   1.0000000e+00	   1.7100000e+01	   8.6682452e-03	
   1.0000000e+00	   1.7400000e+01	   4.3750044e-02	
   1.0000000e+00	   1.7700000e+01	   7.7321016e-02	
   1.0000000e+00	   1.8000000e+01	   1.0800077e-01	
   1.0000000e+00	   1.8300000e+01	   1.3447428e-01	
   1.0000000e+00	   1.8600000e+01	   1.5553857e-01	
   1.0000000e+00	   1.8900000e+01	   1.7014766e-01	
   1.0000000e+00	   1.9200000e+01	   1.7745466e-01	
   1.0000000e+00	   1.9500000e+01	   1.7684995e-01	
   1.0000000e+00	   1.9800000e+01	   1.6799418e-01	
   1.0000000e+00	   2.0100000e+01	   1.5084541e-01	
   1.0000000e+00	   2.0400000e+01	   1.2567940e-01	
   1.0000000e+00	   2.0700000e+01	   9.3102485e-02	
   1.0000000e+00	   2.1000000e+01	   5.4056536e-02	
   1.0000000e+00	   2.1300000e+01	   9.8157338e-03	
   1.0000000e+00	   2.1600000e+01	  -3.8025007e-02	
   1.0000000e+00	   2.1900000e+01	  -8.7569819e-02	
   1.0000000e+00	   2.2200000e+01	  -1.3664961e-01	
   1.0000000e+00	   2.2500000e+01	  -1.8285725e-01	
   1.0000000e+00	   2.2800000e+01	  -2.2358959e-01	
   1.0000000e+00	   2.3100000e+01	  -2.5609546e-01	
   1.0000000e+00	   2.3400000e+01	  -2.7752865e-01	
   1.0000000e+00	   2.3700000e+01	  -2.8500485e-01	
   1.0000000e+00	   2.4000000e+01	  -2.7566139e-01	
   1.0000000e+00	   2.4300000e+01	  -2.4671957e-01	
   1.0000000e+00	   2.4600000e+01	  -1.9555337e-01	
   1.0000000e+00	   2.4900000e+01	  -1.1979102e-01	
   1.0000000e+00	   2.5200000e+01	  -1.7573576e-02	
   1.0000000e+00	   2.5500000e+01	   1.1150210e-01	
   1.0000000e+00	   2.5800000e+01	   2.6276382e-01	
   1.0000000e+00	   2.6100000e+01	   4.1370856e-01	
   1.0000000e+00	   2.6400000e+01	   4.8683474e-01	
   1.0000000e+00	   2.6700000e+01	   2.8700444e-01	
   1.0000000e+00	   2.7000000e+01	  -2.8887794e-01	
   1.0000000e+00	   2.7300000e+01	   0.0000000e+00	
   1.0000000e+00	   2.7600000e+01	   0.0000000e+00	
   1.0000000e+00	   2.7900000e+01	   0.0000000e+00	
   1.0000000e+00	   2.8200000e+01	   0.0000000e+00	
   1.0000000e+00	   2.8500000e+01	   0.0000000e+00	
   1.0000000e+00	   2.8800000e+01	   0.0000000e+00	
   1.0000000e+00	   2.9100000e+01	   0.0000000e+00	
   1.0000000e+00	   2.9400000e+01	   0.0000000e+00	
   1.0000000e+00	   2.9700000e+01	   0.0000000e+00	
   1.0000000e+00	   3.0000000e+01	   0.0000000e+00	


==> build/data/mDesired.dat <==
tau	1	
-2.75	0
-2.6789	0
-2.6077	0
-2.5366	0
-2.4654	0
-2.3943	0
-2.3232	0
-2.252	0
-2.1809	0
-2.1097	0
-2.0386	0
-1.9675	0
-1.8963	0
-1.8252	0
-1.754	0
-1.6829	0
-1.6118	0
-1.5406	0
-1.4695	0
-1.3983	0
-1.3272	0
-1.2561	0
-1.1849	0
-1.1138	0
-1.0426	0
-0.97149	0
-0.90035	0
-0.82921	0
-0.75807	0
-0.68693	0
-0.61579	0
-0.54465	0
-0.47351	0
-0.40237	0
-0.33123	0
-0.26009	0
-0.18895	0
-0.11781	0
-0.046669	0
0.024471	0
0.095611	0
0.16675	0
0.23789	0
0.30903	0
0.38017	0
0.45131	0
0.52245	0
0.59359	0
0.66473	0
0.73587	0
0.80701	0
0.87815	0
0.94929	0
1.0204	0
1.0916	0
1.1627	0
1.2339	0
1.305	0
1.3761	0
1.4473	0
1.5184	0
1.5896	0
1.6607	0
1.7318	0
1.803	0
1.8741	0
1.9453	0
2.0164	0
2.0875	0
2.1587	0
2.2298	0
2.301	0
2.3721	0
2.4432	0
2.5144	0
2.5855	0
2.6567	0
2.7278	0
2.7989	0.75439
2.8701	0.6964
2.9412	0.64022
3.0124	0.58586
3.0835	0.5333
3.1546	0.48255
3.2258	0.43361
3.2969	0.38646
3.3681	0.3411
3.4392	0.29753
3.5103	0.25572
3.5815	0.21567
3.6526	0.17736
3.7238	0.14079
3.7949	0.10592
3.866	0.07276
3.9372	0.041273
4.0083	0.011446
4.0795	-0.016743
4.1506	-0.043318
4.2217	-0.0683
4.2929	-0.091714
4.364	-0.11359
4.4352	-0.13394
4.5063	-0.15281
4.5774	-0.17022
4.6486	-0.1862
4.7197	-0.20077
4.7909	-0.21398
4.862	-0.22585
4.9332	-0.23642
5.0043	-0.24572
5.0754	-0.25378
5.1466	-0.26063
5.2177	-0.26632
5.2889	-0.27088
5.36	-0.27435
5.4311	-0.27675
5.5023	-0.27814
5.5734	-0.27854
5.6446	-0.278
5.7157	-0.27655
5.7868	-0.27423
5.858	-0.27108
5.9291	-0.26714
6.0003	-0.26244
6.0714	-0.25703
6.1425	-0.25094
6.2137	-0.24422
6.2848	-0.2369
6.356	-0.22901
6.4271	-0.22061
6.4982	-0.21171
6.5694	-0.20238
6.6405	-0.19263
6.7117	-0.18251
6.7828	-0.17205
6.8539	-0.1613
6.9251	-0.15028
6.9962	-0.13903
7.0674	-0.12759
7.1385	-0.11599
7.2096	-0.10426
7.2808	-0.092431
7.3519	-0.080544
7.4231	-0.068627
7.4942	-0.05671
7.5653	-0.044822
7.6365	-0.032992
7.7076	-0.02125
7.7788	-0.0096213
7.8499	0.0018668
7.921	0.013189
7.9922	0.02432
8.0633	0.035238
8.1345	0.045918
8.2056	0.05634
8.2767	0.066482
8.3479	0.076325
8.419	0.085851
8.4902	0.095041
8.5613	0.10388
8.6324	0.11235
8.7036	0.12044
8.7747	0.12813
8.8459	0.13541
8.917	0.14228
8.9881	0.14872
9.0593	0.15471
9.1304	0.16026
9.2016	0.16536
9.2727	0.17
9.3438	0.17417
9.415	0.17787
9.4861	0.18111
9.5573	0.18387
9.6284	0.18615
9.6995	0.18796
9.7707	0.1893
9.8418	0.19017
9.913	0.19056
9.9841	0.1905
10.055	0.18998
10.126	0.189
10.198	0.18758
10.269	0.18571
10.34	0.18342
10.411	0.18071
10.482	0.17758
10.553	0.17405
10.624	0.17013
10.696	0.16584
10.767	0.16118
10.838	0.15617
10.909	0.15082
10.98	0.14514
11.051	0.13916
11.122	0.13289
11.193	0.12633
11.265	0.11952
11.336	0.11246
11.407	0.10518
11.478	0.097687
11.549	0.090002
11.62	0.082143
11.691	0.074129
11.763	0.065978
11.834	0.057708
11.905	0.049339
11.976	0.040888
12.047	0.032375
12.118	0.023819
12.189	0.015238
12.261	0.0066513
12.332	-0.0019228
12.403	-0.010466
12.474	-0.018959
12.545	-0.027385
12.616	-0.035725
12.687	-0.043962
12.759	-0.052078
12.83	-0.060057
12.901	-0.067882
12.972	-0.075536
13.043	-0.083003
13.114	-0.090269
13.185	-0.097317
13.257	-0.10413
13.328	-0.11071
13.399	-0.11702
13.47	-0.12306
13.541	-0.12882
13.612	-0.13428
13.683	-0.13944
13.755	-0.14428
13.826	-0.14879
13.897	-0.15297
13.968	-0.1568
14.039	-0.16028
14.11	-0.1634
14.181	-0.16616
14.253	-0.16855
14.324	-0.17056
14.395	-0.17219
14.466	-0.17345
14.537	-0.17432
14.608	-0.1748
14.679	-0.1749
14.751	-0.17461
14.822	-0.17393
14.893	-0.17287
14.964	-0.17143
15.035	-0.16961
15.106	-0.16742
15.177	-0.16485
15.248	-0.16193
15.32	-0.15864
15.391	-0.155
15.462	-0.15102
15.533	-0.1467
15.604	-0.14206
15.675	-0.1371
15.746	-0.13183
15.818	-0.12627
15.889	-0.12043
15.96	-0.11431
16.031	-0.10794
16.102	-0.10132
16.173	-0.094467
16.244	-0.087399
16.316	-0.080131
16.387	-0.072676
16.458	-0.06505
16.529	-0.057271
16.6	-0.049354
16.671	-0.041316
16.742	-0.033176
16.814	-0.02495
16.885	-0.016656
16.956	-0.0083132
17.027	6.1364e-05
17.098	0.0084487
17.169	0.01683
17.24	0.025188
17.312	0.033502
17.383	0.041755
17.454	0.049927
17.525	0.057999
17.596	0.065955
17.667	0.073773
17.738	0.081438
17.81	0.08893
17.881	0.096231
17.952	0.10332
18.023	0.11019
18.094	0.11682
18.165	0.12318
18.236	0.12927
18.308	0.13507
18.379	0.14057
18.45	0.14574
18.521	0.15057
18.592	0.15506
18.663	0.15919
18.734	0.16294
18.806	0.1663
18.877	0.16926
18.948	0.17182
19.019	0.17396
19.09	0.17567
19.161	0.17694
19.232	0.17778
19.303	0.17816
19.375	0.17809
19.446	0.17756
19.517	0.17657
19.588	0.17511
19.659	0.17319
19.73	0.17079
19.801	0.16793
19.873	0.1646
19.944	0.1608
20.015	0.15654
20.086	0.15183
20.157	0.14665
20.228	0.14104
20.299	0.13498
20.371	0.12849
20.442	0.12157
20.513	0.11425
20.584	0.10652
20.655	0.09841
20.726	0.089923
20.797	0.081076
20.869	0.071884
20.94	0.062366
21.011	0.052538
21.082	0.042419
21.153	0.03203
21.224	0.021391
21.295	0.010523
21.367	-0.00054912
21.438	-0.011803
21.509	-0.023214
21.58	-0.034756
21.651	-0.046403
21.722	-0.058127
21.793	-0.0699
21.865	-0.081693
21.936	-0.093476
22.007	-0.10522
22.078	-0.11689
22.149	-0.12846
22.22	-0.13989
22.291	-0.15114
22.363	-0.1622
22.434	-0.17302
22.505	-0.18356
22.576	-0.19379
22.647	-0.20368
22.718	-0.21318
22.789	-0.22227
22.861	-0.2309
22.932	-0.23903
23.003	-0.24664
23.074	-0.25367
23.145	-0.26009
23.216	-0.26587
23.287	-0.27096
23.358	-0.27533
23.43	-0.27893
23.501	-0.28174
23.572	-0.28371
23.643	-0.28479
23.714	-0.28496
23.785	-0.28418
23.856	-0.28241
23.928	-0.27961
23.999	-0.27574
24.07	-0.27077
24.141	-0.26466
24.212	-0.25738
24.283	-0.24889
24.354	-0.23916
24.426	-0.22815
24.497	-0.21583
24.568	-0.20217
24.639	-0.18714
24.71	-0.17071
24.781	-0.15285
24.852	-0.13353
24.924	-0.11274
24.995	-0.090443
25.066	-0.066633
25.137	-0.041295
25.208	-0.014425
25.279	0.013971
25.35	0.043878
25.422	0.075259
25.493	0.10806
25.564	0.14218
25.635	0.17749
25.706	0.2138
25.777	0.25083
25.848	0.28821
25.92	0.32542
25.991	0.36176
26.062	0.39631
26.133	0.42785
26.204	0.45479
26.275	0.47511
26.346	0.48629
26.418	0.48526
26.489	0.46844
26.56	0.43184
26.631	0.37147
26.702	0.28405
26.773	0.16835
26.844	0.027582
26.915	-0.12659
26.987	-0.26755
27.058	-0.34322
27.129	-0.25953
27.2	0.14509
27.271	0
27.342	0
27.413	0
27.485	0
27.556	0
27.627	0
27.698	0
27.769	0
27.84	0
27.911	0
27.983	0
28.054	0
28.125	0
28.196	0
28.267	0
28.338	0
28.409	0
28.481	0
28.552	0
28.623	0
28.694	0
28.765	0
28.836	0
28.907	0
28.979	0
29.05	0
29.121	0
29.192	0
29.263	0
29.334	0
29.405	0
29.477	0
29.548	0
29.619	0
29.69	0
29.761	0
29.832	0
29.903	0
29.975	0
30.046	0
30.117	0
30.188	0
30.259	0
30.33	0
30.401	0
30.473	0
30.544	0
30.615	0
30.686	0
30.757	0
30.828	0
30.899	0
30.97	0
31.042	0
31.113	0
31.184	0
31.255	0
31.326	0
31.397	0
31.468	0
31.54	0
31.611	0
31.682	0
31.753	0
31.824	0
31.895	0
31.966	0
32.038	0
32.109	0
32.18	0
32.251	0
32.322	0
32.393	0
32.464	0
32.536	0
32.607	0
32.678	0
32.749	0


==> build/data/n.dat <==
tau	n1	n2	
0	0	0.32845
0.15	0	0.90708
0.3	0	0.84942
0.45	0	0.76953
0.6	0	0.70395
0.75	0	0.61852
0.9	0	0.54663
1.05	0	0.47254
1.2	0	0.37604
1.35	0.71259	0.30851
1.5	0.59518	0.24443
1.65	0.48581	0.16578
1.8	0.38446	0.092999
1.95	0.29107	0.026192
2.1	0.20553	-0.041976
2.25	0.12773	-0.10716
2.4	0.057524	-0.16933
2.55	-0.0052644	-0.23029
2.7	-0.06083	-0.2863
2.85	-0.10939	-0.33943
3	-0.1512	-0.37649
3.15	-0.1865	-0.41959
3.3	-0.0272	-0.44641
3.45	-0.080381	-0.48465
3.6	-0.12594	-0.5022
3.75	-0.16419	-0.51141
3.9	-0.1955	-0.52909
4.05	-0.22022	-0.52857
4.2	-0.23874	-0.51726
4.35	-0.25145	-0.51599
4.5	-0.25875	-0.49921
4.65	-0.26104	-0.47171
4.8	-0.25875	-0.43957
4.95	-0.25229	-0.41002
5.1	-0.24209	-0.37069
5.25	-0.22855	-0.33601
5.4	-0.21211	-0.3019
5.55	-0.19316	0.60625
5.7	-0.1721	0.42525
5.85	-0.14935	0.30759
6	-0.12527	0.21158
6.15	-0.10023	0.12541
6.3	-0.074603	0.047169
6.45	-0.048714	-0.02254
6.6	-0.02289	-0.082935
6.75	0.0025653	-0.13365
6.9	0.027369	-0.17474
7.05	0.051258	-0.20657
7.2	0.073991	-0.22967
7.35	0.09535	-0.24471
7.5	0.11514	-0.25239
7.65	0.13319	-0.25343
7.8	0.14935	-0.24855
7.95	0.1635	-0.23848
8.1	0.17553	-0.22391
8.25	0.18538	-0.20553
8.4	0.19299	-0.184
8.55	0.19833	-0.15995
8.7	0.2014	-0.13396
8.85	0.20221	-0.10662
9	0.2008	-0.078459
9.15	0.19723	-0.049971
9.3	0.19156	-0.021618
9.45	0.18391	0.0061757
9.6	0.17438	0.033025
9.75	0.16309	0.058586
9.9	0.15018	0.082553
10.05	0.13582	0.10466
10.2	0.12015	0.12468
10.35	0.10336	0.14244
10.5	0.085632	0.15777
10.65	0.067144	0.17058
10.8	0.048089	0.18079
10.95	0.028662	0.18837
11.1	0.0090575	0.1933
11.25	-0.010531	0.19563
11.4	-0.029911	0.1954
11.55	-0.048896	0.19272
11.7	-0.067303	0.18769
11.85	-0.084958	0.18045
12	-0.10169	0.17117
12.15	-0.11735	0.16003
12.3	-0.13179	0.14722
12.45	-0.14487	0.13295
12.6	-0.15647	0.11745
12.75	-0.16649	0.10095
12.9	-0.17483	0.083685
13.05	-0.18142	0.065899
13.2	-0.1862	0.047835
13.35	-0.18913	0.029733
13.5	-0.19018	0.011832
13.65	-0.18934	-0.0056391
13.8	-0.18663	-0.022457
13.95	-0.18206	-0.038411
14.1	-0.17568	-0.053303
14.25	-0.16756	-0.066948
14.4	-0.15776	-0.07918
14.55	-0.14639	-0.089849
14.7	-0.13355	-0.098826
14.85	-0.11935	-0.106
15	-0.10394	-0.11129
15.15	-0.08746	-0.11462
15.3	-0.07007	-0.11595
15.45	-0.051937	-0.11527
15.6	-0.033238	-0.11258
15.75	-0.014154	-0.10791
15.9	0.005124	-0.1013
16.05	0.024405	-0.092831
16.2	0.043494	-0.082599
16.35	0.062195	-0.07072
16.5	0.080314	-0.057329
16.65	0.097658	-0.04258
16.8	0.11404	-0.026646
16.95	0.12928	-0.0097128
17.1	0.1432	0.0080191
17.25	0.15563	0.026338
17.4	0.16643	0.045021
17.55	0.17545	0.063842
17.7	0.18257	0.082567
17.85	0.18766	0.10096
18	0.19064	0.11878
18.15	0.19144	0.13581
18.3	0.18998	0.1518
18.45	0.18623	0.16655
18.6	0.18018	0.17984
18.75	0.17184	0.19148
18.9	0.16122	0.20128
19.05	0.14838	0.20909
19.2	0.1334	0.21477
19.35	0.11637	0.21819
19.5	0.097414	0.21927
19.65	0.076686	0.21794
19.8	0.054354	0.21416
19.95	0.030613	0.20793
20.1	0.0056808	0.19929
20.25	-0.020202	0.18829
20.4	-0.046772	0.17504
20.55	-0.073745	0.15968
20.7	-0.10082	0.14238
20.85	-0.12767	0.12335
21	-0.15396	0.10286
21.15	-0.17932	0.081186
21.3	-0.2034	0.058674
21.45	-0.22581	0.035691
21.6	-0.24614	0.01265
21.75	-0.264	-0.010001
21.9	-0.27898	-0.031776
22.05	-0.29066	-0.052153
22.2	-0.29862	-0.070575
22.35	-0.30243	-0.086451
22.5	-0.30169	-0.099154
22.65	-0.29596	-0.10802
22.8	-0.28484	-0.11234
22.95	-0.26794	-0.11136
23.1	-0.24485	-0.10424
23.25	-0.2152	-0.090015
23.4	-0.17866	-0.067605
23.55	-0.13491	-0.035766
23.7	-0.083727	0.006735
23.85	-0.025011	0.060444
24	0.041074	0.12311
24.15	0.11387	0.18382
24.3	0.19179	0.20805
24.45	0.27151	0.10106
24.6	0.34663	0.13256
24.75	0.40555	0.13473
24.9	0.42877	0.12917
25.05	0.38677	0.12264
25.2	0.24372	0.11038
25.35	-0.017947	0.095969
25.5	-0.31106	0.075067
25.65	-0.19183	0.049276
25.8	0.0056328	0.037097
25.95	0.022052	0.015214
26.1	0.039998	-0.0065352
26.25	0.059144	-0.022407
26.4	0.078813	-0.043447
26.55	0.097687	-0.064677
26.7	0.11335	-0.084175
26.85	0.12164	-0.10287
27	0.11601	-0.11838
27.15	0.087702	-0.13592
27.3	0.029477	-0.14374
27.45	-0.04977	-0.15498
27.6	-0.080315	-0.15386
27.75	0	-0.16181
27.9	0	-0.16677
28.05	0	-0.16404
28.2	0	-0.16605
28.35	0	-0.15857
28.5	0	-0.15837
28.65	0	-0.15472
28.8	0	-0.148
28.95	0	-0.13187
29.1	0	-0.11726
29.25	0	-0.094131
29.4	0	-0.060487
29.55	0	-0.013369
29.7	0	0.035795
29.85	0	0.043437
30	0	0


==> build/data/parameters.dat <==
approxError = 0.0001
successizeSteps = 12
backsteppingGrid = 51
dt = 0.003
"T" = 30
tEnd = 279.999
identification_dt = 0.003
detection_dt = 0.003
T0 = 5.5
tau_plus = 2.75
tau_mins = -2.75
T_tau_min = 27.25
T_tau_plus = 32.75
bound1 = 0.7
bound2 = 0.3
fb1 = 4.20209684045367
fb2 = 8.10232275502489
fb3 = 11.7918101186306
occurrence1 = 70
occurrence1T = 100
occurrence2 = 140
occurrence2T = 170
occurrence3 = 210
occurrence3T = 240
tDetection1 = 75.516
tDetection1T = 105.516
tDetection2 = 188.937
tDetection2T = 218.937
tDetection3 = 211.323
tDetection3T = 241.323
tDetectionT1 = 100.002
tDetectionT2 = 188.937
tDetectionT3 = 240


==> build/data/signals.dat <==
t	u1	u2	f1	f2	f3	d1	d2	d3	
0	0	0	0	0	0	0	0	0
1.4	-2.2003e-06	0.00043209	0	0	0	0	0	4.5095
2.8	-0.0063879	0.14072	0	0	0	-0.7	-0.3	6.8981
4.2	-0.098375	0.9854	0	0	0	0.7	0.3	6.0425
5.6	-0.38491	2.348	0	0	0	0.7	0.3	2.345
7	-0.83011	3.3055	0	0	0	0.7	0.3	-2.4554
8.4	-1.2751	3.511	0	0	0	-0.7	0.3	-6.101
9.8	-1.5612	3.5128	0	0	0	-0.7	-0.3	-6.8772
11.2	-1.6529	3.5128	0	0	0	-0.7	-0.3	-4.419
12.6	-1.6592	3.5128	0	0	0	0.7	-0.3	0.11754
14	-1.6592	3.5128	0	0	0	0.7	0.3	4.5988
15.4	-1.6592	3.5128	0	0	0	0.7	0.3	6.9171
16.8	-1.6592	3.5128	0	0	0	0.7	0.3	5.9823
18.2	-1.6592	3.5128	0	0	0	-0.7	0.3	2.2339
19.6	-1.6592	3.5128	0	0	0	-0.7	-0.3	-2.5651
21	-1.6592	3.5128	0	0	0	-0.7	-0.3	-6.1577
22.4	-1.6592	3.5128	0	0	0	0.7	-0.3	-6.8543
23.8	-1.6592	3.5128	0	0	0	0.7	0.3	-4.3272
25.2	-1.6592	3.5128	0	0	0	0.7	0.3	0.23505
26.6	-1.6592	3.5128	0	0	0	-0.7	0.3	4.6867
28	-1.6592	3.5128	0	0	0	0	0	6.9342
29.4	-1.6592	3.5128	0	0	0	0	0	5.9204
30.8	-1.6592	3.5128	0	0	0	0	0	2.1222
32.2	-1.6592	3.5128	0	0	0	0	0	-2.6741
33.6	-1.6592	3.5128	0	0	0	-0.7	-0.3	-6.2128
35	-1.6592	3.5128	0	0	0	0.7	0.3	-6.8295
36.4	-1.6592	3.5128	0	0	0	0.7	0.3	-4.2342
37.8	-1.6592	3.5128	0	0	0	0.7	-0.3	0.35249
39.2	-1.6592	3.5128	0	0	0	-0.7	-0.3	4.7734
40.6	-1.6592	3.5128	0	0	0	-0.7	-0.3	6.9493
42	-1.6592	3.5128	0	0	0	-0.7	-0.3	5.8569
43.4	-1.6592	3.5128	0	0	0	0.7	0.3	2.0099
44.8	-1.6592	3.5128	0	0	0	0.7	0.3	-2.7824
46.2	-1.6592	3.5128	0	0	0	0.7	0.3	-6.2661
47.6	-1.6592	3.5128	0	0	0	-0.7	-0.3	-6.8027
49	-1.6592	3.5128	0	0	0	-0.7	-0.3	-4.14
50.4	-1.6592	3.5128	0	0	0	-0.7	-0.3	0.46983
51.8	-1.6592	3.5128	0	0	0	0.7	0.3	4.8587
53.2	-1.6592	3.5128	0	0	0	0.7	0.3	6.9624
54.6	-1.6592	3.5128	0	0	0	0.7	0.3	5.7917
56	-1.6592	3.5128	0	0	0	-0.7	-0.3	1.897
57.4	-1.6592	3.5128	0	0	0	0	0	-2.8898
58.8	-1.6592	3.5128	0	0	0	0	0	-6.3176
60.2	-1.6592	3.5128	0	0	0	0	0	-6.7741
61.6	-1.6592	3.5128	0	0	0	0	0	-4.0446
63	-1.6592	3.5128	0	0	0	-0.7	0.3	0.58704
64.4	-1.6592	3.5128	0	0	0	0.7	-0.3	4.9426
65.8	-1.6592	3.5128	0	0	0	0.7	-0.3	6.9736
67.2	-1.6592	3.5128	0	0	0	0.7	-0.3	5.7248
68.6	-1.6592	3.5128	0	0	0	-0.7	-0.3	1.7836
70	-1.6592	3.5128	0.00375	0	0	-0.7	0.3	-2.9965
71.4	-1.6592	3.5128	6.752	0	0	-0.7	0.3	-6.3673
72.8	-1.6592	3.5128	12.056	0	0	0.7	0.3	-6.7435
74.2	-1.6592	3.5128	14.782	0	0	0.7	-0.3	-3.9481
75.6	-1.6583	3.5128	14.347	0	0	0.7	-0.3	0.70408
77	-1.5603	3.5128	10.844	0	0	0.7	-0.3	5.0252
78.4	-0.94423	3.5128	5.0214	0	0	-0.7	-0.3	6.9828
79.8	0.40307	3.5054	-1.8748	0	0	-0.7	0.3	5.6564
81.2	2.1124	3.3308	-8.37	0	0	-0.7	0.3	1.6697
82.6	3.5435	2.8358	-13.075	0	0	0.7	0.3	-3.1023
84	4.2627	2.302	-14.984	0	0	0.7	0.3	-6.4152
85.4	4.403	2.0661	-13.689	0	0	-0.7	-0.3	-6.711
86.8	4.4055	2.0482	-9.4663	0	0	-0.7	-0.3	-3.8505
88.2	4.4055	2.0482	-3.2191	0	0	0	0	0.82092
89.6	4.4055	2.0482	3.7165	0	0	0	0	5.1063
91	4.4055	2.0482	9.8573	0	0	0	0	6.9901
92.4	4.4055	2.0482	13.89	0	0	0	0	5.5864
93.8	4.4055	2.0482	14.953	0	0	-0.7	-0.3	1.5553
95.2	4.4055	2.1043	12.817	0	0	0.7	0.3	-3.2072
96.6	4.4055	2.707	7.941	0	0	0.7	0.3	-6.4614
98	4.4055	3.9624	1.3665	0	0	-0.7	0.3	-6.6766
99.4	4.4055	5.0575	-5.5002	0	0	-0.7	-0.3	-3.7518
100.8	4.4055	5.4069	-11.191	0	0	-0.7	-0.3	0.93754
102.2	4.4055	5.4179	-14.488	0	0	-0.7	-0.3	5.1859
103.6	4.4055	5.4179	-14.687	0	0	0.7	-0.3	6.9953
105	4.4055	5.4179	-11.745	0	0	0.7	0.3	5.5147
106.4	4.4055	5.4179	-6.2916	0	0	0.7	0.3	1.4405
107.8	4.4055	5.4179	0.50742	0	0	-0.7	0.3	-3.3112
109.2	4.4055	5.4179	7.198	0	0	-0.7	-0.3	-6.5057
110.6	4.4055	5.4179	12.349	0	0	-0.7	-0.3	-6.6404
112	4.4055	5.4179	14.86	0	0	0.7	-0.3	-3.6521
113.4	4.4055	5.4179	14.192	0	0	0.7	-0.3	1.0539
114.8	4.4055	5.4179	10.49	0	0	0.7	0.3	5.2642
116.2	4.4055	5.4179	4.544	0	0	-0.7	0.3	6.9986
117.6	4.4055	5.4179	-2.3734	0	0	0	0	5.4416
119	4.4055	5.4179	-8.7833	0	0	0	0	1.3253
120.4	4.4055	5.4179	-13.315	0	0	0	0	-3.4143
121.8	4.4055	5.4179	-14.999	0	0	0	0	-6.5481
123.2	4.4055	5.4179	-13.475	0	0	-0.7	-0.3	-6.6023
124.6	4.4055	5.4179	-9.0703	0	0	0.7	0.3	-3.5513
126	4.4055	5.4179	-2.7254	0	0	0.7	0.3	1.1699
127.4	4.4055	5.4179	4.2024	0	0	0.7	0.3	5.3409
128.8	4.4055	5.4179	10.231	0	0	-0.7	-0.3	7
130.2	4.4055	5.3473	14.072	0	0	-0.7	-0.3	5.3669
131.6	4.4055	4.1387	14.904	0	0	-0.7	-0.3	1.2097
133	4.4055	1.1055	12.548	0	0	0.7	0.3	-3.5165
134.4	4.4055	-1.9174	7.5092	0	0	0.7	0.3	-6.5888
135.8	4.4055	-3.1094	0.86417	0	0	0.7	0.3	-6.5623
137.2	4.4055	-3.1772	-5.9657	0	0	-0.7	-0.3	-3.4495
138.6	4.4055	-3.1772	-11.52	0	0	-0.7	-0.3	1.2857
140	4.4055	-3.1772	-14.61	0	0	-0.7	-0.3	5.4161
141.4	4.4055	-3.1772	-14.576	0.13985	0	0.7	-0.3	6.9993
142.8	4.4055	-3.1772	-11.425	0.27985	0	0.7	0.3	5.2906
144.2	4.4055	-3.1772	-5.8309	0.41985	0	0.7	0.3	1.0937
145.6	4.4055	-3.1772	1.0105	0.55985	0	-0.7	-0.3	-3.6176
147	4.4055	-3.1772	7.6358	0.69985	0	0.7	0.3	-6.6275
148.4	4.4055	-3.1772	12.628	0.83985	0	0	0	-6.5204
149.8	4.4055	-3.1772	14.92	0.97985	0	0	0	-3.3467
151.2	4.4055	-3.1772	14.021	1.1198	0	0	0	1.401
152.6	4.4055	-3.1772	10.124	1.2598	0	0	0	5.4898
154	4.4055	-3.1772	4.0614	1.3998	0	-0.7	0.3	6.9967
155.4	4.4055	-3.1772	-2.8694	1.5398	0	0.7	-0.3	5.2129
156.8	4.4055	-3.1772	-9.1866	1.6798	0	0.7	-0.3	0.97747
158.2	4.4055	-3.1772	-13.539	1.8198	0	-0.7	-0.3	-3.7177
159.6	4.4055	-3.1772	-14.996	1.9598	0	-0.7	0.3	-6.6644
161	4.4055	-3.1748	-13.247	2.0998	0	-0.7	0.3	-6.4768
162.4	4.4055	-2.9041	-8.664	2.2398	0	-0.7	0.3	-3.243
163.8	4.4055	-1.6482	-2.2285	2.3798	0	0.7	0.3	1.516
165.2	4.4055	0.13551	4.6835	2.5198	0	0.7	-0.3	5.562
166.6	4.4055	1.2387	10.594	2.6598	0	0.7	-0.3	6.9921
168	4.4055	1.421	14.239	2.7998	0	-0.7	-0.3	5.1338
169.4	4.4055	1.4216	14.839	2.9398	0	-0.7	0.3	0.86094
170.8	4.4055	1.4216	12.265	3.0798	0	-0.7	0.3	-3.8168
172.2	4.4055	1.4216	7.069	3.2198	0	0.7	0.3	-6.6994
173.6	4.4055	1.4216	0.36085	3.3598	0	0.7	0.3	-6.4313
175	4.4055	1.4216	-6.4244	3.4998	0	0.7	-0.3	-3.1384
176.4	4.4055	1.4216	-11.836	3.6398	0	-0.7	-0.3	1.6305
177.8	4.4055	1.4216	-14.716	3.7798	0	0	0	5.6326
179.2	4.4055	1.4216	-14.449	3.9198	0	0	0	6.9855
180.6	4.4055	1.4216	-11.092	4.0598	0	0	0	5.0531
182	4.4055	1.4216	-5.3635	4.1998	0	0	0	0.74417
183.4	4.4055	1.4216	1.5125	4.3398	0	-0.7	-0.3	-3.9148
184.8	4.4055	1.4216	8.065	4.4798	0	0.7	0.3	-6.7326
186.2	4.4055	1.4216	12.893	4.6198	0	0.7	0.3	-6.3839
187.6	4.4055	1.4216	14.963	4.7598	0	0.7	0.3	-3.0329
189	4.4055	1.4216	13.834	4.8998	0	-0.7	-0.3	1.7446
190.4	4.4055	1.4216	9.7464	5.0398	0	-0.7	-0.3	5.7016
191.8	4.4055	1.4216	3.5743	5.1798	0	-0.7	-0.3	6.977
193.2	4.4055	1.4216	-3.3622	5.3198	0	0.7	-0.3	4.9711
194.6	4.4055	1.4216	-9.5796	5.4598	0	0.7	0.3	0.6272
196	4.4055	1.4216	-13.748	5.5998	0	0.7	0.3	-4.0117
197.4	4.4055	1.4216	-14.977	5.7398	0	-0.7	0.3	-6.7638
198.8	4.4055	1.4216	-13.003	5.8798	0	-0.7	-0.3	-6.3348
200.2	4.4055	1.4216	-8.248	6.0198	0	-0.7	-0.3	-2.9265
201.6	4.4055	1.4216	-1.7292	6.1598	0	0.7	-0.3	1.8582
203	4.4002	1.4216	5.1594	6.2998	0	0.7	-0.3	5.7689
204.4	4.1738	1.4216	10.945	6.4398	0	0.7	0.3	6.9665
205.8	3.1127	1.4216	14.389	6.5798	0	-0.7	0.3	4.8876
207.2	1.0891	1.4216	14.757	6.7198	0	0.112	0.3	0.51004
208.6	-1.2602	1.4216	11.969	6.8598	0	0	0	-4.1074
210	-3.0574	1.4216	6.6208	6.9998	33.75	0	0	-6.7931
211.4	-3.8402	1.4216	-0.14288	7.1398	45	0	0	-6.2839
212.8	-3.9518	1.4216	-6.8759	7.2798	45	-0.7	-0.3	-2.8193
214.2	-3.9525	1.4216	-12.139	7.4198	45	0.7	0.3	1.9712
215.6	-3.9525	1.4216	-14.805	7.5598	45	0.7	0.3	5.8347
217	-3.9525	1.4216	-14.306	7.6998	45	0.7	0.3	6.954
218.4	-3.9525	1.4211	-10.747	7.8398	45	-0.7	-0.3	4.8028
219.8	-3.9525	1.304	-4.8901	7.9798	45	-0.7	-0.3	0.39274
221.2	-3.9525	0.64904	2.0127	8.1198	45	-0.7	-0.3	-4.202
222.6	-3.9525	-0.37089	8.4851	8.2598	45	0.7	0.3	-6.8205
224	-3.9525	-1.0637	13.143	8.3998	45	0.7	0.3	-6.2312
225.4	-3.9525	-1.2028	14.99	8.5398	45	0.7	0.3	-2.7113
226.8	-3.9525	-1.2037	13.632	8.6798	45	0.7	0.3	2.0837
228.2	-3.9525	-1.2037	9.358	8.8198	45	-0.7	-0.3	5.8988
229.6	-3.9525	-1.2037	3.0831	8.9598	45	-0.7	-0.3	6.9396
231	-3.9525	-1.2037	-3.8511	9.0998	45	-0.7	-0.3	4.7166
232.4	-3.9525	-1.2037	-9.9618	9.2398	45	0.7	0.3	0.27533
233.8	-3.9525	-1.2037	-13.942	9.3798	45	0.7	0.3	-4.2954
235.2	-3.9525	-1.2037	-14.941	9.5198	45	0.7	0.3	-6.846
236.6	-3.9525	-1.2037	-12.744	9.6598	45	-0.7	-0.3	-6.1768
238	-3.9525	-1.2037	-7.8226	9.7998	45	0	0	-2.6026
239.4	-3.9525	-1.2037	-1.2279	9.9398	45	0	0	2.1957
240.8	-3.9525	-1.2037	5.6294	10.08	45	0	0	5.9613
242.2	-3.9525	-1.2037	11.283	10.22	45	0	0	6.9232
243.6	-3.9525	-1.2037	14.523	10.36	45	-0.7	0.3	4.6291
245	-3.9525	-1.2037	14.658	10.5	45	0.7	-0.3	0.15784
246.4	-3.9525	-1.2037	11.658	10.64	45	0.7	-0.3	-4.3876
247.8	-3.9525	-1.2037	6.1651	10.78	45	0.7	-0.3	-6.8696
249.2	-3.9525	-1.2037	-0.64644	10.92	45	-0.7	0.3	-6.1206
250.6	-3.9525	-1.2037	-7.3197	11.06	45	-0.7	0.3	-2.4931
252	-3.9525	-1.2023	-12.428	11.2	45	-0.7	0.3	2.307
253.4	-3.9525	-0.91446	-14.878	11.34	45	0.7	0.3	6.022
254.8	-3.9525	0.63235	-14.146	11.48	45	0.7	-0.3	6.9049
256.2	-3.9533	2.9955	-10.39	11.62	45	0.7	-0.3	4.5403
257.6	-4.0138	4.5709	-4.4112	11.76	45	-0.7	-0.3	0.040311
259	-4.3562	4.8752	2.5107	11.9	45	-0.7	0.3	-4.4786
260.4	-5.0695	4.877	8.8957	12.04	45	-0.7	0.3	-6.8912
261.8	-5.9471	4.877	13.378	12.18	45	0.7	0.3	-6.0627
263.2	-6.6601	4.877	15	12.32	45	0.7	0.3	-2.3829
264.6	-7.0022	4.877	13.414	12.46	45	0.7	-0.3	2.4176
266	-7.0626	4.877	8.9591	12.6	45	-0.7	-0.3	6.0811
267.4	-7.0634	4.877	2.5884	12.74	45	0	0	6.8846
268.8	-7.0634	4.877	-4.3357	12.88	45	0	0	4.4502
270.2	-7.0634	4.877	-10.333	13.02	45	0	0	-0.077232
271.6	-7.0634	4.877	-14.12	13.16	45	0	0	-4.5683
273	-7.0634	4.877	-14.888	13.3	45	-0.7	-0.3	-6.9108
274.4	-7.0634	4.877	-12.472	13.44	45	0.7	0.3	-6.0031
275.8	-7.0634	4.877	-7.3885	13.58	45	0.7	0.3	-2.2721
277.2	-7.0634	4.877	-0.72524	13.72	45	0.7	0.3	2.5276
278.6	-7.0634	4.877	6.0931	13.86	45	-0.7	0.3	6.1385
280	-7.0634	4.877	11.608	14	45	-0.7	-0.3	6.8624


==> build/data/thresholds.dat <==
T	fb1	fb2	fb3	
15	1227.7	1141.8	1037.6
16	724.26	704.69	653.38
17	447.14	455.85	431.24
18	285.9	306	295.42
19	187.78	211.51	208.48
20	125.87	149.67	150.72
21	85.647	107.9	111.11
22	58.882	78.954	83.232
23	40.731	58.445	63.17
24	28.243	43.646	48.46
25	19.569	32.8	37.502
26	13.533	24.749	29.232
27	9.4202	18.71	22.936
28	6.8354	14.142	18.15
29	5.2029	10.667	14.496
30	4.1564	8.0126	11.662
31	3.468	5.984	9.4363
32	2.9717	4.4376	7.6724
33	2.5495	3.2691	6.2469
34	2.1758	2.4042	5.0868
35	1.8474	1.7977	4.1471
36	1.5788	1.4737	3.4
37	1.3557	1.34	2.8384
38	1.1734	1.2505	2.5134
39	1.0494	1.2024	2.3855
40	0.99482	1.1847	2.3421
41	0.98268	1.183	2.3324
42	0.98487	1.1891	2.3443
43	0.99203	1.1989	2.3654
44	0.99734	1.21	2.3873
45	0.98942	1.2204	2.4001
46	0.97466	1.2275	2.4053
47	0.96394	1.2279	2.4084
48	0.95921	1.2191	2.409
49	0.95535	1.2038	2.3975
50	0.95401	1.1826	2.3787


==> data/detection1.dat <==
t	bound_lower	bound_upper	f_hat	f_hat_bound_upper	f_hat_bound_lower	
0	-4.2021	4.2021	0	4.2021	-4.2021
1.4	-4.2021	4.2021	4.432e-140	4.2021	-4.2021
2.8	-4.2021	4.2021	-0.48616	3.7159	-4.6883
4.2	-4.2021	4.2021	-1.3758	2.8263	-5.5779
5.6	-4.2021	4.2021	-0.89361	3.3085	-5.0957
7	-4.2021	4.2021	0.67495	4.8771	-3.5271
8.4	-4.2021	4.2021	3.0332	7.2353	-1.1689
9.8	-4.2021	4.2021	2.4101	6.6122	-1.792
11.2	-4.2021	4.2021	-0.54568	3.6564	-4.7478
12.6	-4.2021	4.2021	-3.2782	0.92393	-7.4803
14	-4.2021	4.2021	-3.1808	1.0213	-7.3829
15.4	-4.2021	4.2021	-0.64434	3.5578	-4.8464
16.8	-4.2021	4.2021	2.3493	6.5514	-1.8528
18.2	-4.2021	4.2021	3.3297	7.5318	-0.8724
19.6	-4.2021	4.2021	1.8109	6.013	-2.3912
21	-4.2021	4.2021	-1.2243	2.9778	-5.4264
22.4	-4.2021	4.2021	-2.5667	1.6354	-6.7688
23.8	-4.2021	4.2021	-1.1601	3.042	-5.3622
25.2	-4.2021	4.2021	1.704	5.9061	-2.4981
26.6	-4.2021	4.2021	1.7842	5.9863	-2.4179
28	-4.2021	4.2021	0.41168	4.6138	-3.7904
29.4	-4.2021	4.2021	-2.0921	2.11	-6.2942
30.8	-4.2021	4.2021	-1.159	3.0431	-5.3611
32.2	-4.2021	4.2021	0.20057	4.4027	-4.0015
33.6	-4.2021	4.2021	1.1293	5.3314	-3.0728
35	-4.2021	4.2021	0.76053	4.9626	-3.4416
36.4	-4.2021	4.2021	-0.55812	3.644	-4.7602
37.8	-4.2021	4.2021	-0.22589	3.9762	-4.428
39.2	-4.2021	4.2021	0.39767	4.5998	-3.8044
40.6	-4.2021	4.2021	0.048306	4.2504	-4.1538
42	-4.2021	4.2021	-0.72565	3.4764	-4.9277
43.4	-4.2021	4.2021	-0.56993	3.6322	-4.772
44.8	-4.2021	4.2021	0.077392	4.2795	-4.1247
46.2	-4.2021	4.2021	1.2934	5.4955	-2.9087
47.6	-4.2021	4.2021	1.1372	5.3393	-3.0649
49	-4.2021	4.2021	0.075645	4.2777	-4.1265
50.4	-4.2021	4.2021	-1.7005	2.5016	-5.9026
51.8	-4.2021	4.2021	-2.2949	1.9072	-6.497
53.2	-4.2021	4.2021	-0.12151	4.0806	-4.3236
54.6	-4.2021	4.2021	2.1594	6.3615	-2.0427
56	-4.2021	4.2021	2.6699	6.872	-1.5322
57.4	-4.2021	4.2021	0.63188	4.834	-3.5702
58.8	-4.2021	4.2021	-2.7255	1.4766	-6.9276
60.2	-4.2021	4.2021	-2.5533	1.6488	-6.7554
61.6	-4.2021	4.2021	-0.096739	4.1054	-4.2988
63	-4.2021	4.2021	1.8823	6.0844	-2.3198
64.4	-4.2021	4.2021	1.6773	5.8794	-2.5247
65.8	-4.2021	4.2021	0.41367	4.6158	-3.7884
67.2	-4.2021	4.2021	-1.0843	3.1178	-5.2863
68.6	-4.2021	4.2021	-1.1487	3.0534	-5.3508
70	-4.2021	4.2021	-0.5387	3.6634	-4.7408
71.4	-4.2021	4.2021	0.13175	4.3338	-4.0704
72.8	-4.2021	4.2021	2.0364	6.2385	-2.1657
74.2	-4.2021	4.2021	3.4629	7.665	-0.73922
75.6	-4.2021	4.2021	4.2867	8.4888	0.084558
77	-4.2021	4.2021	6.5749	10.777	2.3728
78.4	-4.2021	4.2021	5.0654	9.2675	0.86334
79.8	-4.2021	4.2021	-1.9672	2.2349	-6.1693
81.2	-4.2021	4.2021	-11.406	-7.2035	-15.608
82.6	-4.2021	4.2021	-15.968	-11.766	-20.17
84	-4.2021	4.2021	-14.122	-9.9198	-18.324
85.4	-4.2021	4.2021	-7.5413	-3.3392	-11.743
86.8	-4.2021	4.2021	-0.67081	3.5313	-4.8729
88.2	-4.2021	4.2021	4.0478	8.2499	-0.15425
89.6	-4.2021	4.2021	7.2688	11.471	3.0667
91	-4.2021	4.2021	12.163	16.365	7.961
92.4	-4.2021	4.2021	13.94	18.142	9.7381
93.8	-4.2021	4.2021	12.908	17.111	8.7064
95.2	-4.2021	4.2021	9.0253	13.227	4.8232
96.6	-4.2021	4.2021	3.6845	7.8866	-0.51762
98	-4.2021	4.2021	-0.64818	3.5539	-4.8503
99.4	-4.2021	4.2021	-5.6214	-1.4193	-9.8235
100.8	-4.2021	4.2021	-10.72	-6.5177	-14.922
102.2	-4.2021	4.2021	-14.218	-10.016	-18.42
103.6	-4.2021	4.2021	-14.756	-10.554	-18.958
105	-4.2021	4.2021	-11.882	-7.6797	-16.084
106.4	-4.2021	4.2021	-5.8793	-1.6772	-10.081
107.8	-4.2021	4.2021	1.3426	5.5447	-2.8595
109.2	-4.2021	4.2021	7.6146	11.817	3.4125
110.6	-4.2021	4.2021	11.402	15.604	7.2
112	-4.2021	4.2021	12.811	17.013	8.6091
113.4	-4.2021	4.2021	13.676	17.878	9.4736
114.8	-4.2021	4.2021	11.933	16.135	7.7309
116.2	-4.2021	4.2021	6.4531	10.655	2.251
117.6	-4.2021	4.2021	-1.4531	2.749	-5.6552
119	-4.2021	4.2021	-10.44	-6.238	-14.642
120.4	-4.2021	4.2021	-14.982	-10.78	-19.184
121.8	-4.2021	4.2021	-15.247	-11.045	-19.45
123.2	-4.2021	4.2021	-12.445	-8.2428	-16.647
124.6	-4.2021	4.2021	-8.2768	-4.0747	-12.479
126	-4.2021	4.2021	-2.799	1.4031	-7.0011
127.4	-4.2021	4.2021	3.8089	8.011	-0.39321
128.8	-4.2021	4.2021	10.578	14.78	6.3756
130.2	-4.2021	4.2021	14.266	18.468	10.063
131.6	-4.2021	4.2021	14.183	18.385	9.9812
133	-4.2021	4.2021	11.949	16.151	7.7473
134.4	-4.2021	4.2021	7.3448	11.547	3.1427
135.8	-4.2021	4.2021	1.9264	6.1285	-2.2757
137.2	-4.2021	4.2021	-4.8074	-0.60528	-9.0095
138.6	-4.2021	4.2021	-11.104	-6.9021	-15.306
140	-4.2021	4.2021	-15.662	-11.46	-19.864
141.4	-4.2021	4.2021	-16.873	-12.671	-21.076
142.8	-4.2021	4.2021	-12.27	-8.0677	-16.472
144.2	-4.2021	4.2021	-4.442	-0.23995	-8.6441
145.6	-4.2021	4.2021	4.0622	8.2643	-0.13993
147	-4.2021	4.2021	9.1694	13.371	4.9673
148.4	-4.2021	4.2021	10.958	15.16	6.7555
149.8	-4.2021	4.2021	11.682	15.884	7.4794
151.2	-4.2021	4.2021	13.093	17.295	8.8912
152.6	-4.2021	4.2021	11.469	15.671	7.2669
154	-4.2021	4.2021	6.0088	10.211	1.8067
155.4	-4.2021	4.2021	-1.9996	2.2025	-6.2017
156.8	-4.2021	4.2021	-10.084	-5.8823	-14.286
158.2	-4.2021	4.2021	-14.953	-10.751	-19.155
159.6	-4.2021	4.2021	-15.883	-11.681	-20.085
161	-4.2021	4.2021	-13.482	-9.2799	-17.684
162.4	-4.2021	4.2021	-8.0027	-3.8006	-12.205
163.8	-4.2021	4.2021	-1.4474	2.7547	-5.6495
165.2	-4.2021	4.2021	5.0771	9.2792	0.87501
166.6	-4.2021	4.2021	10.735	14.937	6.5326
168	-4.2021	4.2021	13.739	17.941	9.5369
169.4	-4.2021	4.2021	13.987	18.189	9.7851
170.8	-4.2021	4.2021	11.199	15.401	6.9969
172.2	-4.2021	4.2021	6.6382	10.84	2.4361
173.6	-4.2021	4.2021	1.8598	6.0619	-2.3423
175	-4.2021	4.2021	-4.3576	-0.15548	-8.5597
176.4	-4.2021	4.2021	-10.947	-6.7452	-15.149
177.8	-4.2021	4.2021	-16.329	-12.126	-20.531
179.2	-4.2021	4.2021	-17.945	-13.743	-22.147
180.6	-4.2021	4.2021	-11.843	-7.6408	-16.045
182	-4.2021	4.2021	-3.4904	0.71166	-7.6925
183.4	-4.2021	4.2021	4.2466	8.4487	0.04447
184.8	-4.2021	4.2021	9.0727	13.275	4.8706
186.2	-4.2021	4.2021	11.673	15.875	7.4709
187.6	-4.2021	4.2021	13.303	17.505	9.1007
189	-4.2021	4.2021	13.369	17.572	9.1674
190.4	-4.2021	4.2021	10.163	14.365	5.9609
191.8	-4.2021	4.2021	3.8675	8.0696	-0.3346
193.2	-4.2021	4.2021	-3.2927	0.90936	-7.4948
194.6	-4.2021	4.2021	-9.7695	-5.5674	-13.972
196	-4.2021	4.2021	-13.437	-9.2347	-17.639
197.4	-4.2021	4.2021	-14.333	-10.131	-18.535
198.8	-4.2021	4.2021	-12.419	-8.2171	-16.621
200.2	-4.2021	4.2021	-8.7527	-4.5506	-12.955
201.6	-4.2021	4.2021	-3.5007	0.70136	-7.7028
203	-4.2021	4.2021	4.0908	8.2929	-0.11134
204.4	-4.2021	4.2021	11.84	16.042	7.6382
205.8	-4.2021	4.2021	16.459	20.662	12.257
207.2	-4.2021	4.2021	16.154	20.357	11.952
208.6	-4.2021	4.2021	11.02	15.222	6.8181
210	-4.2021	4.2021	4.5658	8.7679	0.36373
211.4	-4.2021	4.2021	4.0615	8.2636	-0.14059
212.8	-4.2021	4.2021	13.452	17.654	9.2495
214.2	-4.2021	4.2021	-0.97464	3.2275	-5.1767
215.6	-4.2021	4.2021	-19.35	-15.148	-23.552
217	-4.2021	4.2021	-24.602	-20.4	-28.804
218.4	-4.2021	4.2021	-11.908	-7.7054	-16.11
219.8	-4.2021	4.2021	6.1423	10.344	1.9402
221.2	-4.2021	4.2021	17.479	21.681	13.277
222.6	-4.2021	4.2021	18.369	22.571	14.167
224	-4.2021	4.2021	11.788	15.99	7.5855
225.4	-4.2021	4.2021	6.6515	10.854	2.4494
226.8	-4.2021	4.2021	7.7203	11.922	3.5182
228.2	-4.2021	4.2021	13.542	17.744	9.3402
229.6	-4.2021	4.2021	15.561	19.763	11.359
231	-4.2021	4.2021	4.9006	9.1027	0.69847
232.4	-4.2021	4.2021	-16.237	-12.035	-20.439
233.8	-4.2021	4.2021	-31.848	-27.646	-36.05
235.2	-4.2021	4.2021	-15.188	-10.986	-19.39
236.6	-4.2021	4.2021	-13.559	-9.3573	-17.762
238	-4.2021	4.2021	-8.406	-4.2039	-12.608
239.4	-4.2021	4.2021	-4.8427	-0.64058	-9.0448
240.8	-4.2021	4.2021	4.1072	8.3093	-0.094876
242.2	-4.2021	4.2021	12.06	16.262	7.8579
243.6	-4.2021	4.2021	16.552	20.754	12.35
245	-4.2021	4.2021	15.834	20.036	11.632
246.4	-4.2021	4.2021	11.126	15.329	6.9244
247.8	-4.2021	4.2021	4.6553	8.8574	0.45322
249.2	-4.2021	4.2021	-1.6788	2.5233	-5.8809
250.6	-4.2021	4.2021	-7.6618	-3.4597	-11.864
252	-4.2021	4.2021	-12.227	-8.0244	-16.429
253.4	-4.2021	4.2021	-14.072	-9.8694	-18.274
254.8	-4.2021	4.2021	-13.68	-9.4778	-17.882
256.2	-4.2021	4.2021	-10.21	-6.0074	-14.412
257.6	-4.2021	4.2021	-4.9597	-0.75757	-9.1618
259	-4.2021	4.2021	1.5581	5.7602	-2.644
260.4	-4.2021	4.2021	7.8194	12.021	3.6173
261.8	-4.2021	4.2021	12.346	16.548	8.1437
263.2	-4.2021	4.2021	15.962	20.164	11.759
264.6	-4.2021	4.2021	15.213	19.415	11.011
266	-4.2021	4.2021	10.249	14.451	6.0473
267.4	-4.2021	4.2021	1.5343	5.7364	-2.6678
268.8	-4.2021	4.2021	-7.7803	-3.5782	-11.982
270.2	-4.2021	4.2021	-12.352	-8.1495	-16.554
271.6	-4.2021	4.2021	-13.093	-8.8913	-17.296
273	-4.2021	4.2021	-12.347	-8.1447	-16.549
274.4	-4.2021	4.2021	-10.984	-6.782	-15.186
275.8	-4.2021	4.2021	-8.0042	-3.8021	-12.206
277.2	-4.2021	4.2021	-2.7033	1.4988	-6.9054
278.6	-4.2021	4.2021	5.0881	9.2902	0.88604
280	-4.2021	4.2021	11.697	15.899	7.4951


==> data/detection2.dat <==
t	bound_lower	bound_upper	f_hat	f_hat_bound_upper	f_hat_bound_lower	
0	-8.1023	8.1023	0	8.1023	-8.1023
1.4	-8.1023	8.1023	2.0479e-139	8.1023	-8.1023
2.8	-8.1023	8.1023	-0.2699	7.8324	-8.3722
4.2	-8.1023	8.1023	-0.76104	7.3413	-8.8634
5.6	-8.1023	8.1023	-0.60315	7.4992	-8.7055
7	-8.1023	8.1023	-0.13732	7.965	-8.2396
8.4	-8.1023	8.1023	2.7428	10.845	-5.3595
9.8	-8.1023	8.1023	2.019	10.121	-6.0834
11.2	-8.1023	8.1023	-0.37816	7.7242	-8.4805
12.6	-8.1023	8.1023	-3.5035	4.5989	-11.606
14	-8.1023	8.1023	-2.6076	5.4947	-10.71
15.4	-8.1023	8.1023	0.27829	8.3806	-7.824
16.8	-8.1023	8.1023	2.8857	10.988	-5.2166
18.2	-8.1023	8.1023	3.5115	11.614	-4.5908
19.6	-8.1023	8.1023	0.54148	8.6438	-7.5608
21	-8.1023	8.1023	-2.5452	5.5572	-10.647
22.4	-8.1023	8.1023	-4.0605	4.0418	-12.163
23.8	-8.1023	8.1023	-0.84338	7.2589	-8.9457
25.2	-8.1023	8.1023	3.3932	11.496	-4.7091
26.6	-8.1023	8.1023	3.9997	12.102	-4.1027
28	-8.1023	8.1023	1.5056	9.6079	-6.5967
29.4	-8.1023	8.1023	-4.3315	3.7708	-12.434
30.8	-8.1023	8.1023	-4.1869	3.9154	-12.289
32.2	-8.1023	8.1023	-0.97875	7.1236	-9.0811
33.6	-8.1023	8.1023	3.2769	11.379	-4.8255
35	-8.1023	8.1023	3.8136	11.916	-4.2887
36.4	-8.1023	8.1023	0.84009	8.9424	-7.2622
37.8	-8.1023	8.1023	-0.44262	7.6597	-8.5449
39.2	-8.1023	8.1023	-1.9574	6.1449	-10.06
40.6	-8.1023	8.1023	-1.6105	6.4918	-9.7128
42	-8.1023	8.1023	-1.938	6.1643	-10.04
43.4	-8.1023	8.1023	1.0874	9.1897	-7.015
44.8	-8.1023	8.1023	2.2586	10.361	-5.8437
46.2	-8.1023	8.1023	3.2102	11.312	-4.8922
47.6	-8.1023	8.1023	0.45141	8.5537	-7.6509
49	-8.1023	8.1023	-2.509	5.5933	-10.611
50.4	-8.1023	8.1023	-3.1071	4.9952	-11.209
51.8	-8.1023	8.1023	-2.2895	5.8128	-10.392
53.2	-8.1023	8.1023	0.72451	8.8268	-7.3778
54.6	-8.1023	8.1023	4.4348	12.537	-3.6675
56	-8.1023	8.1023	4.412	12.514	-3.6903
57.4	-8.1023	8.1023	-0.1908	7.9115	-8.2931
58.8	-8.1023	8.1023	-6.4856	1.6167	-14.588
60.2	-8.1023	8.1023	-4.5101	3.5923	-12.612
61.6	-8.1023	8.1023	1.8743	9.9766	-6.228
63	-8.1023	8.1023	5.3725	13.475	-2.7298
64.4	-8.1023	8.1023	2.869	10.971	-5.2334
65.8	-8.1023	8.1023	-0.28239	7.8199	-8.3847
67.2	-8.1023	8.1023	-3.5912	4.5111	-11.694
68.6	-8.1023	8.1023	-3.9209	4.1814	-12.023
70	-8.1023	8.1023	-0.88075	7.2216	-8.9831
71.4	-8.1023	8.1023	3.0419	11.144	-5.0605
72.8	-8.1023	8.1023	8.161	16.263	0.058718
74.2	-8.1023	8.1023	8.8719	16.974	0.76955
75.6	-8.1023	8.1023	8.7058	16.808	0.60345
77	-8.1023	8.1023	23.146	31.248	15.043
78.4	-8.1023	8.1023	32.215	40.317	24.112
79.8	-8.1023	8.1023	23.563	31.665	15.461
81.2	-8.1023	8.1023	5.6889	13.791	-2.4135
82.6	-8.1023	8.1023	-4.615	3.4873	-12.717
84	-8.1023	8.1023	-4.8495	3.2528	-12.952
85.4	-8.1023	8.1023	-1.7684	6.3339	-9.8708
86.8	-8.1023	8.1023	-3.3697	4.7327	-11.472
88.2	-8.1023	8.1023	-13.774	-5.6712	-21.876
89.6	-8.1023	8.1023	-24.166	-16.063	-32.268
91	-8.1023	8.1023	-28.226	-20.123	-36.328
92.4	-8.1023	8.1023	-20.456	-12.353	-28.558
93.8	-8.1023	8.1023	-3.2828	4.8195	-11.385
95.2	-8.1023	8.1023	15.321	23.423	7.2182
96.6	-8.1023	8.1023	20.038	28.141	11.936
98	-8.1023	8.1023	10.91	19.012	2.8076
99.4	-8.1023	8.1023	3.3276	11.43	-4.7748
100.8	-8.1023	8.1023	2.0304	10.133	-6.0719
102.2	-8.1023	8.1023	-1.1649	6.9374	-9.2672
103.6	-8.1023	8.1023	-3.2836	4.8187	-11.386
105	-8.1023	8.1023	-1.874	6.2284	-9.9763
106.4	-8.1023	8.1023	0.87738	8.9797	-7.2249
107.8	-8.1023	8.1023	3.4561	11.558	-4.6462
109.2	-8.1023	8.1023	2.2058	10.308	-5.8965
110.6	-8.1023	8.1023	-2.1302	5.9721	-10.232
112	-8.1023	8.1023	-4.4191	3.6832	-12.521
113.4	-8.1023	8.1023	-1.0927	7.0096	-9.195
114.8	-8.1023	8.1023	2.6626	10.765	-5.4397
116.2	-8.1023	8.1023	3.8855	11.988	-4.2168
117.6	-8.1023	8.1023	2.6952	10.798	-5.4071
119	-8.1023	8.1023	-3.0431	5.0592	-11.145
120.4	-8.1023	8.1023	-5.2649	2.8374	-13.367
121.8	-8.1023	8.1023	-2.3755	5.7268	-10.478
123.2	-8.1023	8.1023	2.1876	10.29	-5.9147
124.6	-8.1023	8.1023	4.1751	12.277	-3.9272
126	-8.1023	8.1023	1.982	10.084	-6.1203
127.4	-8.1023	8.1023	0.024007	8.1263	-8.0783
128.8	-8.1023	8.1023	-1.4221	6.6803	-9.5244
130.2	-8.1023	8.1023	-1.5587	6.5436	-9.6611
131.6	-8.1023	8.1023	-2.3758	5.7265	-10.478
133	-8.1023	8.1023	0.26522	8.3675	-7.8371
134.4	-8.1023	8.1023	2.3478	10.45	-5.7545
135.8	-8.1023	8.1023	3.2081	11.31	-4.8943
137.2	-8.1023	8.1023	1.251	9.3533	-6.8513
138.6	-8.1023	8.1023	-2.1026	5.9998	-10.205
140	-8.1023	8.1023	-3.0887	5.0136	-11.191
141.4	-8.1023	8.1023	-3.0067	5.0956	-11.109
142.8	-8.1023	8.1023	-0.087374	8.0149	-8.1897
144.2	-8.1023	8.1023	3.3024	11.405	-4.7999
145.6	-8.1023	8.1023	5.7893	13.892	-2.313
147	-8.1023	8.1023	2.1622	10.264	-5.9402
148.4	-8.1023	8.1023	-3.9471	4.1552	-12.049
149.8	-8.1023	8.1023	-5.665	2.4373	-13.767
151.2	-8.1023	8.1023	1.296	9.3984	-6.8063
152.6	-8.1023	8.1023	6.1136	14.216	-1.9888
154	-8.1023	8.1023	5.7427	13.845	-2.3597
155.4	-8.1023	8.1023	2.3225	10.425	-5.7799
156.8	-8.1023	8.1023	-0.88043	7.2219	-8.9828
158.2	-8.1023	8.1023	-3.0746	5.0277	-11.177
159.6	-8.1023	8.1023	-0.11538	7.9869	-8.2177
161	-8.1023	8.1023	3.7558	11.858	-4.3465
162.4	-8.1023	8.1023	7.1483	15.251	-0.95403
163.8	-8.1023	8.1023	4.9514	13.054	-3.1509
165.2	-8.1023	8.1023	1.6443	9.7467	-6.458
166.6	-8.1023	8.1023	-0.26205	7.8403	-8.3644
168	-8.1023	8.1023	0.75436	8.8567	-7.348
169.4	-8.1023	8.1023	3.2969	11.399	-4.8055
170.8	-8.1023	8.1023	4.984	13.086	-3.1183
172.2	-8.1023	8.1023	4.6669	12.769	-3.4354
173.6	-8.1023	8.1023	5.604	13.706	-2.4983
175	-8.1023	8.1023	2.8388	10.941	-5.2635
176.4	-8.1023	8.1023	1.0156	9.1179	-7.0867
177.8	-8.1023	8.1023	0.34878	8.4511	-7.7535
179.2	-8.1023	8.1023	3.6101	11.712	-4.4922
180.6	-8.1023	8.1023	7.481	15.583	-0.62136
182	-8.1023	8.1023	7.6287	15.731	-0.47358
183.4	-8.1023	8.1023	4.7579	12.86	-3.3444
184.8	-8.1023	8.1023	1.6366	9.7389	-6.4657
186.2	-8.1023	8.1023	0.99376	9.0961	-7.1086
187.6	-8.1023	8.1023	4.1658	12.268	-3.9366
189	-8.1023	8.1023	8.2247	16.327	0.12237
190.4	-8.1023	8.1023	8.112	16.214	0.0097159
191.8	-8.1023	8.1023	5.2121	13.314	-2.8902
193.2	-8.1023	8.1023	2.2757	10.378	-5.8266
194.6	-8.1023	8.1023	2.614	10.716	-5.4883
196	-8.1023	8.1023	5.8737	13.976	-2.2286
197.4	-8.1023	8.1023	8.5068	16.609	0.40449
198.8	-8.1023	8.1023	8.5295	16.632	0.42716
200.2	-8.1023	8.1023	5.1323	13.235	-2.97
201.6	-8.1023	8.1023	2.145	10.247	-5.9573
203	-8.1023	8.1023	3.7462	11.849	-4.3561
204.4	-8.1023	8.1023	8.1876	16.29	0.08525
205.8	-8.1023	8.1023	10.727	18.83	2.625
207.2	-8.1023	8.1023	10.5	18.602	2.3976
208.6	-8.1023	8.1023	5.7078	13.81	-2.3946
210	-8.1023	8.1023	1.3917	9.494	-6.7106
211.4	-8.1023	8.1023	6.3436	14.446	-1.7587
212.8	-8.1023	8.1023	18.87	26.973	10.768
214.2	-8.1023	8.1023	16.88	24.982	8.7776
215.6	-8.1023	8.1023	7.2173	15.32	-0.88505
217	-8.1023	8.1023	2.1036	10.206	-5.9987
218.4	-8.1023	8.1023	6.108	14.21	-1.9943
219.8	-8.1023	8.1023	12.122	20.224	4.0195
221.2	-8.1023	8.1023	14.734	22.836	6.6317
222.6	-8.1023	8.1023	13.651	21.754	5.5491
224	-8.1023	8.1023	10.111	18.213	2.0087
225.4	-8.1023	8.1023	6.2574	14.36	-1.845
226.8	-8.1023	8.1023	7.0376	15.14	-1.0647
228.2	-8.1023	8.1023	9.641	17.743	1.5387
229.6	-8.1023	8.1023	13.306	21.408	5.2037
231	-8.1023	8.1023	11.504	19.607	3.4019
232.4	-8.1023	8.1023	5.1001	13.202	-3.0023
233.8	-8.1023	8.1023	0.50804	8.6104	-7.5943
235.2	-8.1023	8.1023	12.823	20.926	4.721
236.6	-8.1023	8.1023	10.693	18.795	2.5906
238	-8.1023	8.1023	7.2923	15.395	-0.81
239.4	-8.1023	8.1023	2.239	10.341	-5.8633
240.8	-8.1023	8.1023	8.7812	16.884	0.67887
242.2	-8.1023	8.1023	14.076	22.179	5.9739
243.6	-8.1023	8.1023	15.482	23.585	7.3801
245	-8.1023	8.1023	12.143	20.245	4.0404
246.4	-8.1023	8.1023	8.8409	16.943	0.73861
247.8	-8.1023	8.1023	5.7167	13.819	-2.3857
249.2	-8.1023	8.1023	8.0255	16.128	-0.076804
250.6	-8.1023	8.1023	11.388	19.491	3.286
252	-8.1023	8.1023	14.501	22.603	6.3986
253.4	-8.1023	8.1023	14.327	22.429	6.2243
254.8	-8.1023	8.1023	11.046	19.149	2.9439
256.2	-8.1023	8.1023	8.5833	16.686	0.481
257.6	-8.1023	8.1023	8.6298	16.732	0.52744
259	-8.1023	8.1023	11.308	19.411	3.2061
260.4	-8.1023	8.1023	13.83	21.933	5.7279
261.8	-8.1023	8.1023	13.123	21.225	5.0203
263.2	-8.1023	8.1023	14.852	22.954	6.7498
264.6	-8.1023	8.1023	12.529	20.632	4.427
266	-8.1023	8.1023	10.321	18.423	2.2183
267.4	-8.1023	8.1023	9.1592	17.262	1.0569
268.8	-8.1023	8.1023	11.114	19.216	3.0118
270.2	-8.1023	8.1023	15.645	23.748	7.5429
271.6	-8.1023	8.1023	16.504	24.607	8.4021
273	-8.1023	8.1023	14.372	22.475	6.2699
274.4	-8.1023	8.1023	10.839	18.941	2.7368
275.8	-8.1023	8.1023	10.321	18.424	2.219
277.2	-8.1023	8.1023	11.395	19.497	3.2926
278.6	-8.1023	8.1023	16.234	24.337	8.1319
280	-8.1023	8.1023	17.681	25.783	9.5785


==> data/detection3.dat <==
t	bound_lower	bound_upper	f_hat	f_hat_bound_upper	f_hat_bound_lower	
0	-11.792	11.792	0	11.792	-11.792
1.4	-11.792	11.792	-1.1742e-140	11.792	-11.792
2.8	-11.792	11.792	-2.3984	9.3934	-14.19
4.2	-11.792	11.792	-7.4313	4.3605	-19.223
5.6	-11.792	11.792	-6.362	5.4299	-18.154
7	-11.792	11.792	0.77422	12.566	-11.018
8.4	-11.792	11.792	10.791	22.583	-1.001
9.8	-11.792	11.792	10.79	22.582	-1.0014
11.2	-11.792	11.792	0.63072	12.423	-11.161
12.6	-11.792	11.792	-9.0052	2.7866	-20.797
14	-11.792	11.792	-10.759	1.0324	-22.551
15.4	-11.792	11.792	-4.0096	7.7822	-15.801
16.8	-11.792	11.792	5.6029	17.395	-6.1889
18.2	-11.792	11.792	8.5395	20.331	-3.2524
19.6	-11.792	11.792	5.4617	17.253	-6.3301
21	-11.792	11.792	-3.6124	8.1794	-15.404
22.4	-11.792	11.792	-5.7452	6.0466	-17.537
23.8	-11.792	11.792	-1.1999	10.592	-12.992
25.2	-11.792	11.792	7.4069	19.199	-4.3849
26.6	-11.792	11.792	4.8162	16.608	-6.9756
28	-11.792	11.792	-2.6919	9.0999	-14.484
29.4	-11.792	11.792	-11.053	0.73872	-22.845
30.8	-11.792	11.792	-2.5607	9.2311	-14.353
32.2	-11.792	11.792	4.6057	16.398	-7.1861
33.6	-11.792	11.792	7.2681	19.06	-4.5237
35	-11.792	11.792	3.0547	14.847	-8.7371
36.4	-11.792	11.792	-3.8322	7.9596	-15.624
37.8	-11.792	11.792	-4.0543	7.7375	-15.846
39.2	-11.792	11.792	-0.47725	11.315	-12.269
40.6	-11.792	11.792	1.4655	13.257	-10.326
42	-11.792	11.792	0.64511	12.437	-11.147
43.4	-11.792	11.792	0.29513	12.087	-11.497
44.8	-11.792	11.792	-0.15571	11.636	-11.948
46.2	-11.792	11.792	1.7207	13.512	-10.071
47.6	-11.792	11.792	1.5325	13.324	-10.259
49	-11.792	11.792	0.11924	11.911	-11.673
50.4	-11.792	11.792	-3.5406	8.2512	-15.332
51.8	-11.792	11.792	-5.7029	6.0889	-17.495
53.2	-11.792	11.792	0.17858	11.97	-11.613
54.6	-11.792	11.792	6.2102	18.002	-5.5816
56	-11.792	11.792	6.9227	18.715	-4.8691
57.4	-11.792	11.792	0.74342	12.535	-11.048
58.8	-11.792	11.792	-8.7053	3.0865	-20.497
60.2	-11.792	11.792	-6.6762	5.1156	-18.468
61.6	-11.792	11.792	1.5276	13.319	-10.264
63	-11.792	11.792	6.7968	18.589	-4.995
64.4	-11.792	11.792	4.4147	16.207	-7.3771
65.8	-11.792	11.792	-0.7282	11.064	-12.52
67.2	-11.792	11.792	-5.2249	6.5669	-17.017
68.6	-11.792	11.792	-1.5345	10.257	-13.326
70	-11.792	11.792	0.98476	12.777	-10.807
71.4	-11.792	11.792	0.49879	12.291	-11.293
72.8	-11.792	11.792	1.3266	13.118	-10.465
74.2	-11.792	11.792	4.8135	16.605	-6.9784
75.6	-11.792	11.792	11.892	23.684	0.10021
77	-11.792	11.792	15.472	27.264	3.68
78.4	-11.792	11.792	10.669	22.461	-1.1226
79.8	-11.792	11.792	1.3179	13.11	-10.474
81.2	-11.792	11.792	-7.6864	4.1054	-19.478
82.6	-11.792	11.792	-5.1146	6.6772	-16.906
84	-11.792	11.792	3.066	14.858	-8.7258
85.4	-11.792	11.792	8.5033	20.295	-3.2885
86.8	-11.792	11.792	0.91711	12.709	-10.875
88.2	-11.792	11.792	-13.336	-1.5445	-25.128
89.6	-11.792	11.792	-24.264	-12.472	-36.055
91	-11.792	11.792	-12.444	-0.65263	-24.236
92.4	-11.792	11.792	2.8596	14.651	-8.9322
93.8	-11.792	11.792	13.007	24.799	1.2157
95.2	-11.792	11.792	11.019	22.81	-0.77322
96.6	-11.792	11.792	1.3099	13.102	-10.482
98	-11.792	11.792	-2.3144	9.4774	-14.106
99.4	-11.792	11.792	-0.45034	11.341	-12.242
100.8	-11.792	11.792	0.21562	12.007	-11.576
102.2	-11.792	11.792	0.17159	11.963	-11.62
103.6	-11.792	11.792	0.29888	12.091	-11.493
105	-11.792	11.792	0.22601	12.018	-11.566
106.4	-11.792	11.792	2.2495	14.041	-9.5423
107.8	-11.792	11.792	1.296	13.088	-10.496
109.2	-11.792	11.792	-0.27763	11.514	-12.069
110.6	-11.792	11.792	-4.3754	7.4164	-16.167
112	-11.792	11.792	-5.4437	6.3481	-17.235
113.4	-11.792	11.792	1.3442	13.136	-10.448
114.8	-11.792	11.792	7.1404	18.932	-4.6514
116.2	-11.792	11.792	6.5001	18.292	-5.2917
117.6	-11.792	11.792	-0.48153	11.31	-12.273
119	-11.792	11.792	-10.072	1.7198	-21.864
120.4	-11.792	11.792	-5.6063	6.1855	-17.398
121.8	-11.792	11.792	2.5834	14.375	-9.2084
123.2	-11.792	11.792	7.3401	19.132	-4.4517
124.6	-11.792	11.792	3.989	15.781	-7.8028
126	-11.792	11.792	-1.7172	10.075	-13.509
127.4	-11.792	11.792	-4.5054	7.2864	-16.297
128.8	-11.792	11.792	-1.427	10.365	-13.219
130.2	-11.792	11.792	0.8811	12.673	-10.911
131.6	-11.792	11.792	0.44647	12.238	-11.345
133	-11.792	11.792	0.83888	12.631	-10.953
134.4	-11.792	11.792	-0.051593	11.74	-11.843
135.8	-11.792	11.792	1.4466	13.238	-10.345
137.2	-11.792	11.792	1.3229	13.115	-10.469
138.6	-11.792	11.792	0.60247	12.394	-11.189
140	-11.792	11.792	-1.9094	9.8825	-13.701
141.4	-11.792	11.792	-5.4842	6.3076	-17.276
142.8	-11.792	11.792	-1.9133	9.8785	-13.705
144.2	-11.792	11.792	3.8973	15.689	-7.8945
145.6	-11.792	11.792	7.6887	19.481	-4.1031
147	-11.792	11.792	2.8441	14.636	-8.9478
148.4	-11.792	11.792	-6.051	5.7408	-17.843
149.8	-11.792	11.792	-9.2104	2.5814	-21.002
151.2	-11.792	11.792	-0.68226	11.11	-12.474
152.6	-11.792	11.792	5.9066	17.698	-5.8852
154	-11.792	11.792	6.061	17.853	-5.7308
155.4	-11.792	11.792	1.472	13.264	-10.32
156.8	-11.792	11.792	-5.436	6.3558	-17.228
158.2	-11.792	11.792	-3.0056	8.7862	-14.797
159.6	-11.792	11.792	0.36488	12.157	-11.427
161	-11.792	11.792	1.1927	12.984	-10.599
162.4	-11.792	11.792	0.38202	12.174	-11.41
163.8	-11.792	11.792	-1.0552	10.737	-12.847
165.2	-11.792	11.792	-0.71177	11.08	-12.504
166.6	-11.792	11.792	2.125	13.917	-9.6668
168	-11.792	11.792	2.9748	14.767	-8.817
169.4	-11.792	11.792	0.35248	12.144	-11.439
170.8	-11.792	11.792	-4.6518	7.14	-16.444
172.2	-11.792	11.792	-5.9781	5.8137	-17.77
173.6	-11.792	11.792	0.90475	12.697	-10.887
175	-11.792	11.792	6.8674	18.659	-4.9244
176.4	-11.792	11.792	6.7061	18.498	-5.0857
177.8	-11.792	11.792	0.12664	11.918	-11.665
179.2	-11.792	11.792	-9.8295	1.9623	-21.621
180.6	-11.792	11.792	-5.2432	6.5486	-17.035
182	-11.792	11.792	2.2897	14.082	-9.5021
183.4	-11.792	11.792	6.7742	18.566	-5.0176
184.8	-11.792	11.792	3.7231	15.515	-8.0688
186.2	-11.792	11.792	-1.7575	10.034	-13.549
187.6	-11.792	11.792	-3.6135	8.1783	-15.405
189	-11.792	11.792	-1.1498	10.642	-12.942
190.4	-11.792	11.792	0.5519	12.344	-11.24
191.8	-11.792	11.792	-0.24571	11.546	-12.038
193.2	-11.792	11.792	0.75397	12.546	-11.038
194.6	-11.792	11.792	0.28834	12.08	-11.503
196	-11.792	11.792	2.2217	14.013	-9.5702
197.4	-11.792	11.792	1.2153	13.007	-10.576
198.8	-11.792	11.792	0.14852	11.94	-11.643
200.2	-11.792	11.792	-3.0767	8.7151	-14.869
201.6	-11.792	11.792	-5.6179	6.1739	-17.41
203	-11.792	11.792	-0.72487	11.067	-12.517
204.4	-11.792	11.792	5.4382	17.23	-6.3536
205.8	-11.792	11.792	7.7241	19.516	-4.0677
207.2	-11.792	11.792	1.8615	13.653	-9.9303
208.6	-11.792	11.792	-7.7744	4.0174	-19.566
210	-11.792	11.792	-8.2724	3.5194	-20.064
211.4	-11.792	11.792	24.011	35.802	12.219
212.8	-11.792	11.792	112.54	124.33	100.75
214.2	-11.792	11.792	84.83	96.621	73.038
215.6	-11.792	11.792	19.208	31	7.4167
217	-11.792	11.792	-9.0996	2.6922	-20.891
218.4	-11.792	11.792	25.077	36.869	13.285
219.8	-11.792	11.792	79.583	91.375	67.791
221.2	-11.792	11.792	106.7	118.49	94.907
222.6	-11.792	11.792	89.506	101.3	77.714
224	-11.792	11.792	42.394	54.185	30.602
225.4	-11.792	11.792	6.7229	18.515	-5.0689
226.8	-11.792	11.792	10.108	21.9	-1.6839
228.2	-11.792	11.792	50.826	62.618	39.034
229.6	-11.792	11.792	92.041	103.83	80.249
231	-11.792	11.792	89.142	100.93	77.35
232.4	-11.792	11.792	36.02	47.811	24.228
233.8	-11.792	11.792	-13.362	-1.5701	-25.154
235.2	-11.792	11.792	43.23	55.022	31.438
236.6	-11.792	11.792	39.598	51.39	27.806
238	-11.792	11.792	42.083	53.875	30.291
239.4	-11.792	11.792	33.86	45.652	22.068
240.8	-11.792	11.792	41.965	53.757	30.174
242.2	-11.792	11.792	48.912	60.704	37.12
243.6	-11.792	11.792	51.498	63.289	39.706
245	-11.792	11.792	47.433	59.225	35.642
246.4	-11.792	11.792	40.653	52.445	28.861
247.8	-11.792	11.792	40.398	52.19	28.607
249.2	-11.792	11.792	44.515	56.307	32.723
250.6	-11.792	11.792	46.254	58.046	34.463
252	-11.792	11.792	44.711	56.503	32.919
253.4	-11.792	11.792	43.856	55.648	32.064
254.8	-11.792	11.792	43.778	55.57	31.987
256.2	-11.792	11.792	46.297	58.088	34.505
257.6	-11.792	11.792	47.159	58.951	35.367
259	-11.792	11.792	45.563	57.355	33.771
260.4	-11.792	11.792	41.432	53.223	29.64
261.8	-11.792	11.792	37.796	49.587	26.004
263.2	-11.792	11.792	43.383	55.174	31.591
264.6	-11.792	11.792	49.386	61.178	37.594
266	-11.792	11.792	52.277	64.069	40.485
267.4	-11.792	11.792	46.874	58.666	35.082
268.8	-11.792	11.792	36.845	48.637	25.053
270.2	-11.792	11.792	36.617	48.409	24.825
271.6	-11.792	11.792	44.527	56.318	32.735
273	-11.792	11.792	50.453	62.245	38.661
274.4	-11.792	11.792	49.501	61.293	37.71
275.8	-11.792	11.792	44.856	56.647	33.064
277.2	-11.792	11.792	40.611	52.403	28.819
278.6	-11.792	11.792	42.239	54.03	30.447
280	-11.792	11.792	44.511	56.303	32.719


==> data/identification.dat <==
t	f1	f2	f3	
0	0	0	0
1.4	4.432e-140	2.0479e-139	-1.1742e-140
2.8	-0.48616	-0.2699	-2.3984
4.2	-1.3758	-0.76104	-7.4313
5.6	-0.81259	-0.44325	-6.1189
7	0.91498	0.51688	1.3713
8.4	2.2247	1.2343	8.4953
9.8	1.8911	1.0324	9.2393
11.2	0.060558	0.0052734	2.966
12.6	-1.9157	-1.0831	-5.4857
14	-2.5523	-1.4057	-9.7751
15.4	-1.3628	-0.71061	-6.8789
16.8	0.77647	0.4921	0.75998
18.2	2.2867	1.3178	7.2292
19.6	2.0966	1.1818	7.7909
21	0.50788	0.27319	2.7006
22.4	-1.0062	-0.57329	-2.9246
23.8	-1.0984	-0.61092	-3.7418
25.2	-0.16413	-0.07976	-0.59584
26.6	-0.0067805	-0.001587	-0.024429
28	0.002768	-0.005259	0.023923
29.4	0.010993	0.0032677	0.060305
30.8	0.013552	0.017786	0.061998
32.2	0.0083349	0.023661	0.025554
33.6	-0.0022376	0.011599	-0.026025
35	-0.012133	-0.010846	-0.059122
36.4	-0.015274	-0.021999	-0.053591
37.8	-0.0098132	-0.011924	-0.016655
39.2	0.0008699	0.011152	0.025373
40.6	0.010034	0.029477	0.047039
42	0.012345	0.029089	0.040156
43.4	0.0072926	0.0114	0.016108
44.8	-0.0013247	-0.0088399	-0.0064511
46.2	-0.0080601	-0.016111	-0.01642
47.6	-0.0097981	-0.0057949	-0.015674
49	-0.0070209	0.012118	-0.012741
50.4	-0.0024325	0.022558	-0.011926
51.8	0.0012587	0.017809	-0.0090504
53.2	0.0033248	0.0031711	0.0026964
54.6	0.0042638	-0.0077015	0.022816
56	0.0044589	-0.0054247	0.039558
57.4	0.0033836	0.0076762	0.037578
58.8	3.6421e-05	0.019637	0.011335
60.2	-0.0050643	0.019163	-0.026991
61.6	-0.0094894	0.0060715	-0.053149
63	-0.0099888	-0.0089548	-0.047577
64.4	-0.0049345	-0.01278	-0.010501
65.8	0.0035531	-0.001135	0.036246
67.2	0.010674	0.017157	0.063221
68.6	0.011689	0.027709	0.053493
70	0.0053656	0.0216	0.013944
71.4	0.14696	0.65086	-0.032865
72.8	1.0607	3.6066	1.1492
74.2	2.6312	7.4895	5.4558
75.6	3.8742	10.732	11.253
77	6.6795	26.201	13.256
78.4	5.7872	33.776	8.4778
79.8	-1.2088	22.422	1.6765
81.2	-10.38	4.0136	-1.869
82.6	-16.25	-6.8615	-0.98825
84	-15.739	-5.9966	1.182
85.4	-9.5458	-0.54219	0.52021
86.8	-0.98293	-0.84171	-4.3416
88.2	6.3531	-11.066	-10.66
89.6	10.593	-25.183	-13.498
91	11.945	-31.731	-9.761
92.4	11.631	-23.159	-1.1821
93.8	10.486	-2.3745	6.3935
95.2	8.5119	18.387	8.0696
96.6	5.4905	23.708	4.8668
98	0.74498	10.157	0.96356
99.4	-5.539	-0.49197	-0.021346
100.8	-11.21	-0.10294	0.0034811
102.2	-14.484	-0.064794	-0.030427
103.6	-14.671	-0.069323	-0.05952
105	-11.719	-0.062522	-0.036162
106.4	-6.2614	0.010707	0.037776
107.8	0.54837	0.11592	0.11198
109.2	7.241	0.22346	0.13113
110.6	12.38	0.25674	0.075871
112	14.867	0.19308	-0.013437
113.4	14.166	0.069742	-0.077111
114.8	10.444	-0.05922	-0.073764
116.2	4.4921	-0.12853	-0.015571
117.6	-2.4152	-0.14351	0.038297
119	-8.8057	-0.11926	0.044136
120.4	-13.325	-0.10003	-0.0069657
121.8	-14.997	-0.098942	-0.073952
123.2	-13.468	-0.069018	-0.097812
124.6	-9.0538	-0.017468	-0.057609
126	-2.6904	0.077271	0.031247
127.4	4.2486	0.18043	0.11372
128.8	10.283	0.22655	0.13811
130.2	14.107	0.21641	0.098484
131.6	14.905	0.12625	0.022239
133	12.518	0.006105	-0.041697
134.4	7.4512	-0.094548	-0.063453
135.8	0.80136	-0.15759	-0.051261
137.2	-6.016	-0.15917	-0.03755
138.6	-11.55	-0.13847	-0.049373
140	-14.614	-0.11535	-0.069096
141.4	-14.56	-0.094075	-0.057623
142.8	-11.39	-0.063361	0.0031373
144.2	-5.7158	0.2937	0.066109
145.6	1.201	0.7037	0.083643
147	7.8145	0.85793	0.047025
148.4	12.71	0.83268	-0.021503
149.8	14.884	0.81349	-0.06922
151.2	13.908	0.95683	-0.053514
152.6	10.002	1.2396	0.010239
154	3.9788	1.5342	0.068024
155.4	-2.9174	1.7073	0.063818
156.8	-9.2358	1.7124	-0.0052968
158.2	-13.628	1.6802	-0.075852
159.6	-15.132	1.7838	-0.08592
161	-13.387	2.127	-0.020707
162.4	-8.7589	2.6048	0.074398
163.8	-2.2447	2.9272	0.12998
165.2	4.728	2.9357	0.1178
166.6	10.64	2.868	0.061824
168	14.257	2.9342	0.0087092
169.4	14.823	2.9754	-0.0052277
170.8	12.225	3.0321	0.015531
172.2	7.0192	3.1361	0.028043
173.6	0.30878	3.264	-0.006903
175	-6.4724	3.3749	-0.07924
176.4	-11.878	3.4715	-0.13206
177.8	-14.743	3.582	-0.11044
179.2	-14.449	3.7579	-0.011422
180.6	-11.061	4.0077	0.1035
182	-5.3077	4.2869	0.15746
183.4	1.569	4.5272	0.11649
184.8	8.0998	4.6757	0.017109
186.2	12.895	4.7464	-0.059867
187.6	14.937	4.7881	-0.060717
189	13.797	4.8608	0.0022084
190.4	9.7094	4.9778	0.063831
191.8	3.5419	5.0966	0.063198
193.2	-3.3939	5.1911	-0.0018593
194.6	-9.6176	5.2592	-0.081231
196	-13.786	5.3501	-0.11288
197.4	-15.003	5.5193	-0.07235
198.8	-13.003	5.7613	0.007554
200.2	-8.2177	6.0402	0.071204
201.6	-1.6821	6.2895	0.083018
203	5.2054	6.4591	0.053213
204.4	10.971	6.5599	0.024197
205.8	14.389	6.6301	0.026849
207.2	14.735	6.7096	0.053642
208.6	11.931	6.8129	0.064296
210	6.5739	6.9154	0.025588
211.4	4.7567	9.7551	23.614
212.8	12.706	17.929	105.83
214.2	-1.9677	12.728	79.06
215.6	-19.781	4.4747	18.492
217	-23.877	2.2438	-4.0352
218.4	-11.973	7.2808	27.964
219.8	5.9359	14.313	79.558
221.2	18.051	17.398	106.28
222.6	19.002	14.384	88.51
224	12.186	8.0071	42.551
225.4	5.9071	3.5363	5.9327
226.8	6.426	4.6915	8.6172
228.2	12.609	10.626	49.208
229.6	15.985	16.032	92.603
231	7.0833	14.855	94.031
232.4	-14.681	6.0409	39.74
233.8	-32.581	-1.6192	-15.824
235.2	-17.989	7.5266	35.555
236.6	-15.565	7.926	34.866
238	-7.9284	9.7148	44.491
239.4	-1.3226	9.9307	44.493
240.8	5.5314	10.086	44.49
242.2	11.171	10.199	44.502
243.6	14.392	10.299	44.523
245	14.505	10.399	44.528
246.4	11.486	10.492	44.495
247.8	5.9752	10.564	44.428
249.2	-0.84653	10.623	44.36
250.6	-7.5199	10.696	44.329
252	-12.613	10.815	44.357
253.4	-15.035	10.996	44.429
254.8	-14.271	11.225	44.506
256.2	-10.488	11.471	44.547
257.6	-4.5002	11.699	44.537
259	2.4135	11.88	44.496
260.4	8.7781	12.017	44.464
261.8	13.236	12.127	44.463
263.2	14.839	12.23	44.482
264.6	13.239	12.334	44.489
266	8.7747	12.418	44.468
267.4	2.3968	12.477	44.431
268.8	-4.5297	12.533	44.409
270.2	-10.518	12.625	44.417
271.6	-14.288	12.785	44.443
273	-15.035	13.004	44.46
274.4	-12.601	13.244	44.454
275.8	-7.507	13.466	44.441
277.2	-0.83851	13.645	44.454
278.6	5.981	13.797	44.504
280	11.493	13.942	44.565


==> data/m11.dat <==
   0.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   0.0000000e+00	   3.0000000e-01	   0.0000000e+00	
   0.0000000e+00	   6.0000000e-01	   0.0000000e+00	
   0.0000000e+00	   9.0000000e-01	   0.0000000e+00	
   0.0000000e+00	   1.2000000e+00	   0.0000000e+00	
   0.0000000e+00	   1.5000000e+00	   5.9517529e-01	
   0.0000000e+00	   1.8000000e+00	   3.8446371e-01	
   0.0000000e+00	   2.1000000e+00	   2.0553009e-01	
   0.0000000e+00	   2.4000000e+00	   5.7523940e-02	
   0.0000000e+00	   2.7000000e+00	  -6.0830414e-02	
   0.0000000e+00	   3.0000000e+00	  -1.5119617e-01	
   0.0000000e+00	   3.3000000e+00	  -2.1557938e-01	
   0.0000000e+00	   3.6000000e+00	  -2.5627843e-01	
   0.0000000e+00	   3.9000000e+00	  -2.7582889e-01	
   0.0000000e+00	   4.2000000e+00	  -2.7694488e-01	
   0.0000000e+00	   4.5000000e+00	  -2.6245846e-01	
   0.0000000e+00	   4.8000000e+00	  -2.3525829e-01	
   0.0000000e+00	   5.1000000e+00	  -1.9822890e-01	
   0.0000000e+00	   5.4000000e+00	  -1.5419194e-01	
   0.0000000e+00	   5.7000000e+00	  -1.0585072e-01	
   0.0000000e+00	   6.0000000e+00	  -5.5739090e-02	
   0.0000000e+00	   6.3000000e+00	  -6.1757505e-03	
   0.0000000e+00	   6.6000000e+00	   4.0775006e-02	
   0.0000000e+00	   6.9000000e+00	   8.3335492e-02	
   0.0000000e+00	   7.2000000e+00	   1.2003910e-01	
   0.0000000e+00	   7.5000000e+00	   1.4974671e-01	
   0.0000000e+00	   7.8000000e+00	   1.7165475e-01	
   0.0000000e+00	   8.1000000e+00	   1.8529500e-01	
   0.0000000e+00	   8.4000000e+00	   1.9052629e-01	
   0.0000000e+00	   8.7000000e+00	   1.8751839e-01	
   0.0000000e+00	   9.0000000e+00	   1.7672880e-01	
   0.0000000e+00	   9.3000000e+00	   1.5887298e-01	
   0.0000000e+00	   9.6000000e+00	   1.3488904e-01	
   0.0000000e+00	   9.9000000e+00	   1.0589780e-01	
   0.0000000e+00	   1.0200000e+01	   7.3159253e-02	
   0.0000000e+00	   1.0500000e+01	   3.8026728e-02	
   0.0000000e+00	   1.0800000e+01	   1.8998323e-03	
   0.0000000e+00	   1.1100000e+01	  -3.3822539e-02	
   0.0000000e+00	   1.1400000e+01	  -6.7787930e-02	
   0.0000000e+00	   1.1700000e+01	  -9.8733622e-02	
   0.0000000e+00	   1.2000000e+01	  -1.2552639e-01	
   0.0000000e+00	   1.2300000e+01	  -1.4719775e-01	
   0.0000000e+00	   1.2600000e+01	  -1.6297371e-01	
   0.0000000e+00	   1.2900000e+01	  -1.7229842e-01	
   0.0000000e+00	   1.3200000e+01	  -1.7485100e-01	
   0.0000000e+00	   1.3500000e+01	  -1.7055519e-01	
   0.0000000e+00	   1.3800000e+01	  -1.5958158e-01	
   0.0000000e+00	   1.4100000e+01	  -1.4234229e-01	
   0.0000000e+00	   1.4400000e+01	  -1.1947841e-01	
   0.0000000e+00	   1.4700000e+01	  -9.1840275e-02	
   0.0000000e+00	   1.5000000e+01	  -6.0461265e-02	
   0.0000000e+00	   1.5300000e+01	  -2.6525719e-02	
   0.0000000e+00	   1.5600000e+01	   8.6682452e-03	
   0.0000000e+00	   1.5900000e+01	   4.3750044e-02	
   0.0000000e+00	   1.6200000e+01	   7.7321016e-02	
   0.0000000e+00	   1.6500000e+01	   1.0800077e-01	
   0.0000000e+00	   1.6800000e+01	   1.3447428e-01	
   0.0000000e+00	   1.7100000e+01	   1.5553857e-01	
   0.0000000e+00	   1.7400000e+01	   1.7014766e-01	
   0.0000000e+00	   1.7700000e+01	   1.7745466e-01	
   0.0000000e+00	   1.8000000e+01	   1.7684995e-01	
   0.0000000e+00	   1.8300000e+01	   1.6799418e-01	
   0.0000000e+00	   1.8600000e+01	   1.5084541e-01	
   0.0000000e+00	   1.8900000e+01	   1.2567940e-01	
   0.0000000e+00	   1.9200000e+01	   9.3102485e-02	
   0.0000000e+00	   1.9500000e+01	   5.4056536e-02	
   0.0000000e+00	   1.9800000e+01	   9.8157338e-03	
   0.0000000e+00	   2.0100000e+01	  -3.8025007e-02	
   0.0000000e+00	   2.0400000e+01	  -8.7569819e-02	
   0.0000000e+00	   2.0700000e+01	  -1.3664961e-01	
   0.0000000e+00	   2.1000000e+01	  -1.8285725e-01	
   0.0000000e+00	   2.1300000e+01	  -2.2358959e-01	
   0.0000000e+00	   2.1600000e+01	  -2.5609546e-01	
   0.0000000e+00	   2.1900000e+01	  -2.7752865e-01	
   0.0000000e+00	   2.2200000e+01	  -2.8500485e-01	
   0.0000000e+00	   2.2500000e+01	  -2.7566139e-01	
   0.0000000e+00	   2.2800000e+01	  -2.4671957e-01	
   0.0000000e+00	   2.3100000e+01	  -1.9555337e-01	
   0.0000000e+00	   2.3400000e+01	  -1.1979102e-01	
   0.0000000e+00	   2.3700000e+01	  -1.7573576e-02	
   0.0000000e+00	   2.4000000e+01	   1.1150210e-01	
   0.0000000e+00	   2.4300000e+01	   2.6276382e-01	
   0.0000000e+00	   2.4600000e+01	   4.1370856e-01	
   0.0000000e+00	   2.4900000e+01	   4.8683474e-01	
   0.0000000e+00	   2.5200000e+01	   2.8700444e-01	
   0.0000000e+00	   2.5500000e+01	  -2.8887794e-01	
   0.0000000e+00	   2.5800000e+01	   0.0000000e+00	
   0.0000000e+00	   2.6100000e+01	   0.0000000e+00	
   0.0000000e+00	   2.6400000e+01	   0.0000000e+00	
   0.0000000e+00	   2.6700000e+01	   0.0000000e+00	
   0.0000000e+00	   2.7000000e+01	   0.0000000e+00	
   0.0000000e+00	   2.7300000e+01	   0.0000000e+00	
   0.0000000e+00	   2.7600000e+01	   0.0000000e+00	
   0.0000000e+00	   2.7900000e+01	   0.0000000e+00	
   0.0000000e+00	   2.8200000e+01	   0.0000000e+00	
   0.0000000e+00	   2.8500000e+01	   0.0000000e+00	
   0.0000000e+00	   2.8800000e+01	   0.0000000e+00	
   0.0000000e+00	   2.9100000e+01	   0.0000000e+00	
   0.0000000e+00	   2.9400000e+01	   0.0000000e+00	
   0.0000000e+00	   2.9700000e+01	   0.0000000e+00	
   0.0000000e+00	   3.0000000e+01	   0.0000000e+00	
   2.0000000e-02	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-02	   3.0000000e-01	   0.0000000e+00	
   2.0000000e-02	   6.0000000e-01	   0.0000000e+00	
   2.0000000e-02	   9.0000000e-01	   0.0000000e+00	
   2.0000000e-02	   1.2000000e+00	   0.0000000e+00	
   2.0000000e-02	   1.5000000e+00	   6.1051734e-01	
   2.0000000e-02	   1.8000000e+00	   3.9764662e-01	
   2.0000000e-02	   2.1000000e+00	   2.1659505e-01	
   2.0000000e-02	   2.4000000e+00	   6.6541954e-02	
   2.0000000e-02	   2.7000000e+00	  -5.3760819e-02	
   2.0000000e-02	   3.0000000e+00	  -1.4595171e-01	
   2.0000000e-02	   3.3000000e+00	  -2.1201520e-01	
   2.0000000e-02	   3.6000000e+00	  -2.5423169e-01	
   2.0000000e-02	   3.9000000e+00	  -2.7512257e-01	
   2.0000000e-02	   4.2000000e+00	  -2.7739185e-01	
   2.0000000e-02	   4.5000000e+00	  -2.6386557e-01	
   2.0000000e-02	   4.8000000e+00	  -2.3743050e-01	
   2.0000000e-02	   5.1000000e+00	  -2.0097331e-01	
   2.0000000e-02	   5.4000000e+00	  -1.5732168e-01	
   2.0000000e-02	   5.7000000e+00	  -1.0918855e-01	
   2.0000000e-02	   6.0000000e+00	  -5.9120664e-02	
   2.0000000e-02	   6.3000000e+00	  -9.4525384e-03	
   2.0000000e-02	   6.6000000e+00	   3.7733317e-02	
   2.0000000e-02	   6.9000000e+00	   8.0639059e-02	
   2.0000000e-02	   7.2000000e+00	   1.1777653e-01	
   2.0000000e-02	   7.5000000e+00	   1.4798421e-01	
   2.0000000e-02	   7.8000000e+00	   1.7043584e-01	
   2.0000000e-02	   8.1000000e+00	   1.8464081e-01	
   2.0000000e-02	   8.4000000e+00	   1.9043633e-01	
   2.0000000e-02	   8.7000000e+00	   1.8797191e-01	
   2.0000000e-02	   9.0000000e+00	   1.7768651e-01	
   2.0000000e-02	   9.3000000e+00	   1.6027930e-01	
   2.0000000e-02	   9.6000000e+00	   1.3667460e-01	
   2.0000000e-02	   9.9000000e+00	   1.0798225e-01	
   2.0000000e-02	   1.0200000e+01	   7.5454312e-02	
   2.0000000e-02	   1.0500000e+01	   4.0439286e-02	
   2.0000000e-02	   1.0800000e+01	   4.3351489e-03	
   2.0000000e-02	   1.1100000e+01	  -3.1457697e-02	
   2.0000000e-02	   1.1400000e+01	  -6.5582277e-02	
   2.0000000e-02	   1.1700000e+01	  -9.6768535e-02	
   2.0000000e-02	   1.2000000e+01	  -1.2387337e-01	
   2.0000000e-02	   1.2300000e+01	  -1.4591619e-01	
   2.0000000e-02	   1.2600000e+01	  -1.6210911e-01	
   2.0000000e-02	   1.2900000e+01	  -1.7188098e-01	
   2.0000000e-02	   1.3200000e+01	  -1.7489470e-01	
   2.0000000e-02	   1.3500000e+01	  -1.7105741e-01	
   2.0000000e-02	   1.3800000e+01	  -1.6052314e-01	
   2.0000000e-02	   1.4100000e+01	  -1.4368807e-01	
   2.0000000e-02	   1.4400000e+01	  -1.2117842e-01	
   2.0000000e-02	   1.4700000e+01	  -9.3831173e-02	
   2.0000000e-02	   1.5000000e+01	  -6.2668346e-02	
   2.0000000e-02	   1.5300000e+01	  -2.8865227e-02	
   2.0000000e-02	   1.5600000e+01	   6.2864758e-03	
   2.0000000e-02	   1.5900000e+01	   4.1419690e-02	
   2.0000000e-02	   1.6200000e+01	   7.5136204e-02	
   2.0000000e-02	   1.6500000e+01	   1.0605292e-01	
   2.0000000e-02	   1.6800000e+01	   1.3284894e-01	
   2.0000000e-02	   1.7100000e+01	   1.5431229e-01	
   2.0000000e-02	   1.7400000e+01	   1.6938506e-01	
   2.0000000e-02	   1.7700000e+01	   1.7720573e-01	
   2.0000000e-02	   1.8000000e+01	   1.7714757e-01	
   2.0000000e-02	   1.8300000e+01	   1.6885214e-01	
   2.0000000e-02	   1.8600000e+01	   1.5225675e-01	
   2.0000000e-02	   1.8900000e+01	   1.2761526e-01	
   2.0000000e-02	   1.9200000e+01	   9.5511508e-02	
   2.0000000e-02	   1.9500000e+01	   5.6864790e-02	
   2.0000000e-02	   1.9800000e+01	   1.2927176e-02	
   2.0000000e-02	   2.0100000e+01	  -3.4727484e-02	
   2.0000000e-02	   2.0400000e+01	  -8.4222803e-02	
   2.0000000e-02	   2.0700000e+01	  -1.3340706e-01	
   2.0000000e-02	   2.1000000e+01	  -1.7988791e-01	
   2.0000000e-02	   2.1300000e+01	  -2.2107395e-01	
   2.0000000e-02	   2.1600000e+01	  -2.5422237e-01	
   2.0000000e-02	   2.1900000e+01	  -2.7649160e-01	
   2.0000000e-02	   2.2200000e+01	  -2.8499805e-01	
   2.0000000e-02	   2.2500000e+01	  -2.7687568e-01	
   2.0000000e-02	   2.2800000e+01	  -2.4933807e-01	
   2.0000000e-02	   2.3100000e+01	  -1.9974644e-01	
   2.0000000e-02	   2.3400000e+01	  -1.2570685e-01	
   2.0000000e-02	   2.3700000e+01	  -2.5309372e-02	
   2.0000000e-02	   2.4000000e+01	   1.0201108e-01	
   2.0000000e-02	   2.4300000e+01	   2.5216307e-01	
   2.0000000e-02	   2.4600000e+01	   4.0462801e-01	
   2.0000000e-02	   2.4900000e+01	   4.8753760e-01	
   2.0000000e-02	   2.5200000e+01	   3.1447425e-01	
   2.0000000e-02	   2.5500000e+01	  -2.5576152e-01	
   2.0000000e-02	   2.5800000e+01	   0.0000000e+00	
   2.0000000e-02	   2.6100000e+01	   0.0000000e+00	
   2.0000000e-02	   2.6400000e+01	   0.0000000e+00	
   2.0000000e-02	   2.6700000e+01	   0.0000000e+00	
   2.0000000e-02	   2.7000000e+01	   0.0000000e+00	
   2.0000000e-02	   2.7300000e+01	   0.0000000e+00	
   2.0000000e-02	   2.7600000e+01	   0.0000000e+00	
   2.0000000e-02	   2.7900000e+01	   0.0000000e+00	
   2.0000000e-02	   2.8200000e+01	   0.0000000e+00	
   2.0000000e-02	   2.8500000e+01	   0.0000000e+00	
   2.0000000e-02	   2.8800000e+01	   0.0000000e+00	
   2.0000000e-02	   2.9100000e+01	   0.0000000e+00	
   2.0000000e-02	   2.9400000e+01	   0.0000000e+00	
   2.0000000e-02	   2.9700000e+01	   0.0000000e+00	
   2.0000000e-02	   3.0000000e+01	   0.0000000e+00	
   4.0000000e-02	   0.0000000e+00	   0.0000000e+00	
   4.0000000e-02	   3.0000000e-01	   0.0000000e+00	
   4.0000000e-02	   6.0000000e-01	   0.0000000e+00	
   4.0000000e-02	   9.0000000e-01	   0.0000000e+00	
   4.0000000e-02	   1.2000000e+00	   0.0000000e+00	
   4.0000000e-02	   1.5000000e+00	   6.2631392e-01	
   4.0000000e-02	   1.8000000e+00	   4.1123959e-01	
   4.0000000e-02	   2.1000000e+00	   2.2802428e-01	
   4.0000000e-02	   2.4000000e+00	   7.5877854e-02	
   4.0000000e-02	   2.7000000e+00	  -4.6419602e-02	
   4.0000000e-02	   3.0000000e+00	  -1.4048106e-01	
   4.0000000e-02	   3.3000000e+00	  -2.0826879e-01	
   4.0000000e-02	   3.6000000e+00	  -2.5204458e-01	
   4.0000000e-02	   3.9000000e+00	  -2.7431512e-01	
   4.0000000e-02	   4.2000000e+00	  -2.7777377e-01	
   4.0000000e-02	   4.5000000e+00	  -2.6524017e-01	
   4.0000000e-02	   4.8000000e+00	  -2.3959886e-01	
   4.0000000e-02	   5.1000000e+00	  -2.0373845e-01	
   4.0000000e-02	   5.4000000e+00	  -1.6049249e-01	
   4.0000000e-02	   5.7000000e+00	  -1.1258349e-01	
   4.0000000e-02	   6.0000000e+00	  -6.2571164e-02	
   4.0000000e-02	   6.3000000e+00	  -1.2805932e-02	
   4.0000000e-02	   6.6000000e+00	   3.4611258e-02	
   4.0000000e-02	   6.9000000e+00	   7.7862126e-02	
   4.0000000e-02	   7.2000000e+00	   1.1543661e-01	
   4.0000000e-02	   7.5000000e+00	   1.4615040e-01	
   4.0000000e-02	   7.8000000e+00	   1.6915410e-01	
   4.0000000e-02	   8.1000000e+00	   1.8393421e-01	
   4.0000000e-02	   8.4000000e+00	   1.9030585e-01	
   4.0000000e-02	   8.7000000e+00	   1.8839772e-01	
   4.0000000e-02	   9.0000000e+00	   1.7862979e-01	
   4.0000000e-02	   9.3000000e+00	   1.6168441e-01	
   4.0000000e-02	   9.6000000e+00	   1.3847166e-01	
   4.0000000e-02	   9.9000000e+00	   1.1009001e-01	
   4.0000000e-02	   1.0200000e+01	   7.7783164e-02	
   4.0000000e-02	   1.0500000e+01	   4.2894519e-02	
   4.0000000e-02	   1.0800000e+01	   6.8201606e-03	
   4.0000000e-02	   1.1100000e+01	  -2.9038192e-02	
   4.0000000e-02	   1.1400000e+01	  -6.3319156e-02	
   4.0000000e-02	   1.1700000e+01	  -9.4745383e-02	
   4.0000000e-02	   1.2000000e+01	  -1.2216386e-01	
   4.0000000e-02	   1.2300000e+01	  -1.4458181e-01	
   4.0000000e-02	   1.2600000e+01	  -1.6119727e-01	
   4.0000000e-02	   1.2900000e+01	  -1.7142356e-01	
   4.0000000e-02	   1.3200000e+01	  -1.7490713e-01	
   4.0000000e-02	   1.3500000e+01	  -1.7153815e-01	
   4.0000000e-02	   1.3800000e+01	  -1.6145377e-01	
   4.0000000e-02	   1.4100000e+01	  -1.4503387e-01	
   4.0000000e-02	   1.4400000e+01	  -1.2288938e-01	
   4.0000000e-02	   1.4700000e+01	  -9.5843585e-02	
   4.0000000e-02	   1.5000000e+01	  -6.4906736e-02	
   4.0000000e-02	   1.5300000e+01	  -3.1244721e-02	
   4.0000000e-02	   1.5600000e+01	   3.8574704e-03	
   4.0000000e-02	   1.5900000e+01	   3.9036559e-02	
   4.0000000e-02	   1.6200000e+01	   7.2895010e-02	
   4.0000000e-02	   1.6500000e+01	   1.0404718e-01	
   4.0000000e-02	   1.6800000e+01	   1.3116640e-01	
   4.0000000e-02	   1.7100000e+01	   1.5303175e-01	
   4.0000000e-02	   1.7400000e+01	   1.6857335e-01	
   4.0000000e-02	   1.7700000e+01	   1.7691490e-01	
   4.0000000e-02	   1.8000000e+01	   1.7741245e-01	
   4.0000000e-02	   1.8300000e+01	   1.6968815e-01	
   4.0000000e-02	   1.8600000e+01	   1.5365826e-01	
   4.0000000e-02	   1.8900000e+01	   1.2955441e-01	
   4.0000000e-02	   1.9200000e+01	   9.7937498e-02	
   4.0000000e-02	   1.9500000e+01	   5.9703778e-02	
   4.0000000e-02	   1.9800000e+01	   1.6082725e-02	
   4.0000000e-02	   2.0100000e+01	  -3.1373383e-02	
   4.0000000e-02	   2.0400000e+01	  -8.0808151e-02	
   4.0000000e-02	   2.0700000e+01	  -1.3008774e-01	
   4.0000000e-02	   2.1000000e+01	  -1.7683506e-01	
   4.0000000e-02	   2.1300000e+01	  -2.1847094e-01	
   4.0000000e-02	   2.1600000e+01	  -2.5226132e-01	
   4.0000000e-02	   2.1900000e+01	  -2.7536963e-01	
   4.0000000e-02	   2.2200000e+01	  -2.8491330e-01	
   4.0000000e-02	   2.2500000e+01	  -2.7802313e-01	
   4.0000000e-02	   2.2800000e+01	  -2.5190519e-01	
   4.0000000e-02	   2.3100000e+01	  -2.0390802e-01	
   4.0000000e-02	   2.3400000e+01	  -1.3161612e-01	
   4.0000000e-02	   2.3700000e+01	  -3.3070970e-02	
   4.0000000e-02	   2.4000000e+01	   9.2444186e-02	
   4.0000000e-02	   2.4300000e+01	   2.4138086e-01	
   4.0000000e-02	   2.4600000e+01	   3.9508930e-01	
   4.0000000e-02	   2.4900000e+01	   4.8710719e-01	
   4.0000000e-02	   2.5200000e+01	   3.4011772e-01	
   4.0000000e-02	   2.5500000e+01	  -2.1735437e-01	
   4.0000000e-02	   2.5800000e+01	   0.0000000e+00	
   4.0000000e-02	   2.6100000e+01	   0.0000000e+00	
   4.0000000e-02	   2.6400000e+01	   0.0000000e+00	
   4.0000000e-02	   2.6700000e+01	   0.0000000e+00	
   4.0000000e-02	   2.7000000e+01	   0.0000000e+00	
   4.0000000e-02	   2.7300000e+01	   0.0000000e+00	
   4.0000000e-02	   2.7600000e+01	   0.0000000e+00	
   4.0000000e-02	   2.7900000e+01	   0.0000000e+00	
   4.0000000e-02	   2.8200000e+01	   0.0000000e+00	
   4.0000000e-02	   2.8500000e+01	   0.0000000e+00	
   4.0000000e-02	   2.8800000e+01	   0.0000000e+00	
   4.0000000e-02	   2.9100000e+01	   0.0000000e+00	
   4.0000000e-02	   2.9400000e+01	   0.0000000e+00	
   4.0000000e-02	   2.9700000e+01	   0.0000000e+00	
   4.0000000e-02	   3.0000000e+01	   0.0000000e+00	
   6.0000000e-02	   0.0000000e+00	   0.0000000e+00	
   6.0000000e-02	   3.0000000e-01	   0.0000000e+00	
   6.0000000e-02	   6.0000000e-01	   0.0000000e+00	
   6.0000000e-02	   9.0000000e-01	   0.0000000e+00	
   6.0000000e-02	   1.2000000e+00	   0.0000000e+00	
   6.0000000e-02	   1.5000000e+00	   6.4257365e-01	
   6.0000000e-02	   1.8000000e+00	   4.2525130e-01	
   6.0000000e-02	   2.1000000e+00	   2.3982640e-01	
   6.0000000e-02	   2.4000000e+00	   8.5540062e-02	
   6.0000000e-02	   2.7000000e+00	  -3.8798653e-02	
   6.0000000e-02	   3.0000000e+00	  -1.3477655e-01	
   6.0000000e-02	   3.3000000e+00	  -2.0433300e-01	
   6.0000000e-02	   3.6000000e+00	  -2.4971056e-01	
   6.0000000e-02	   3.9000000e+00	  -2.7340062e-01	
   6.0000000e-02	   4.2000000e+00	  -2.7808545e-01	
   6.0000000e-02	   4.5000000e+00	  -2.6657782e-01	
   6.0000000e-02	   4.8000000e+00	  -2.4175975e-01	
   6.0000000e-02	   5.1000000e+00	  -2.0652148e-01	
   6.0000000e-02	   5.4000000e+00	  -1.6370230e-01	
   6.0000000e-02	   5.7000000e+00	  -1.1603423e-01	
   6.0000000e-02	   6.0000000e+00	  -6.6089960e-02	
   6.0000000e-02	   6.3000000e+00	  -1.6235946e-02	
   6.0000000e-02	   6.6000000e+00	   3.1408236e-02	
   6.0000000e-02	   6.9000000e+00	   7.5003594e-02	
   6.0000000e-02	   7.2000000e+00	   1.1301783e-01	
   6.0000000e-02	   7.5000000e+00	   1.4424342e-01	
   6.0000000e-02	   7.8000000e+00	   1.6780742e-01	
   6.0000000e-02	   8.1000000e+00	   1.8317295e-01	
   6.0000000e-02	   8.4000000e+00	   1.9013252e-01	
   6.0000000e-02	   8.7000000e+00	   1.8879354e-01	
   6.0000000e-02	   9.0000000e+00	   1.7955646e-01	
   6.0000000e-02	   9.3000000e+00	   1.6308630e-01	
   6.0000000e-02	   9.6000000e+00	   1.4027847e-01	
   6.0000000e-02	   9.9000000e+00	   1.1221959e-01	
   6.0000000e-02	   1.0200000e+01	   8.0144681e-02	
   6.0000000e-02	   1.0500000e+01	   4.5391667e-02	
   6.0000000e-02	   1.0800000e+01	   9.3544866e-03	
   6.0000000e-02	   1.1100000e+01	  -2.6564019e-02	
   6.0000000e-02	   1.1400000e+01	  -6.0998189e-02	
   6.0000000e-02	   1.1700000e+01	  -9.2663434e-02	
   6.0000000e-02	   1.2000000e+01	  -1.2039681e-01	
   6.0000000e-02	   1.2300000e+01	  -1.4319327e-01	
   6.0000000e-02	   1.2600000e+01	  -1.6023661e-01	
   6.0000000e-02	   1.2900000e+01	  -1.7092444e-01	
   6.0000000e-02	   1.3200000e+01	  -1.7488644e-01	
   6.0000000e-02	   1.3500000e+01	  -1.7199554e-01	
   6.0000000e-02	   1.3800000e+01	  -1.6237164e-01	
   6.0000000e-02	   1.4100000e+01	  -1.4637793e-01	
   6.0000000e-02	   1.4400000e+01	  -1.2460970e-01	
   6.0000000e-02	   1.4700000e+01	  -9.7876124e-02	
   6.0000000e-02	   1.5000000e+01	  -6.7175312e-02	
   6.0000000e-02	   1.5300000e+01	  -3.3663396e-02	
   6.0000000e-02	   1.5600000e+01	   1.3816900e-03	
   6.0000000e-02	   1.5900000e+01	   3.6600743e-02	
   6.0000000e-02	   1.6200000e+01	   7.0597142e-02	
   6.0000000e-02	   1.6500000e+01	   1.0198288e-01	
   6.0000000e-02	   1.6800000e+01	   1.2942564e-01	
   6.0000000e-02	   1.7100000e+01	   1.5169558e-01	
   6.0000000e-02	   1.7400000e+01	   1.6771084e-01	
   6.0000000e-02	   1.7700000e+01	   1.7658026e-01	
   6.0000000e-02	   1.8000000e+01	   1.7764244e-01	
   6.0000000e-02	   1.8300000e+01	   1.7049995e-01	
   6.0000000e-02	   1.8600000e+01	   1.5504767e-01	
   6.0000000e-02	   1.8900000e+01	   1.3149461e-01	
   6.0000000e-02	   1.9200000e+01	   1.0037835e-01	
   6.0000000e-02	   1.9500000e+01	   6.2571611e-02	
   6.0000000e-02	   1.9800000e+01	   1.9280807e-02	
   6.0000000e-02	   2.0100000e+01	  -2.7963873e-02	
   6.0000000e-02	   2.0400000e+01	  -7.7326546e-02	
   6.0000000e-02	   2.0700000e+01	  -1.2669176e-01	
   6.0000000e-02	   2.1000000e+01	  -1.7369820e-01	
   6.0000000e-02	   2.1300000e+01	  -2.1577936e-01	
   6.0000000e-02	   2.1600000e+01	  -2.5021037e-01	
   6.0000000e-02	   2.1900000e+01	  -2.7416005e-01	
   6.0000000e-02	   2.2200000e+01	  -2.8474713e-01	
   6.0000000e-02	   2.2500000e+01	  -2.7909951e-01	
   6.0000000e-02	   2.2800000e+01	  -2.5441588e-01	
   6.0000000e-02	   2.3100000e+01	  -2.0803234e-01	
   6.0000000e-02	   2.3400000e+01	  -1.3751230e-01	
   6.0000000e-02	   2.3700000e+01	  -4.0851008e-02	
   6.0000000e-02	   2.4000000e+01	   8.2810216e-02	
   6.0000000e-02	   2.4300000e+01	   2.3042940e-01	
   6.0000000e-02	   2.4600000e+01	   3.8511222e-01	
   6.0000000e-02	   2.4900000e+01	   4.8556609e-01	
   6.0000000e-02	   2.5200000e+01	   3.6383395e-01	
   6.0000000e-02	   2.5500000e+01	  -1.7486707e-01	
   6.0000000e-02	   2.5800000e+01	   5.8176086e-01	
   6.0000000e-02	   2.6100000e+01	   0.0000000e+00	
   6.0000000e-02	   2.6400000e+01	   0.0000000e+00	
   6.0000000e-02	   2.6700000e+01	   0.0000000e+00	
   6.0000000e-02	   2.7000000e+01	   0.0000000e+00	
   6.0000000e-02	   2.7300000e+01	   0.0000000e+00	
   6.0000000e-02	   2.7600000e+01	   0.0000000e+00	
   6.0000000e-02	   2.7900000e+01	   0.0000000e+00	
   6.0000000e-02	   2.8200000e+01	   0.0000000e+00	
   6.0000000e-02	   2.8500000e+01	   0.0000000e+00	
   6.0000000e-02	   2.8800000e+01	   0.0000000e+00	
   6.0000000e-02	   2.9100000e+01	   0.0000000e+00	
   6.0000000e-02	   2.9400000e+01	   0.0000000e+00	
   6.0000000e-02	   2.9700000e+01	   0.0000000e+00	
   6.0000000e-02	   3.0000000e+01	   0.0000000e+00	
   8.0000000e-02	   0.0000000e+00	   0.0000000e+00	
   8.0000000e-02	   3.0000000e-01	   0.0000000e+00	
   8.0000000e-02	   6.0000000e-01	   0.0000000e+00	
   8.0000000e-02	   9.0000000e-01	   0.0000000e+00	
   8.0000000e-02	   1.2000000e+00	   0.0000000e+00	
   8.0000000e-02	   1.5000000e+00	   6.5930560e-01	
   8.0000000e-02	   1.8000000e+00	   4.3969089e-01	
   8.0000000e-02	   2.1000000e+00	   2.5201048e-01	
   8.0000000e-02	   2.4000000e+00	   9.5537444e-02	
   8.0000000e-02	   2.7000000e+00	  -3.0889428e-02	
   8.0000000e-02	   3.0000000e+00	  -1.2883006e-01	
   8.0000000e-02	   3.3000000e+00	  -2.0020025e-01	
   8.0000000e-02	   3.6000000e+00	  -2.4722267e-01	
   8.0000000e-02	   3.9000000e+00	  -2.7237285e-01	
   8.0000000e-02	   4.2000000e+00	  -2.7832141e-01	
   8.0000000e-02	   4.5000000e+00	  -2.6787385e-01	
   8.0000000e-02	   4.8000000e+00	  -2.4390928e-01	
   8.0000000e-02	   5.1000000e+00	  -2.0931934e-01	
   8.0000000e-02	   5.4000000e+00	  -1.6694886e-01	
   8.0000000e-02	   5.7000000e+00	  -1.1953930e-01	
   8.0000000e-02	   6.0000000e+00	  -6.9676333e-02	
   8.0000000e-02	   6.3000000e+00	  -1.9742545e-02	
   8.0000000e-02	   6.6000000e+00	   2.8123669e-02	
   8.0000000e-02	   6.9000000e+00	   7.2062346e-02	
   8.0000000e-02	   7.2000000e+00	   1.1051862e-01	
   8.0000000e-02	   7.5000000e+00	   1.4226136e-01	
   8.0000000e-02	   7.8000000e+00	   1.6639363e-01	
   8.0000000e-02	   8.1000000e+00	   1.8235468e-01	
   8.0000000e-02	   8.4000000e+00	   1.8991394e-01	
   8.0000000e-02	   8.7000000e+00	   1.8915698e-01	
   8.0000000e-02	   9.0000000e+00	   1.8046421e-01	
   8.0000000e-02	   9.3000000e+00	   1.6448287e-01	
   8.0000000e-02	   9.6000000e+00	   1.4209316e-01	
   8.0000000e-02	   9.9000000e+00	   1.1436945e-01	
   8.0000000e-02	   1.0200000e+01	   8.2537654e-02	
   8.0000000e-02	   1.0500000e+01	   4.7929900e-02	
   8.0000000e-02	   1.0800000e+01	   1.1937696e-02	
   8.0000000e-02	   1.1100000e+01	  -2.4035205e-02	
   8.0000000e-02	   1.1400000e+01	  -5.8619006e-02	
   8.0000000e-02	   1.1700000e+01	  -9.0521944e-02	
   8.0000000e-02	   1.2000000e+01	  -1.1857114e-01	
   8.0000000e-02	   1.2300000e+01	  -1.4174920e-01	
   8.0000000e-02	   1.2600000e+01	  -1.5922553e-01	
   8.0000000e-02	   1.2900000e+01	  -1.7038181e-01	
   8.0000000e-02	   1.3200000e+01	  -1.7483071e-01	
   8.0000000e-02	   1.3500000e+01	  -1.7242759e-01	
   8.0000000e-02	   1.3800000e+01	  -1.6327478e-01	
   8.0000000e-02	   1.4100000e+01	  -1.4771840e-01	
   8.0000000e-02	   1.4400000e+01	  -1.2633768e-01	
   8.0000000e-02	   1.4700000e+01	  -9.9927311e-02	
   8.0000000e-02	   1.5000000e+01	  -6.9472875e-02	
   8.0000000e-02	   1.5300000e+01	  -3.6120374e-02	
   8.0000000e-02	   1.5600000e+01	  -1.1403523e-03	
   8.0000000e-02	   1.5900000e+01	   3.4112367e-02	
   8.0000000e-02	   1.6200000e+01	   6.8242325e-02	
   8.0000000e-02	   1.6500000e+01	   9.9859352e-02	
   8.0000000e-02	   1.6800000e+01	   1.2762558e-01	
   8.0000000e-02	   1.7100000e+01	   1.5030236e-01	
   8.0000000e-02	   1.7400000e+01	   1.6679579e-01	
   8.0000000e-02	   1.7700000e+01	   1.7619978e-01	
   8.0000000e-02	   1.8000000e+01	   1.7783534e-01	
   8.0000000e-02	   1.8300000e+01	   1.7128519e-01	
   8.0000000e-02	   1.8600000e+01	   1.5642257e-01	
   8.0000000e-02	   1.8900000e+01	   1.3343351e-01	
   8.0000000e-02	   1.9200000e+01	   1.0283182e-01	
   8.0000000e-02	   1.9500000e+01	   6.5466287e-02	
   8.0000000e-02	   1.9800000e+01	   2.2519742e-02	
   8.0000000e-02	   2.0100000e+01	  -2.4500219e-02	
   8.0000000e-02	   2.0400000e+01	  -7.3778745e-02	
   8.0000000e-02	   2.0700000e+01	  -1.2321930e-01	
   8.0000000e-02	   2.1000000e+01	  -1.7047683e-01	
   8.0000000e-02	   2.1300000e+01	  -2.1299800e-01	
   8.0000000e-02	   2.1600000e+01	  -2.4806755e-01	
   8.0000000e-02	   2.1900000e+01	  -2.7286007e-01	
   8.0000000e-02	   2.2200000e+01	  -2.8449594e-01	
   8.0000000e-02	   2.2500000e+01	  -2.8010037e-01	
   8.0000000e-02	   2.2800000e+01	  -2.5686492e-01	
   8.0000000e-02	   2.3100000e+01	  -2.1211340e-01	
   8.0000000e-02	   2.3400000e+01	  -1.4338864e-01	
   8.0000000e-02	   2.3700000e+01	  -4.8641829e-02	
   8.0000000e-02	   2.4000000e+01	   7.3118275e-02	
   8.0000000e-02	   2.4300000e+01	   2.1932119e-01	
   8.0000000e-02	   2.4600000e+01	   3.7471704e-01	
   8.0000000e-02	   2.4900000e+01	   4.8293959e-01	
   8.0000000e-02	   2.5200000e+01	   3.8553994e-01	
   8.0000000e-02	   2.5500000e+01	  -1.2940676e-01	
   8.0000000e-02	   2.5800000e+01	   3.1304518e-01	
   8.0000000e-02	   2.6100000e+01	   0.0000000e+00	
   8.0000000e-02	   2.6400000e+01	   0.0000000e+00	
   8.0000000e-02	   2.6700000e+01	   0.0000000e+00	
   8.0000000e-02	   2.7000000e+01	   0.0000000e+00	
   8.0000000e-02	   2.7300000e+01	   0.0000000e+00	
   8.0000000e-02	   2.7600000e+01	   0.0000000e+00	
   8.0000000e-02	   2.7900000e+01	   0.0000000e+00	
   8.0000000e-02	   2.8200000e+01	   0.0000000e+00	
   8.0000000e-02	   2.8500000e+01	   0.0000000e+00	
   8.0000000e-02	   2.8800000e+01	   0.0000000e+00	
   8.0000000e-02	   2.9100000e+01	   0.0000000e+00	
   8.0000000e-02	   2.9400000e+01	   0.0000000e+00	
   8.0000000e-02	   2.9700000e+01	   0.0000000e+00	
   8.0000000e-02	   3.0000000e+01	   0.0000000e+00	
   1.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   1.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   1.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   1.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   1.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   1.0000000e-01	   1.5000000e+00	   6.7651922e-01	
   1.0000000e-01	   1.8000000e+00	   4.5456792e-01	
   1.0000000e-01	   2.1000000e+00	   2.6458601e-01	
   1.0000000e-01	   2.4000000e+00	   1.0587931e-01	
   1.0000000e-01	   2.7000000e+00	  -2.2682939e-02	
   1.0000000e-01	   3.0000000e+00	  -1.2263305e-01	
   1.0000000e-01	   3.3000000e+00	  -1.9586255e-01	
   1.0000000e-01	   3.6000000e+00	  -2.4457357e-01	
   1.0000000e-01	   3.9000000e+00	  -2.7122518e-01	
   1.0000000e-01	   4.2000000e+00	  -2.7847582e-01	
   1.0000000e-01	   4.5000000e+00	  -2.6912327e-01	
   1.0000000e-01	   4.8000000e+00	  -2.4604332e-01	
   1.0000000e-01	   5.1000000e+00	  -2.1212877e-01	
   1.0000000e-01	   5.4000000e+00	  -1.7022977e-01	
   1.0000000e-01	   5.7000000e+00	  -1.2309712e-01	
   1.0000000e-01	   6.0000000e+00	  -7.3329471e-02	
   1.0000000e-01	   6.3000000e+00	  -2.3325639e-02	
   1.0000000e-01	   6.6000000e+00	   2.4756999e-02	
   1.0000000e-01	   6.9000000e+00	   6.9037258e-02	
   1.0000000e-01	   7.2000000e+00	   1.0793737e-01	
   1.0000000e-01	   7.5000000e+00	   1.4020224e-01	
   1.0000000e-01	   7.8000000e+00	   1.6491045e-01	
   1.0000000e-01	   8.1000000e+00	   1.8147696e-01	
   1.0000000e-01	   8.4000000e+00	   1.8964757e-01	
   1.0000000e-01	   8.7000000e+00	   1.8948551e-01	
   1.0000000e-01	   9.0000000e+00	   1.8135064e-01	
   1.0000000e-01	   9.3000000e+00	   1.6587188e-01	
   1.0000000e-01	   9.6000000e+00	   1.4391375e-01	
   1.0000000e-01	   9.9000000e+00	   1.1653792e-01	
   1.0000000e-01	   1.0200000e+01	   8.4960779e-02	
   1.0000000e-01	   1.0500000e+01	   5.0508312e-02	
   1.0000000e-01	   1.0800000e+01	   1.4569302e-02	
   1.0000000e-01	   1.1100000e+01	  -2.1451815e-02	
   1.0000000e-01	   1.1400000e+01	  -5.6181256e-02	
   1.0000000e-01	   1.1700000e+01	  -8.8320168e-02	
   1.0000000e-01	   1.2000000e+01	  -1.1668575e-01	
   1.0000000e-01	   1.2300000e+01	  -1.4024816e-01	
   1.0000000e-01	   1.2600000e+01	  -1.5816233e-01	
   1.0000000e-01	   1.2900000e+01	  -1.6979378e-01	
   1.0000000e-01	   1.3200000e+01	  -1.7473792e-01	
   1.0000000e-01	   1.3500000e+01	  -1.7283224e-01	
   1.0000000e-01	   1.3800000e+01	  -1.6416115e-01	
   1.0000000e-01	   1.4100000e+01	  -1.4905330e-01	
   1.0000000e-01	   1.4400000e+01	  -1.2807152e-01	
   1.0000000e-01	   1.4700000e+01	  -1.0199557e-01	
   1.0000000e-01	   1.5000000e+01	  -7.1798139e-02	
   1.0000000e-01	   1.5300000e+01	  -3.8614709e-02	
   1.0000000e-01	   1.5600000e+01	  -3.7080848e-03	
   1.0000000e-01	   1.5900000e+01	   3.1571597e-02	
   1.0000000e-01	   1.6200000e+01	   6.5830306e-02	
   1.0000000e-01	   1.6500000e+01	   9.7675909e-02	
   1.0000000e-01	   1.6800000e+01	   1.2576515e-01	
   1.0000000e-01	   1.7100000e+01	   1.4885061e-01	
   1.0000000e-01	   1.7400000e+01	   1.6582639e-01	
   1.0000000e-01	   1.7700000e+01	   1.7577136e-01	
   1.0000000e-01	   1.8000000e+01	   1.7798882e-01	
   1.0000000e-01	   1.8300000e+01	   1.7204142e-01	
   1.0000000e-01	   1.8600000e+01	   1.5778044e-01	
   1.0000000e-01	   1.8900000e+01	   1.3536861e-01	
   1.0000000e-01	   1.9200000e+01	   1.0529556e-01	
   1.0000000e-01	   1.9500000e+01	   6.8385678e-02	
   1.0000000e-01	   1.9800000e+01	   2.5797734e-02	
   1.0000000e-01	   2.0100000e+01	  -2.0983787e-02	
   1.0000000e-01	   2.0400000e+01	  -7.0165594e-02	
   1.0000000e-01	   2.0700000e+01	  -1.1967059e-01	
   1.0000000e-01	   2.1000000e+01	  -1.6717051e-01	
   1.0000000e-01	   2.1300000e+01	  -2.1012566e-01	
   1.0000000e-01	   2.1600000e+01	  -2.4583085e-01	
   1.0000000e-01	   2.1900000e+01	  -2.7146686e-01	
   1.0000000e-01	   2.2200000e+01	  -2.8415602e-01	
   1.0000000e-01	   2.2500000e+01	  -2.8102117e-01	
   1.0000000e-01	   2.2800000e+01	  -2.5924691e-01	
   1.0000000e-01	   2.3100000e+01	  -2.1614497e-01	
   1.0000000e-01	   2.3400000e+01	  -1.4923808e-01	
   1.0000000e-01	   2.3700000e+01	  -5.6435484e-02	
   1.0000000e-01	   2.4000000e+01	   6.3377778e-02	
   1.0000000e-01	   2.4300000e+01	   2.0806907e-01	
   1.0000000e-01	   2.4600000e+01	   3.6392471e-01	
   1.0000000e-01	   2.4900000e+01	   4.7925596e-01	
   1.0000000e-01	   2.5200000e+01	   4.0517025e-01	
   1.0000000e-01	   2.5500000e+01	  -8.1984606e-02	
   1.0000000e-01	   2.5800000e+01	   1.0078999e-01	
   1.0000000e-01	   2.6100000e+01	   0.0000000e+00	
   1.0000000e-01	   2.6400000e+01	   0.0000000e+00	
   1.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   1.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   1.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   1.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   1.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   1.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   1.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   1.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   1.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   1.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   1.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   1.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   1.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   1.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   1.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   1.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   1.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   1.2000000e-01	   1.5000000e+00	   6.9422334e-01	
   1.2000000e-01	   1.8000000e+00	   4.6989132e-01	
   1.2000000e-01	   2.1000000e+00	   2.7756191e-01	
   1.2000000e-01	   2.4000000e+00	   1.1657442e-01	
   1.2000000e-01	   2.7000000e+00	  -1.4170708e-02	
   1.2000000e-01	   3.0000000e+00	  -1.1617744e-01	
   1.2000000e-01	   3.3000000e+00	  -1.9131232e-01	
   1.2000000e-01	   3.6000000e+00	  -2.4175627e-01	
   1.2000000e-01	   3.9000000e+00	  -2.6995128e-01	
   1.2000000e-01	   4.2000000e+00	  -2.7854308e-01	
   1.2000000e-01	   4.5000000e+00	  -2.7032123e-01	
   1.2000000e-01	   4.8000000e+00	  -2.4815784e-01	
   1.2000000e-01	   5.1000000e+00	  -2.1494652e-01	
   1.2000000e-01	   5.4000000e+00	  -1.7354258e-01	
   1.2000000e-01	   5.7000000e+00	  -1.2670602e-01	
   1.2000000e-01	   6.0000000e+00	  -7.7048461e-02	
   1.2000000e-01	   6.3000000e+00	  -2.6985004e-02	
   1.2000000e-01	   6.6000000e+00	   2.1307827e-02	
   1.2000000e-01	   6.9000000e+00	   6.5927376e-02	
   1.2000000e-01	   7.2000000e+00	   1.0527266e-01	
   1.2000000e-01	   7.5000000e+00	   1.3806424e-01	
   1.2000000e-01	   7.8000000e+00	   1.6335581e-01	
   1.2000000e-01	   8.1000000e+00	   1.8053751e-01	
   1.2000000e-01	   8.4000000e+00	   1.8933104e-01	
   1.2000000e-01	   8.7000000e+00	   1.8977676e-01	
   1.2000000e-01	   9.0000000e+00	   1.8221344e-01	
   1.2000000e-01	   9.3000000e+00	   1.6725118e-01	
   1.2000000e-01	   9.6000000e+00	   1.4573833e-01	
   1.2000000e-01	   9.9000000e+00	   1.1872336e-01	
   1.2000000e-01	   1.0200000e+01	   8.7412756e-02	
   1.2000000e-01	   1.0500000e+01	   5.3125971e-02	
   1.2000000e-01	   1.0800000e+01	   1.7248759e-02	
   1.2000000e-01	   1.1100000e+01	  -1.8813996e-02	
   1.2000000e-01	   1.1400000e+01	  -5.3684696e-02	
   1.2000000e-01	   1.1700000e+01	  -8.6057486e-02	
   1.2000000e-01	   1.2000000e+01	  -1.1473966e-01	
   1.2000000e-01	   1.2300000e+01	  -1.3868889e-01	
   1.2000000e-01	   1.2600000e+01	  -1.5704548e-01	
   1.2000000e-01	   1.2900000e+01	  -1.6915863e-01	
   1.2000000e-01	   1.3200000e+01	  -1.7460622e-01	
   1.2000000e-01	   1.3500000e+01	  -1.7320756e-01	
   1.2000000e-01	   1.3800000e+01	  -1.6502880e-01	
   1.2000000e-01	   1.4100000e+01	  -1.5038078e-01	
   1.2000000e-01	   1.4400000e+01	  -1.2980949e-01	
   1.2000000e-01	   1.4700000e+01	  -1.0407938e-01	
   1.2000000e-01	   1.5000000e+01	  -7.4149832e-02	
   1.2000000e-01	   1.5300000e+01	  -4.1145433e-02	
   1.2000000e-01	   1.5600000e+01	  -6.3208870e-03	
   1.2000000e-01	   1.5900000e+01	   2.8978681e-02	
   1.2000000e-01	   1.6200000e+01	   6.3360940e-02	
   1.2000000e-01	   1.6500000e+01	   9.5432016e-02	
   1.2000000e-01	   1.6800000e+01	   1.2384342e-01	
   1.2000000e-01	   1.7100000e+01	   1.4733905e-01	
   1.2000000e-01	   1.7400000e+01	   1.6480102e-01	
   1.2000000e-01	   1.7700000e+01	   1.7529311e-01	
   1.2000000e-01	   1.8000000e+01	   1.7810076e-01	
   1.2000000e-01	   1.8300000e+01	   1.7276634e-01	
   1.2000000e-01	   1.8600000e+01	   1.5911893e-01	
   1.2000000e-01	   1.8900000e+01	   1.3729755e-01	
   1.2000000e-01	   1.9200000e+01	   1.0776731e-01	
   1.2000000e-01	   1.9500000e+01	   7.1327727e-02	
   1.2000000e-01	   1.9800000e+01	   2.9113011e-02	
   1.2000000e-01	   2.0100000e+01	  -1.7415969e-02	
   1.2000000e-01	   2.0400000e+01	  -6.6488017e-02	
   1.2000000e-01	   2.0700000e+01	  -1.1604601e-01	
   1.2000000e-01	   2.1000000e+01	  -1.6377899e-01	
   1.2000000e-01	   2.1300000e+01	  -2.0716140e-01	
   1.2000000e-01	   2.1600000e+01	  -2.4349861e-01	
   1.2000000e-01	   2.1900000e+01	  -2.6997795e-01	
   1.2000000e-01	   2.2200000e+01	  -2.8372413e-01	
   1.2000000e-01	   2.2500000e+01	  -2.8185785e-01	
   1.2000000e-01	   2.2800000e+01	  -2.6155698e-01	
   1.2000000e-01	   2.3100000e+01	  -2.2012140e-01	
   1.2000000e-01	   2.3400000e+01	  -1.5505421e-01	
   1.2000000e-01	   2.3700000e+01	  -6.4224653e-02	
   1.2000000e-01	   2.4000000e+01	   5.3597582e-02	
   1.2000000e-01	   2.4300000e+01	   1.9668572e-01	
   1.2000000e-01	   2.4600000e+01	   3.5275774e-01	
   1.2000000e-01	   2.4900000e+01	   4.7455196e-01	
   1.2000000e-01	   2.5200000e+01	   4.2269148e-01	
   1.2000000e-01	   2.5500000e+01	  -3.3516595e-02	
   1.2000000e-01	   2.5800000e+01	  -6.2066221e-02	
   1.2000000e-01	   2.6100000e+01	   0.0000000e+00	
   1.2000000e-01	   2.6400000e+01	   0.0000000e+00	
   1.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   1.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   1.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   1.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   1.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   1.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   1.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   1.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   1.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   1.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   1.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   1.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   1.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   1.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   1.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   1.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   1.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   1.4000000e-01	   1.5000000e+00	   7.1242783e-01	
   1.4000000e-01	   1.8000000e+00	   4.8567109e-01	
   1.4000000e-01	   2.1000000e+00	   2.9094815e-01	
   1.4000000e-01	   2.4000000e+00	   1.2763258e-01	
   1.4000000e-01	   2.7000000e+00	  -5.3432404e-03	
   1.4000000e-01	   3.0000000e+00	  -1.0945418e-01	
   1.4000000e-01	   3.3000000e+00	  -1.8654106e-01	
   1.4000000e-01	   3.6000000e+00	  -2.3876293e-01	
   1.4000000e-01	   3.9000000e+00	  -2.6854406e-01	
   1.4000000e-01	   4.2000000e+00	  -2.7851692e-01	
   1.4000000e-01	   4.5000000e+00	  -2.7146231e-01	
   1.4000000e-01	   4.8000000e+00	  -2.5024832e-01	
   1.4000000e-01	   5.1000000e+00	  -2.1776900e-01	
   1.4000000e-01	   5.4000000e+00	  -1.7688458e-01	
   1.4000000e-01	   5.7000000e+00	  -1.3036417e-01	
   1.4000000e-01	   6.0000000e+00	  -8.0832283e-02	
   1.4000000e-01	   6.3000000e+00	  -3.0720388e-02	
   1.4000000e-01	   6.6000000e+00	   1.7775703e-02	
   1.4000000e-01	   6.9000000e+00	   6.2731639e-02	
   1.4000000e-01	   7.2000000e+00	   1.0252292e-01	
   1.4000000e-01	   7.5000000e+00	   1.3584537e-01	
   1.4000000e-01	   7.8000000e+00	   1.6172737e-01	
   1.4000000e-01	   8.1000000e+00	   1.7953379e-01	
   1.4000000e-01	   8.4000000e+00	   1.8896170e-01	
   1.4000000e-01	   8.7000000e+00	   1.9002806e-01	
   1.4000000e-01	   9.0000000e+00	   1.8305005e-01	
   1.4000000e-01	   9.3000000e+00	   1.6861838e-01	
   1.4000000e-01	   9.6000000e+00	   1.4756474e-01	
   1.4000000e-01	   9.9000000e+00	   1.2092396e-01	
   1.4000000e-01	   1.0200000e+01	   8.9892135e-02	
   1.4000000e-01	   1.0500000e+01	   5.5781834e-02	
   1.4000000e-01	   1.0800000e+01	   1.9975461e-02	
   1.4000000e-01	   1.1100000e+01	  -1.6121912e-02	
   1.4000000e-01	   1.1400000e+01	  -5.1129048e-02	
   1.4000000e-01	   1.1700000e+01	  -8.3733203e-02	
   1.4000000e-01	   1.2000000e+01	  -1.1273179e-01	
   1.4000000e-01	   1.2300000e+01	  -1.3706997e-01	
   1.4000000e-01	   1.2600000e+01	  -1.5587328e-01	
   1.4000000e-01	   1.2900000e+01	  -1.6847442e-01	
   1.4000000e-01	   1.3200000e+01	  -1.7443350e-01	
   1.4000000e-01	   1.3500000e+01	  -1.7355138e-01	
   1.4000000e-01	   1.3800000e+01	  -1.6587558e-01	
   1.4000000e-01	   1.4100000e+01	  -1.5169874e-01	
   1.4000000e-01	   1.4400000e+01	  -1.3154965e-01	
   1.4000000e-01	   1.4700000e+01	  -1.0617703e-01	
   1.4000000e-01	   1.5000000e+01	  -7.6526534e-02	
   1.4000000e-01	   1.5300000e+01	  -4.3711469e-02	
   1.4000000e-01	   1.5600000e+01	  -8.9780685e-03	
   1.4000000e-01	   1.5900000e+01	   2.6333888e-02	
   1.4000000e-01	   1.6200000e+01	   6.0834059e-02	
   1.4000000e-01	   1.6500000e+01	   9.3127061e-02	
   1.4000000e-01	   1.6800000e+01	   1.2185934e-01	
   1.4000000e-01	   1.7100000e+01	   1.4576622e-01	
   1.4000000e-01	   1.7400000e+01	   1.6371785e-01	
   1.4000000e-01	   1.7700000e+01	   1.7476289e-01	
   1.4000000e-01	   1.8000000e+01	   1.7816878e-01	
   1.4000000e-01	   1.8300000e+01	   1.7345742e-01	
   1.4000000e-01	   1.8600000e+01	   1.6043539e-01	
   1.4000000e-01	   1.8900000e+01	   1.3921773e-01	
   1.4000000e-01	   1.9200000e+01	   1.1024457e-01	
   1.4000000e-01	   1.9500000e+01	   7.4290137e-02	
   1.4000000e-01	   1.9800000e+01	   3.2463601e-02	
   1.4000000e-01	   2.0100000e+01	  -1.3798313e-02	
   1.4000000e-01	   2.0400000e+01	  -6.2747036e-02	
   1.4000000e-01	   2.0700000e+01	  -1.1234596e-01	
   1.4000000e-01	   2.1000000e+01	  -1.6030197e-01	
   1.4000000e-01	   2.1300000e+01	  -2.0410415e-01	
   1.4000000e-01	   2.1600000e+01	  -2.4106891e-01	
   1.4000000e-01	   2.1900000e+01	  -2.6839059e-01	
   1.4000000e-01	   2.2200000e+01	  -2.8319659e-01	
   1.4000000e-01	   2.2500000e+01	  -2.8260583e-01	
   1.4000000e-01	   2.2800000e+01	  -2.6378969e-01	
   1.4000000e-01	   2.3100000e+01	  -2.2403638e-01	
   1.4000000e-01	   2.3400000e+01	  -1.6082985e-01	
   1.4000000e-01	   2.3700000e+01	  -7.2001197e-02	
   1.4000000e-01	   2.4000000e+01	   4.3787333e-02	
   1.4000000e-01	   2.4300000e+01	   1.8518435e-01	
   1.4000000e-01	   2.4600000e+01	   3.4123827e-01	
   1.4000000e-01	   2.4900000e+01	   4.6886271e-01	
   1.4000000e-01	   2.5200000e+01	   4.3807650e-01	
   1.4000000e-01	   2.5500000e+01	   1.5181230e-02	
   1.4000000e-01	   2.5800000e+01	  -1.8184154e-01	
   1.4000000e-01	   2.6100000e+01	   0.0000000e+00	
   1.4000000e-01	   2.6400000e+01	   0.0000000e+00	
   1.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   1.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   1.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   1.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   1.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   1.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   1.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   1.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   1.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   1.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   1.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   1.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   1.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   1.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   1.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   1.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   1.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   1.6000000e-01	   1.5000000e+00	   7.3114213e-01	
   1.6000000e-01	   1.8000000e+00	   5.0191680e-01	
   1.6000000e-01	   2.1000000e+00	   3.0475433e-01	
   1.6000000e-01	   2.4000000e+00	   1.3906323e-01	
   1.6000000e-01	   2.7000000e+00	   3.8086391e-03	
   1.6000000e-01	   3.0000000e+00	  -1.0245448e-01	
   1.6000000e-01	   3.3000000e+00	  -1.8154050e-01	
   1.6000000e-01	   3.6000000e+00	  -2.3558589e-01	
   1.6000000e-01	   3.9000000e+00	  -2.6699658e-01	
   1.6000000e-01	   4.2000000e+00	  -2.7839114e-01	
   1.6000000e-01	   4.5000000e+00	  -2.7254117e-01	
   1.6000000e-01	   4.8000000e+00	  -2.5231023e-01	
   1.6000000e-01	   5.1000000e+00	  -2.2059255e-01	
   1.6000000e-01	   5.4000000e+00	  -1.8025300e-01	
   1.6000000e-01	   5.7000000e+00	  -1.3406962e-01	
   1.6000000e-01	   6.0000000e+00	  -8.4679808e-02	
   1.6000000e-01	   6.3000000e+00	  -3.4531416e-02	
   1.6000000e-01	   6.6000000e+00	   1.4160319e-02	
   1.6000000e-01	   6.9000000e+00	   5.9449130e-02	
   1.6000000e-01	   7.2000000e+00	   9.9686704e-02	
   1.6000000e-01	   7.5000000e+00	   1.3354376e-01	
   1.6000000e-01	   7.8000000e+00	   1.6002295e-01	
   1.6000000e-01	   8.1000000e+00	   1.7846339e-01	
   1.6000000e-01	   8.4000000e+00	   1.8853701e-01	
   1.6000000e-01	   8.7000000e+00	   1.9023686e-01	
   1.6000000e-01	   9.0000000e+00	   1.8385796e-01	
   1.6000000e-01	   9.3000000e+00	   1.6997114e-01	
   1.6000000e-01	   9.6000000e+00	   1.4939089e-01	
   1.6000000e-01	   9.9000000e+00	   1.2313789e-01	
   1.6000000e-01	   1.0200000e+01	   9.2397443e-02	
   1.6000000e-01	   1.0500000e+01	   5.8474819e-02	
   1.6000000e-01	   1.0800000e+01	   2.2748737e-02	
   1.6000000e-01	   1.1100000e+01	  -1.3375804e-02	
   1.6000000e-01	   1.1400000e+01	  -4.8514131e-02	
   1.6000000e-01	   1.1700000e+01	  -8.1346729e-02	
   1.6000000e-01	   1.2000000e+01	  -1.1066117e-01	
   1.6000000e-01	   1.2300000e+01	  -1.3539008e-01	
   1.6000000e-01	   1.2600000e+01	  -1.5464413e-01	
   1.6000000e-01	   1.2900000e+01	  -1.6773932e-01	
   1.6000000e-01	   1.3200000e+01	  -1.7421780e-01	
   1.6000000e-01	   1.3500000e+01	  -1.7386163e-01	
   1.6000000e-01	   1.3800000e+01	  -1.6669940e-01	
   1.6000000e-01	   1.4100000e+01	  -1.5300517e-01	
   1.6000000e-01	   1.4400000e+01	  -1.3329011e-01	
   1.6000000e-01	   1.4700000e+01	  -1.0828683e-01	
   1.6000000e-01	   1.5000000e+01	  -7.8926817e-02	
   1.6000000e-01	   1.5300000e+01	  -4.6311710e-02	
   1.6000000e-01	   1.5600000e+01	  -1.1678885e-02	
   1.6000000e-01	   1.5900000e+01	   2.3637566e-02	
   1.6000000e-01	   1.6200000e+01	   5.8249592e-02	
   1.6000000e-01	   1.6500000e+01	   9.0760548e-02	
   1.6000000e-01	   1.6800000e+01	   1.1981200e-01	
   1.6000000e-01	   1.7100000e+01	   1.4413082e-01	
   1.6000000e-01	   1.7400000e+01	   1.6257522e-01	
   1.6000000e-01	   1.7700000e+01	   1.7417870e-01	
   1.6000000e-01	   1.8000000e+01	   1.7819061e-01	
   1.6000000e-01	   1.8300000e+01	   1.7411220e-01	
   1.6000000e-01	   1.8600000e+01	   1.6172729e-01	
   1.6000000e-01	   1.8900000e+01	   1.4112659e-01	
   1.6000000e-01	   1.9200000e+01	   1.1272488e-01	
   1.6000000e-01	   1.9500000e+01	   7.7270643e-02	
   1.6000000e-01	   1.9800000e+01	   3.5847526e-02	
   1.6000000e-01	   2.0100000e+01	  -1.0132408e-02	
   1.6000000e-01	   2.0400000e+01	  -5.8943755e-02	
   1.6000000e-01	   2.0700000e+01	  -1.0857097e-01	
   1.6000000e-01	   2.1000000e+01	  -1.5673932e-01	
   1.6000000e-01	   2.1300000e+01	  -2.0095307e-01	
   1.6000000e-01	   2.1600000e+01	  -2.3854013e-01	
   1.6000000e-01	   2.1900000e+01	  -2.6670230e-01	
   1.6000000e-01	   2.2200000e+01	  -2.8257009e-01	
   1.6000000e-01	   2.2500000e+01	  -2.8326094e-01	
   1.6000000e-01	   2.2800000e+01	  -2.6593997e-01	
   1.6000000e-01	   2.3100000e+01	  -2.2788401e-01	
   1.6000000e-01	   2.3400000e+01	  -1.6655826e-01	
   1.6000000e-01	   2.3700000e+01	  -7.9757435e-02	
   1.6000000e-01	   2.4000000e+01	   3.3956258e-02	
   1.6000000e-01	   2.4300000e+01	   1.7357797e-01	
   1.6000000e-01	   2.4600000e+01	   3.2938941e-01	
   1.6000000e-01	   2.4900000e+01	   4.6222935e-01	
   1.6000000e-01	   2.5200000e+01	   4.5132430e-01	
   1.6000000e-01	   2.5500000e+01	   6.3389576e-02	
   1.6000000e-01	   2.5800000e+01	  -2.6455613e-01	
   1.6000000e-01	   2.6100000e+01	   0.0000000e+00	
   1.6000000e-01	   2.6400000e+01	   0.0000000e+00	
   1.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   1.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   1.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   1.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   1.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   1.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   1.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   1.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   1.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   1.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   1.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   1.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   1.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   1.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   1.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   1.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   1.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   1.8000000e-01	   1.5000000e+00	   7.5037671e-01	
   1.8000000e-01	   1.8000000e+00	   5.1863913e-01	
   1.8000000e-01	   2.1000000e+00	   3.1899109e-01	
   1.8000000e-01	   2.4000000e+00	   1.5087689e-01	
   1.8000000e-01	   2.7000000e+00	   1.3295138e-02	
   1.8000000e-01	   3.0000000e+00	  -9.5168578e-02	
   1.8000000e-01	   3.3000000e+00	  -1.7630145e-01	
   1.8000000e-01	   3.6000000e+00	  -2.3221666e-01	
   1.8000000e-01	   3.9000000e+00	  -2.6530109e-01	
   1.8000000e-01	   4.2000000e+00	  -2.7815886e-01	
   1.8000000e-01	   4.5000000e+00	  -2.7355183e-01	
   1.8000000e-01	   4.8000000e+00	  -2.5433858e-01	
   1.8000000e-01	   5.1000000e+00	  -2.2341312e-01	
   1.8000000e-01	   5.4000000e+00	  -1.8364473e-01	
   1.8000000e-01	   5.7000000e+00	  -1.3782022e-01	
   1.8000000e-01	   6.0000000e+00	  -8.8589772e-02	
   1.8000000e-01	   6.3000000e+00	  -3.8417659e-02	
   1.8000000e-01	   6.6000000e+00	   1.0461341e-02	
   1.8000000e-01	   6.9000000e+00	   5.6078841e-02	
   1.8000000e-01	   7.2000000e+00	   9.6762424e-02	
   1.8000000e-01	   7.5000000e+00	   1.3115736e-01	
   1.8000000e-01	   7.8000000e+00	   1.5824012e-01	
   1.8000000e-01	   8.1000000e+00	   1.7732362e-01	
   1.8000000e-01	   8.4000000e+00	   1.8805415e-01	
   1.8000000e-01	   8.7000000e+00	   1.9040032e-01	
   1.8000000e-01	   9.0000000e+00	   1.8463441e-01	
   1.8000000e-01	   9.3000000e+00	   1.7130686e-01	
   1.8000000e-01	   9.6000000e+00	   1.5121441e-01	
   1.8000000e-01	   9.9000000e+00	   1.2536313e-01	
   1.8000000e-01	   1.0200000e+01	   9.4927043e-02	
   1.8000000e-01	   1.0500000e+01	   6.1203719e-02	
   1.8000000e-01	   1.0800000e+01	   2.5567843e-02	
   1.8000000e-01	   1.1100000e+01	  -1.0575947e-02	
   1.8000000e-01	   1.1400000e+01	  -4.5839748e-02	
   1.8000000e-01	   1.1700000e+01	  -7.8897412e-02	
   1.8000000e-01	   1.2000000e+01	  -1.0852674e-01	
   1.8000000e-01	   1.2300000e+01	  -1.3364777e-01	
   1.8000000e-01	   1.2600000e+01	  -1.5335625e-01	
   1.8000000e-01	   1.2900000e+01	  -1.6695132e-01	
   1.8000000e-01	   1.3200000e+01	  -1.7395690e-01	
   1.8000000e-01	   1.3500000e+01	  -1.7413600e-01	
   1.8000000e-01	   1.3800000e+01	  -1.6749793e-01	
   1.8000000e-01	   1.4100000e+01	  -1.5429780e-01	
   1.8000000e-01	   1.4400000e+01	  -1.3502877e-01	
   1.8000000e-01	   1.4700000e+01	  -1.1040688e-01	
   1.8000000e-01	   1.5000000e+01	  -8.1349094e-02	
   1.8000000e-01	   1.5300000e+01	  -4.8944921e-02	
   1.8000000e-01	   1.5600000e+01	  -1.4422509e-02	
   1.8000000e-01	   1.5900000e+01	   2.0890100e-02	
   1.8000000e-01	   1.6200000e+01	   5.5607461e-02	
   1.8000000e-01	   1.6500000e+01	   8.8331924e-02	
   1.8000000e-01	   1.6800000e+01	   1.1770038e-01	
   1.8000000e-01	   1.7100000e+01	   1.4243137e-01	
   1.8000000e-01	   1.7400000e+01	   1.6137125e-01	
   1.8000000e-01	   1.7700000e+01	   1.7353834e-01	
   1.8000000e-01	   1.8000000e+01	   1.7816378e-01	
   1.8000000e-01	   1.8300000e+01	   1.7472801e-01	
   1.8000000e-01	   1.8600000e+01	   1.6299184e-01	
   1.8000000e-01	   1.8900000e+01	   1.4302131e-01	
   1.8000000e-01	   1.9200000e+01	   1.1520552e-01	
   1.8000000e-01	   1.9500000e+01	   8.0266730e-02	
   1.8000000e-01	   1.9800000e+01	   3.9262591e-02	
   1.8000000e-01	   2.0100000e+01	  -6.4200165e-03	
   1.8000000e-01	   2.0400000e+01	  -5.5079399e-02	
   1.8000000e-01	   2.0700000e+01	  -1.0472162e-01	
   1.8000000e-01	   2.1000000e+01	  -1.5309089e-01	
   1.8000000e-01	   2.1300000e+01	  -1.9770719e-01	
   1.8000000e-01	   2.1600000e+01	  -2.3591043e-01	
   1.8000000e-01	   2.1900000e+01	  -2.6491034e-01	
   1.8000000e-01	   2.2200000e+01	  -2.8184093e-01	
   1.8000000e-01	   2.2500000e+01	  -2.8381849e-01	
   1.8000000e-01	   2.2800000e+01	  -2.6800221e-01	
   1.8000000e-01	   2.3100000e+01	  -2.3165772e-01	
   1.8000000e-01	   2.3400000e+01	  -1.7223197e-01	
   1.8000000e-01	   2.3700000e+01	  -8.7484885e-02	
   1.8000000e-01	   2.4000000e+01	   2.4114374e-02	
   1.8000000e-01	   2.4300000e+01	   1.6188015e-01	
   1.8000000e-01	   2.4600000e+01	   3.1723413e-01	
   1.8000000e-01	   2.4900000e+01	   4.5469187e-01	
   1.8000000e-01	   2.5200000e+01	   4.6243951e-01	
   1.8000000e-01	   2.5500000e+01	   1.1047360e-01	
   1.8000000e-01	   2.5800000e+01	  -3.1560699e-01	
   1.8000000e-01	   2.6100000e+01	   0.0000000e+00	
   1.8000000e-01	   2.6400000e+01	   0.0000000e+00	
   1.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   1.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   1.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   1.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   1.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   1.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   1.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   1.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   1.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   1.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   1.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   1.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   2.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   2.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   2.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   2.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   2.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   2.0000000e-01	   1.5000000e+00	   7.7014096e-01	
   2.0000000e-01	   1.8000000e+00	   5.3584764e-01	
   2.0000000e-01	   2.1000000e+00	   3.3366808e-01	
   2.0000000e-01	   2.4000000e+00	   1.6308310e-01	
   2.0000000e-01	   2.7000000e+00	   2.3125562e-02	
   2.0000000e-01	   3.0000000e+00	  -8.7587538e-02	
   2.0000000e-01	   3.3000000e+00	  -1.7081545e-01	
   2.0000000e-01	   3.6000000e+00	  -2.2864735e-01	
   2.0000000e-01	   3.9000000e+00	  -2.6345041e-01	
   2.0000000e-01	   4.2000000e+00	  -2.7781366e-01	
   2.0000000e-01	   4.5000000e+00	  -2.7448866e-01	
   2.0000000e-01	   4.8000000e+00	  -2.5632856e-01	
   2.0000000e-01	   5.1000000e+00	  -2.2622679e-01	
   2.0000000e-01	   5.4000000e+00	  -1.8705674e-01	
   2.0000000e-01	   5.7000000e+00	  -1.4161378e-01	
   2.0000000e-01	   6.0000000e+00	  -9.2560811e-02	
   2.0000000e-01	   6.3000000e+00	  -4.2378527e-02	
   2.0000000e-01	   6.6000000e+00	   6.6786487e-03	
   2.0000000e-01	   6.9000000e+00	   5.2620015e-02	
   2.0000000e-01	   7.2000000e+00	   9.3748776e-02	
   2.0000000e-01	   7.5000000e+00	   1.2868439e-01	
   2.0000000e-01	   7.8000000e+00	   1.5637677e-01	
   2.0000000e-01	   8.1000000e+00	   1.7611213e-01	
   2.0000000e-01	   8.4000000e+00	   1.8751061e-01	
   2.0000000e-01	   8.7000000e+00	   1.9051584e-01	
   2.0000000e-01	   9.0000000e+00	   1.8537686e-01	
   2.0000000e-01	   9.3000000e+00	   1.7262311e-01	
   2.0000000e-01	   9.6000000e+00	   1.5303311e-01	
   2.0000000e-01	   9.9000000e+00	   1.2759775e-01	
   2.0000000e-01	   1.0200000e+01	   9.7479342e-02	
   2.0000000e-01	   1.0500000e+01	   6.3967321e-02	
   2.0000000e-01	   1.0800000e+01	   2.8431974e-02	
   2.0000000e-01	   1.1100000e+01	  -7.7227146e-03	
   2.0000000e-01	   1.1400000e+01	  -4.3105843e-02	
   2.0000000e-01	   1.1700000e+01	  -7.6384779e-02	
   2.0000000e-01	   1.2000000e+01	  -1.0632762e-01	
   2.0000000e-01	   1.2300000e+01	  -1.3184183e-01	
   2.0000000e-01	   1.2600000e+01	  -1.5200813e-01	
   2.0000000e-01	   1.2900000e+01	  -1.6610865e-01	
   2.0000000e-01	   1.3200000e+01	  -1.7364884e-01	
   2.0000000e-01	   1.3500000e+01	  -1.7437243e-01	
   2.0000000e-01	   1.3800000e+01	  -1.6826907e-01	
   2.0000000e-01	   1.4100000e+01	  -1.5557457e-01	
   2.0000000e-01	   1.4400000e+01	  -1.3676367e-01	
   2.0000000e-01	   1.4700000e+01	  -1.1253543e-01	
   2.0000000e-01	   1.5000000e+01	  -8.3791835e-02	
   2.0000000e-01	   1.5300000e+01	  -5.1609881e-02	
   2.0000000e-01	   1.5600000e+01	  -1.7208071e-02	
   2.0000000e-01	   1.5900000e+01	   1.8091970e-02	
   2.0000000e-01	   1.6200000e+01	   5.2907725e-02	
   2.0000000e-01	   1.6500000e+01	   8.5840821e-02	
   2.0000000e-01	   1.6800000e+01	   1.1552369e-01	
   2.0000000e-01	   1.7100000e+01	   1.4066668e-01	
   2.0000000e-01	   1.7400000e+01	   1.6010436e-01	
   2.0000000e-01	   1.7700000e+01	   1.7283987e-01	
   2.0000000e-01	   1.8000000e+01	   1.7808608e-01	
   2.0000000e-01	   1.8300000e+01	   1.7530242e-01	
   2.0000000e-01	   1.8600000e+01	   1.6422648e-01	
   2.0000000e-01	   1.8900000e+01	   1.4489934e-01	
   2.0000000e-01	   1.9200000e+01	   1.1768397e-01	
   2.0000000e-01	   1.9500000e+01	   8.3276038e-02	
   2.0000000e-01	   1.9800000e+01	   4.2706693e-02	
   2.0000000e-01	   2.0100000e+01	  -2.6628843e-03	
   2.0000000e-01	   2.0400000e+01	  -5.1155256e-02	
   2.0000000e-01	   2.0700000e+01	  -1.0079867e-01	
   2.0000000e-01	   2.1000000e+01	  -1.4935681e-01	
   2.0000000e-01	   2.1300000e+01	  -1.9436591e-01	
   2.0000000e-01	   2.1600000e+01	  -2.3317844e-01	
   2.0000000e-01	   2.1900000e+01	  -2.6301251e-01	
   2.0000000e-01	   2.2200000e+01	  -2.8100605e-01	
   2.0000000e-01	   2.2500000e+01	  -2.8427458e-01	
   2.0000000e-01	   2.2800000e+01	  -2.6997162e-01	
   2.0000000e-01	   2.3100000e+01	  -2.3535189e-01	
   2.0000000e-01	   2.3400000e+01	  -1.7784448e-01	
   2.0000000e-01	   2.3700000e+01	  -9.5176077e-02	
   2.0000000e-01	   2.4000000e+01	   1.4270716e-02	
   2.0000000e-01	   2.4300000e+01	   1.5010382e-01	
   2.0000000e-01	   2.4600000e+01	   3.0479622e-01	
   2.0000000e-01	   2.4900000e+01	   4.4629739e-01	
   2.0000000e-01	   2.5200000e+01	   4.7145709e-01	
   2.0000000e-01	   2.5500000e+01	   1.5590106e-01	
   2.0000000e-01	   2.5800000e+01	  -3.4013532e-01	
   2.0000000e-01	   2.6100000e+01	   0.0000000e+00	
   2.0000000e-01	   2.6400000e+01	   0.0000000e+00	
   2.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   2.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   2.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   2.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   2.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   2.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   2.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   2.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   2.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   2.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   2.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   2.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   2.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   2.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   2.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   2.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   2.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   2.2000000e-01	   1.5000000e+00	   7.9044512e-01	
   2.2000000e-01	   1.8000000e+00	   5.5355278e-01	
   2.2000000e-01	   2.1000000e+00	   3.4879579e-01	
   2.2000000e-01	   2.4000000e+00	   1.7569224e-01	
   2.2000000e-01	   2.7000000e+00	   3.3310054e-02	
   2.2000000e-01	   3.0000000e+00	  -7.9701607e-02	
   2.2000000e-01	   3.3000000e+00	  -1.6507328e-01	
   2.2000000e-01	   3.6000000e+00	  -2.2486937e-01	
   2.2000000e-01	   3.9000000e+00	  -2.6143668e-01	
   2.2000000e-01	   4.2000000e+00	  -2.7734849e-01	
   2.2000000e-01	   4.5000000e+00	  -2.7534551e-01	
   2.2000000e-01	   4.8000000e+00	  -2.5827497e-01	
   2.2000000e-01	   5.1000000e+00	  -2.2902929e-01	
   2.2000000e-01	   5.4000000e+00	  -1.9048569e-01	
   2.2000000e-01	   5.7000000e+00	  -1.4544790e-01	
   2.2000000e-01	   6.0000000e+00	  -9.6591421e-02	
   2.2000000e-01	   6.3000000e+00	  -4.6413357e-02	
   2.2000000e-01	   6.6000000e+00	   2.8121308e-03	
   2.2000000e-01	   6.9000000e+00	   4.9071849e-02	
   2.2000000e-01	   7.2000000e+00	   9.0644356e-02	
   2.2000000e-01	   7.5000000e+00	   1.2612296e-01	
   2.2000000e-01	   7.8000000e+00	   1.5443060e-01	
   2.2000000e-01	   8.1000000e+00	   1.7482632e-01	
   2.2000000e-01	   8.4000000e+00	   1.8690363e-01	
   2.2000000e-01	   8.7000000e+00	   1.9058061e-01	
   2.2000000e-01	   9.0000000e+00	   1.8608252e-01	
   2.2000000e-01	   9.3000000e+00	   1.7391727e-01	
   2.2000000e-01	   9.6000000e+00	   1.5484457e-01	
   2.2000000e-01	   9.9000000e+00	   1.2983965e-01	
   2.2000000e-01	   1.0200000e+01	   1.0005260e-01	
   2.2000000e-01	   1.0500000e+01	   6.6764296e-02	
   2.2000000e-01	   1.0800000e+01	   3.1340251e-02	
   2.2000000e-01	   1.1100000e+01	  -4.8165241e-03	
   2.2000000e-01	   1.1400000e+01	  -4.0312367e-02	
   2.2000000e-01	   1.1700000e+01	  -7.3808325e-02	
   2.2000000e-01	   1.2000000e+01	  -1.0406288e-01	
   2.2000000e-01	   1.2300000e+01	  -1.2997094e-01	
   2.2000000e-01	   1.2600000e+01	  -1.5059810e-01	
   2.2000000e-01	   1.2900000e+01	  -1.6520936e-01	
   2.2000000e-01	   1.3200000e+01	  -1.7329151e-01	
   2.2000000e-01	   1.3500000e+01	  -1.7456866e-01	
   2.2000000e-01	   1.3800000e+01	  -1.6901052e-01	
   2.2000000e-01	   1.4100000e+01	  -1.5683323e-01	
   2.2000000e-01	   1.4400000e+01	  -1.3849267e-01	
   2.2000000e-01	   1.4700000e+01	  -1.1467053e-01	
   2.2000000e-01	   1.5000000e+01	  -8.6253372e-02	
   2.2000000e-01	   1.5300000e+01	  -5.4305251e-02	
   2.2000000e-01	   1.5600000e+01	  -2.0034617e-02	
   2.2000000e-01	   1.5900000e+01	   1.5243700e-02	
   2.2000000e-01	   1.6200000e+01	   5.0150459e-02	
   2.2000000e-01	   1.6500000e+01	   8.3286848e-02	
   2.2000000e-01	   1.6800000e+01	   1.1328106e-01	
   2.2000000e-01	   1.7100000e+01	   1.3883543e-01	
   2.2000000e-01	   1.7400000e+01	   1.5877283e-01	
   2.2000000e-01	   1.7700000e+01	   1.7208123e-01	
   2.2000000e-01	   1.8000000e+01	   1.7795513e-01	
   2.2000000e-01	   1.8300000e+01	   1.7583284e-01	
   2.2000000e-01	   1.8600000e+01	   1.6542847e-01	
   2.2000000e-01	   1.8900000e+01	   1.4675786e-01	
   2.2000000e-01	   1.9200000e+01	   1.2015750e-01	
   2.2000000e-01	   1.9500000e+01	   8.6295997e-02	
   2.2000000e-01	   1.9800000e+01	   4.6177541e-02	
   2.2000000e-01	   2.0100000e+01	   1.1370860e-03	
   2.2000000e-01	   2.0400000e+01	  -4.7172735e-02	
   2.2000000e-01	   2.0700000e+01	  -9.6802904e-02	
   2.2000000e-01	   2.1000000e+01	  -1.4553718e-01	
   2.2000000e-01	   2.1300000e+01	  -1.9092859e-01	
   2.2000000e-01	   2.1600000e+01	  -2.3034268e-01	
   2.2000000e-01	   2.1900000e+01	  -2.6100643e-01	
   2.2000000e-01	   2.2200000e+01	  -2.8006214e-01	
   2.2000000e-01	   2.2500000e+01	  -2.8462495e-01	
   2.2000000e-01	   2.2800000e+01	  -2.7184299e-01	
   2.2000000e-01	   2.3100000e+01	  -2.3896036e-01	
   2.2000000e-01	   2.3400000e+01	  -1.8338871e-01	
   2.2000000e-01	   2.3700000e+01	  -1.0282293e-01	
   2.2000000e-01	   2.4000000e+01	   4.4349055e-03	
   2.2000000e-01	   2.4300000e+01	   1.3826226e-01	
   2.2000000e-01	   2.4600000e+01	   2.9209915e-01	
   2.2000000e-01	   2.4900000e+01	   4.3709173e-01	
   2.2000000e-01	   2.5200000e+01	   4.7841703e-01	
   2.2000000e-01	   2.5500000e+01	   1.9921916e-01	
   2.2000000e-01	   2.5800000e+01	  -3.4269225e-01	
   2.2000000e-01	   2.6100000e+01	   0.0000000e+00	
   2.2000000e-01	   2.6400000e+01	   0.0000000e+00	
   2.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   2.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   2.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   2.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   2.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   2.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   2.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   2.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   2.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   2.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   2.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   2.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   2.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   2.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   2.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   2.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   2.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   2.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   2.4000000e-01	   1.8000000e+00	   5.7176497e-01	
   2.4000000e-01	   2.1000000e+00	   3.6438473e-01	
   2.4000000e-01	   2.4000000e+00	   1.8871476e-01	
   2.4000000e-01	   2.7000000e+00	   4.3858824e-02	
   2.4000000e-01	   3.0000000e+00	  -7.1500948e-02	
   2.4000000e-01	   3.3000000e+00	  -1.5906560e-01	
   2.4000000e-01	   3.6000000e+00	  -2.2087402e-01	
   2.4000000e-01	   3.9000000e+00	  -2.5925191e-01	
   2.4000000e-01	   4.2000000e+00	  -2.7675619e-01	
   2.4000000e-01	   4.5000000e+00	  -2.7611608e-01	
   2.4000000e-01	   4.8000000e+00	  -2.6017241e-01	
   2.4000000e-01	   5.1000000e+00	  -2.3181619e-01	
   2.4000000e-01	   5.4000000e+00	  -1.9392811e-01	
   2.4000000e-01	   5.7000000e+00	  -1.4932004e-01	
   2.4000000e-01	   6.0000000e+00	  -1.0067996e-01	
   2.4000000e-01	   6.3000000e+00	  -5.0521367e-02	
   2.4000000e-01	   6.6000000e+00	  -1.1382177e-03	
   2.4000000e-01	   6.9000000e+00	   4.5433629e-02	
   2.4000000e-01	   7.2000000e+00	   8.7447833e-02	
   2.4000000e-01	   7.5000000e+00	   1.2347123e-01	
   2.4000000e-01	   7.8000000e+00	   1.5239934e-01	
   2.4000000e-01	   8.1000000e+00	   1.7346365e-01	
   2.4000000e-01	   8.4000000e+00	   1.8623046e-01	
   2.4000000e-01	   8.7000000e+00	   1.9059182e-01	
   2.4000000e-01	   9.0000000e+00	   1.8674862e-01	
   2.4000000e-01	   9.3000000e+00	   1.7518668e-01	
   2.4000000e-01	   9.6000000e+00	   1.5664634e-01	
   2.4000000e-01	   9.9000000e+00	   1.3208666e-01	
   2.4000000e-01	   1.0200000e+01	   1.0264501e-01	
   2.4000000e-01	   1.0500000e+01	   6.9593245e-02	
   2.4000000e-01	   1.0800000e+01	   3.4291717e-02	
   2.4000000e-01	   1.1100000e+01	  -1.8578657e-03	
   2.4000000e-01	   1.1400000e+01	  -3.7459339e-02	
   2.4000000e-01	   1.1700000e+01	  -7.1167612e-02	
   2.4000000e-01	   1.2000000e+01	  -1.0173165e-01	
   2.4000000e-01	   1.2300000e+01	  -1.2803382e-01	
   2.4000000e-01	   1.2600000e+01	  -1.4912455e-01	
   2.4000000e-01	   1.2900000e+01	  -1.6425157e-01	
   2.4000000e-01	   1.3200000e+01	  -1.7288279e-01	
   2.4000000e-01	   1.3500000e+01	  -1.7472245e-01	
   2.4000000e-01	   1.3800000e+01	  -1.6971999e-01	
   2.4000000e-01	   1.4100000e+01	  -1.5807149e-01	
   2.4000000e-01	   1.4400000e+01	  -1.4021360e-01	
   2.4000000e-01	   1.4700000e+01	  -1.1681020e-01	
   2.4000000e-01	   1.5000000e+01	  -8.8731982e-02	
   2.4000000e-01	   1.5300000e+01	  -5.7029634e-02	
   2.4000000e-01	   1.5600000e+01	  -2.2901130e-02	
   2.4000000e-01	   1.5900000e+01	   1.2345890e-02	
   2.4000000e-01	   1.6200000e+01	   4.7335808e-02	
   2.4000000e-01	   1.6500000e+01	   8.0669682e-02	
   2.4000000e-01	   1.6800000e+01	   1.1097172e-01	
   2.4000000e-01	   1.7100000e+01	   1.3693640e-01	
   2.4000000e-01	   1.7400000e+01	   1.5737501e-01	
   2.4000000e-01	   1.7700000e+01	   1.7126037e-01	
   2.4000000e-01	   1.8000000e+01	   1.7776857e-01	
   2.4000000e-01	   1.8300000e+01	   1.7631666e-01	
   2.4000000e-01	   1.8600000e+01	   1.6659507e-01	
   2.4000000e-01	   1.8900000e+01	   1.4859407e-01	
   2.4000000e-01	   1.9200000e+01	   1.2262333e-01	
   2.4000000e-01	   1.9500000e+01	   8.9323990e-02	
   2.4000000e-01	   1.9800000e+01	   4.9672778e-02	
   2.4000000e-01	   2.0100000e+01	   4.9779102e-03	
   2.4000000e-01	   2.0400000e+01	  -4.3133338e-02	
   2.4000000e-01	   2.0700000e+01	  -9.2735259e-02	
   2.4000000e-01	   2.1000000e+01	  -1.4163224e-01	
   2.4000000e-01	   2.1300000e+01	  -1.8739471e-01	
   2.4000000e-01	   2.1600000e+01	  -2.2740178e-01	
   2.4000000e-01	   2.1900000e+01	  -2.5888985e-01	
   2.4000000e-01	   2.2200000e+01	  -2.7900604e-01	
   2.4000000e-01	   2.2500000e+01	  -2.8486547e-01	
   2.4000000e-01	   2.2800000e+01	  -2.7361126e-01	
   2.4000000e-01	   2.3100000e+01	  -2.4247714e-01	
   2.4000000e-01	   2.3400000e+01	  -1.8885775e-01	
   2.4000000e-01	   2.3700000e+01	  -1.1041750e-01	
   2.4000000e-01	   2.4000000e+01	  -5.3835574e-03	
   2.4000000e-01	   2.4300000e+01	   1.2636863e-01	
   2.4000000e-01	   2.4600000e+01	   2.7916641e-01	
   2.4000000e-01	   2.4900000e+01	   4.2712247e-01	
   2.4000000e-01	   2.5200000e+01	   4.8337322e-01	
   2.4000000e-01	   2.5500000e+01	   2.4005797e-01	
   2.4000000e-01	   2.5800000e+01	  -3.2739908e-01	
   2.4000000e-01	   2.6100000e+01	   0.0000000e+00	
   2.4000000e-01	   2.6400000e+01	   0.0000000e+00	
   2.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   2.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   2.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   2.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   2.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   2.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   2.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   2.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   2.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   2.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   2.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   2.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   2.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   2.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   2.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   2.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   2.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   2.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   2.6000000e-01	   1.8000000e+00	   5.9049551e-01	
   2.6000000e-01	   2.1000000e+00	   3.8044629e-01	
   2.6000000e-01	   2.4000000e+00	   2.0216196e-01	
   2.6000000e-01	   2.7000000e+00	   5.4782936e-02	
   2.6000000e-01	   3.0000000e+00	  -6.2974893e-02	
   2.6000000e-01	   3.3000000e+00	  -1.5278228e-01	
   2.6000000e-01	   3.6000000e+00	  -2.1665184e-01	
   2.6000000e-01	   3.9000000e+00	  -2.5688744e-01	
   2.6000000e-01	   4.2000000e+00	  -2.7602894e-01	
   2.6000000e-01	   4.5000000e+00	  -2.7679351e-01	
   2.6000000e-01	   4.8000000e+00	  -2.6201502e-01	
   2.6000000e-01	   5.1000000e+00	  -2.3458264e-01	
   2.6000000e-01	   5.4000000e+00	  -1.9738018e-01	
   2.6000000e-01	   5.7000000e+00	  -1.5322741e-01	
   2.6000000e-01	   6.0000000e+00	  -1.0482462e-01	
   2.6000000e-01	   6.3000000e+00	  -5.4701666e-02	
   2.6000000e-01	   6.6000000e+00	  -5.1723642e-03	
   2.6000000e-01	   6.9000000e+00	   4.1704617e-02	
   2.6000000e-01	   7.2000000e+00	   8.4157800e-02	
   2.6000000e-01	   7.5000000e+00	   1.2072721e-01	
   2.6000000e-01	   7.8000000e+00	   1.5028060e-01	
   2.6000000e-01	   8.1000000e+00	   1.7202136e-01	
   2.6000000e-01	   8.4000000e+00	   1.8548815e-01	
   2.6000000e-01	   8.7000000e+00	   1.9054641e-01	
   2.6000000e-01	   9.0000000e+00	   1.8737212e-01	
   2.6000000e-01	   9.3000000e+00	   1.7642842e-01	
   2.6000000e-01	   9.6000000e+00	   1.5843576e-01	
   2.6000000e-01	   9.9000000e+00	   1.3433644e-01	
   2.6000000e-01	   1.0200000e+01	   1.0525460e-01	
   2.6000000e-01	   1.0500000e+01	   7.2452638e-02	
   2.6000000e-01	   1.0800000e+01	   3.7285320e-02	
   2.6000000e-01	   1.1100000e+01	   1.1527092e-03	
   2.6000000e-01	   1.1400000e+01	  -3.4546802e-02	
   2.6000000e-01	   1.1700000e+01	  -6.8462186e-02	
   2.6000000e-01	   1.2000000e+01	  -9.9333009e-02	
   2.6000000e-01	   1.2300000e+01	  -1.2602912e-01	
   2.6000000e-01	   1.2600000e+01	  -1.4758576e-01	
   2.6000000e-01	   1.2900000e+01	  -1.6323323e-01	
   2.6000000e-01	   1.3200000e+01	  -1.7242040e-01	
   2.6000000e-01	   1.3500000e+01	  -1.7483137e-01	
   2.6000000e-01	   1.3800000e+01	  -1.7039498e-01	
   2.6000000e-01	   1.4100000e+01	  -1.5928689e-01	
   2.6000000e-01	   1.4400000e+01	  -1.4192411e-01	
   2.6000000e-01	   1.4700000e+01	  -1.1895228e-01	
   2.6000000e-01	   1.5000000e+01	  -9.1225793e-02	
   2.6000000e-01	   1.5300000e+01	  -5.9781502e-02	
   2.6000000e-01	   1.5600000e+01	  -2.5806489e-02	
   2.6000000e-01	   1.5900000e+01	   9.3992035e-03	
   2.6000000e-01	   1.6200000e+01	   4.4463952e-02	
   2.6000000e-01	   1.6500000e+01	   7.7988998e-02	
   2.6000000e-01	   1.6800000e+01	   1.0859482e-01	
   2.6000000e-01	   1.7100000e+01	   1.3496826e-01	
   2.6000000e-01	   1.7400000e+01	   1.5590911e-01	
   2.6000000e-01	   1.7700000e+01	   1.7037510e-01	
   2.6000000e-01	   1.8000000e+01	   1.7752389e-01	
   2.6000000e-01	   1.8300000e+01	   1.7675111e-01	
   2.6000000e-01	   1.8600000e+01	   1.6772331e-01	
   2.6000000e-01	   1.8900000e+01	   1.5040494e-01	
   2.6000000e-01	   1.9200000e+01	   1.2507848e-01	
   2.6000000e-01	   1.9500000e+01	   9.2357183e-02	
   2.6000000e-01	   1.9800000e+01	   5.3189848e-02	
   2.6000000e-01	   2.0100000e+01	   8.8574294e-03	
   2.6000000e-01	   2.0400000e+01	  -3.9038711e-02	
   2.6000000e-01	   2.0700000e+01	  -8.8596750e-02	
   2.6000000e-01	   2.1000000e+01	  -1.3764229e-01	
   2.6000000e-01	   2.1300000e+01	  -1.8376372e-01	
   2.6000000e-01	   2.1600000e+01	  -2.2435432e-01	
   2.6000000e-01	   2.1900000e+01	  -2.5666039e-01	
   2.6000000e-01	   2.2200000e+01	  -2.7783435e-01	
   2.6000000e-01	   2.2500000e+01	  -2.8499174e-01	
   2.6000000e-01	   2.2800000e+01	  -2.7527097e-01	
   2.6000000e-01	   2.3100000e+01	  -2.4589576e-01	
   2.6000000e-01	   2.3400000e+01	  -1.9424411e-01	
   2.6000000e-01	   2.3700000e+01	  -1.1795124e-01	
   2.6000000e-01	   2.4000000e+01	  -1.5174586e-02	
   2.6000000e-01	   2.4300000e+01	   1.1443651e-01	
   2.6000000e-01	   2.4600000e+01	   2.6602142e-01	
   2.6000000e-01	   2.4900000e+01	   4.1643640e-01	
   2.6000000e-01	   2.5200000e+01	   4.8638403e-01	
   2.6000000e-01	   2.5500000e+01	   2.7811212e-01	
   2.6000000e-01	   2.5800000e+01	  -2.9790424e-01	
   2.6000000e-01	   2.6100000e+01	   0.0000000e+00	
   2.6000000e-01	   2.6400000e+01	   0.0000000e+00	
   2.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   2.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   2.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   2.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   2.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   2.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   2.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   2.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   2.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   2.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   2.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   2.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   2.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   2.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   2.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   2.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   2.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   2.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   2.8000000e-01	   1.8000000e+00	   6.0975460e-01	
   2.8000000e-01	   2.1000000e+00	   3.9699080e-01	
   2.8000000e-01	   2.4000000e+00	   2.1604416e-01	
   2.8000000e-01	   2.7000000e+00	   6.6092532e-02	
   2.8000000e-01	   3.0000000e+00	  -5.4113620e-02	
   2.8000000e-01	   3.3000000e+00	  -1.4621395e-01	
   2.8000000e-01	   3.6000000e+00	  -2.1219403e-01	
   2.8000000e-01	   3.9000000e+00	  -2.5433515e-01	
   2.8000000e-01	   4.2000000e+00	  -2.7515940e-01	
   2.8000000e-01	   4.5000000e+00	  -2.7737130e-01	
   2.8000000e-01	   4.8000000e+00	  -2.6379720e-01	
   2.8000000e-01	   5.1000000e+00	  -2.3732396e-01	
   2.8000000e-01	   5.4000000e+00	  -2.0083816e-01	
   2.8000000e-01	   5.7000000e+00	  -1.5716718e-01	
   2.8000000e-01	   6.0000000e+00	  -1.0902349e-01	
   2.8000000e-01	   6.3000000e+00	  -5.8953212e-02	
   2.8000000e-01	   6.6000000e+00	  -9.2900648e-03	
   2.8000000e-01	   6.9000000e+00	   3.7884332e-02	
   2.8000000e-01	   7.2000000e+00	   8.0773131e-02	
   2.8000000e-01	   7.5000000e+00	   1.1788924e-01	
   2.8000000e-01	   7.8000000e+00	   1.4807224e-01	
   2.8000000e-01	   8.1000000e+00	   1.7049701e-01	
   2.8000000e-01	   8.4000000e+00	   1.8467404e-01	
   2.8000000e-01	   8.7000000e+00	   1.9044162e-01	
   2.8000000e-01	   9.0000000e+00	   1.8795024e-01	
   2.8000000e-01	   9.3000000e+00	   1.7763982e-01	
   2.8000000e-01	   9.6000000e+00	   1.6021030e-01	
   2.8000000e-01	   9.9000000e+00	   1.3658672e-01	
   2.8000000e-01	   1.0200000e+01	   1.0787945e-01	
   2.8000000e-01	   1.0500000e+01	   7.5340942e-02	
   2.8000000e-01	   1.0800000e+01	   4.0319958e-02	
   2.8000000e-01	   1.1100000e+01	   4.2145536e-03	
   2.8000000e-01	   1.1400000e+01	  -3.1574940e-02	
   2.8000000e-01	   1.1700000e+01	  -6.5691767e-02	
   2.8000000e-01	   1.2000000e+01	  -9.6866230e-02	
   2.8000000e-01	   1.2300000e+01	  -1.2395572e-01	
   2.8000000e-01	   1.2600000e+01	  -1.4598023e-01	
   2.8000000e-01	   1.2900000e+01	  -1.6215256e-01	
   2.8000000e-01	   1.3200000e+01	  -1.7190232e-01	
   2.8000000e-01	   1.3500000e+01	  -1.7489323e-01	
   2.8000000e-01	   1.3800000e+01	  -1.7103322e-01	
   2.8000000e-01	   1.4100000e+01	  -1.6047716e-01	
   2.8000000e-01	   1.4400000e+01	  -1.4362202e-01	
   2.8000000e-01	   1.4700000e+01	  -1.2109474e-01	
   2.8000000e-01	   1.5000000e+01	  -9.3732995e-02	
   2.8000000e-01	   1.5300000e+01	  -6.2559348e-02	
   2.8000000e-01	   1.5600000e+01	  -2.8749542e-02	
   2.8000000e-01	   1.5900000e+01	   6.4043902e-03	
   2.8000000e-01	   1.6200000e+01	   4.1535200e-02	
   2.8000000e-01	   1.6500000e+01	   7.5244648e-02	
   2.8000000e-01	   1.6800000e+01	   1.0614976e-01	
   2.8000000e-01	   1.7100000e+01	   1.3292994e-01	
   2.8000000e-01	   1.7400000e+01	   1.5437364e-01	
   2.8000000e-01	   1.7700000e+01	   1.6942354e-01	
   2.8000000e-01	   1.8000000e+01	   1.7721884e-01	
   2.8000000e-01	   1.8300000e+01	   1.7713367e-01	
   2.8000000e-01	   1.8600000e+01	   1.6881050e-01	
   2.8000000e-01	   1.8900000e+01	   1.5218769e-01	
   2.8000000e-01	   1.9200000e+01	   1.2752017e-01	
   2.8000000e-01	   1.9500000e+01	   9.5392906e-02	
   2.8000000e-01	   1.9800000e+01	   5.6726298e-02	
   2.8000000e-01	   2.0100000e+01	   1.2773516e-02	
   2.8000000e-01	   2.0400000e+01	  -3.4890546e-02	
   2.8000000e-01	   2.0700000e+01	  -8.4388532e-02	
   2.8000000e-01	   2.1000000e+01	  -1.3356786e-01	
   2.8000000e-01	   2.1300000e+01	  -1.8003544e-01	
   2.8000000e-01	   2.1600000e+01	  -2.2119930e-01	
   2.8000000e-01	   2.1900000e+01	  -2.5431620e-01	
   2.8000000e-01	   2.2200000e+01	  -2.7654433e-01	
   2.8000000e-01	   2.2500000e+01	  -2.8500006e-01	
   2.8000000e-01	   2.2800000e+01	  -2.7681752e-01	
   2.8000000e-01	   2.3100000e+01	  -2.4921066e-01	
   2.8000000e-01	   2.3400000e+01	  -1.9954132e-01	
   2.8000000e-01	   2.3700000e+01	  -1.2541665e-01	
   2.8000000e-01	   2.4000000e+01	  -2.4929145e-02	
   2.8000000e-01	   2.4300000e+01	   1.0247855e-01	
   2.8000000e-01	   2.4600000e+01	   2.5268733e-01	
   2.8000000e-01	   2.4900000e+01	   4.0508380e-01	
   2.8000000e-01	   2.5200000e+01	   4.8752811e-01	
   2.8000000e-01	   2.5500000e+01	   3.1316541e-01	
   2.8000000e-01	   2.5800000e+01	  -2.5751266e-01	
   2.8000000e-01	   2.6100000e+01	   0.0000000e+00	
   2.8000000e-01	   2.6400000e+01	   0.0000000e+00	
   2.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   2.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   2.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   2.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   2.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   2.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   2.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   2.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   2.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   2.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   2.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   2.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   3.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   3.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   3.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   3.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   3.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   3.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   3.0000000e-01	   1.8000000e+00	   6.2955349e-01	
   3.0000000e-01	   2.1000000e+00	   4.1402967e-01	
   3.0000000e-01	   2.4000000e+00	   2.3037275e-01	
   3.0000000e-01	   2.7000000e+00	   7.7798806e-02	
   3.0000000e-01	   3.0000000e+00	  -4.4906285e-02	
   3.0000000e-01	   3.3000000e+00	  -1.3935028e-01	
   3.0000000e-01	   3.6000000e+00	  -2.0749089e-01	
   3.0000000e-01	   3.9000000e+00	  -2.5158607e-01	
   3.0000000e-01	   4.2000000e+00	  -2.7413948e-01	
   3.0000000e-01	   4.5000000e+00	  -2.7784228e-01	
   3.0000000e-01	   4.8000000e+00	  -2.6551276e-01	
   3.0000000e-01	   5.1000000e+00	  -2.4003499e-01	
   3.0000000e-01	   5.4000000e+00	  -2.0429792e-01	
   3.0000000e-01	   5.7000000e+00	  -1.6113626e-01	
   3.0000000e-01	   6.0000000e+00	  -1.1327447e-01	
   3.0000000e-01	   6.3000000e+00	  -6.3274845e-02	
   3.0000000e-01	   6.6000000e+00	  -1.3491045e-02	
   3.0000000e-01	   6.9000000e+00	   3.3972245e-02	
   3.0000000e-01	   7.2000000e+00	   7.7292595e-02	
   3.0000000e-01	   7.5000000e+00	   1.1495549e-01	
   3.0000000e-01	   7.8000000e+00	   1.4577197e-01	
   3.0000000e-01	   8.1000000e+00	   1.6888793e-01	
   3.0000000e-01	   8.4000000e+00	   1.8378519e-01	
   3.0000000e-01	   8.7000000e+00	   1.9027437e-01	
   3.0000000e-01	   9.0000000e+00	   1.8847992e-01	
   3.0000000e-01	   9.3000000e+00	   1.7881790e-01	
   3.0000000e-01	   9.6000000e+00	   1.6196721e-01	
   3.0000000e-01	   9.9000000e+00	   1.3883503e-01	
   3.0000000e-01	   1.0200000e+01	   1.1051745e-01	
   3.0000000e-01	   1.0500000e+01	   7.8256475e-02	
   3.0000000e-01	   1.0800000e+01	   4.3394420e-02	
   3.0000000e-01	   1.1100000e+01	   7.3269567e-03	
   3.0000000e-01	   1.1400000e+01	  -2.8543951e-02	
   3.0000000e-01	   1.1700000e+01	  -6.2856050e-02	
   3.0000000e-01	   1.2000000e+01	  -9.4330526e-02	
   3.0000000e-01	   1.2300000e+01	  -1.2181237e-01	
   3.0000000e-01	   1.2600000e+01	  -1.4430633e-01	
   3.0000000e-01	   1.2900000e+01	  -1.6100759e-01	
   3.0000000e-01	   1.3200000e+01	  -1.7132633e-01	
   3.0000000e-01	   1.3500000e+01	  -1.7490563e-01	
   3.0000000e-01	   1.3800000e+01	  -1.7163222e-01	
   3.0000000e-01	   1.4100000e+01	  -1.6163979e-01	
   3.0000000e-01	   1.4400000e+01	  -1.4530490e-01	
   3.0000000e-01	   1.4700000e+01	  -1.2323534e-01	
   3.0000000e-01	   1.5000000e+01	  -9.6251604e-02	
   3.0000000e-01	   1.5300000e+01	  -6.5361515e-02	
   3.0000000e-01	   1.5600000e+01	  -3.1729026e-02	
   3.0000000e-01	   1.5900000e+01	   3.3622686e-03	
   3.0000000e-01	   1.6200000e+01	   3.8549888e-02	
   3.0000000e-01	   1.6500000e+01	   7.2436462e-02	
   3.0000000e-01	   1.6800000e+01	   1.0363586e-01	
   3.0000000e-01	   1.7100000e+01	   1.3082026e-01	
   3.0000000e-01	   1.7400000e+01	   1.5276694e-01	
   3.0000000e-01	   1.7700000e+01	   1.6840361e-01	
   3.0000000e-01	   1.8000000e+01	   1.7685099e-01	
   3.0000000e-01	   1.8300000e+01	   1.7746161e-01	
   3.0000000e-01	   1.8600000e+01	   1.6985371e-01	
   3.0000000e-01	   1.8900000e+01	   1.5393926e-01	
   3.0000000e-01	   1.9200000e+01	   1.2994535e-01	
   3.0000000e-01	   1.9500000e+01	   9.8428231e-02	
   3.0000000e-01	   1.9800000e+01	   6.0279438e-02	
   3.0000000e-01	   2.0100000e+01	   1.6723842e-02	
   3.0000000e-01	   2.0400000e+01	  -3.0690691e-02	
   3.0000000e-01	   2.0700000e+01	  -8.0111857e-02	
   3.0000000e-01	   2.1000000e+01	  -1.2940948e-01	
   3.0000000e-01	   2.1300000e+01	  -1.7620962e-01	
   3.0000000e-01	   2.1600000e+01	  -2.1793561e-01	
   3.0000000e-01	   2.1900000e+01	  -2.5185520e-01	
   3.0000000e-01	   2.2200000e+01	  -2.7513289e-01	
   3.0000000e-01	   2.2500000e+01	  -2.8488635e-01	
   3.0000000e-01	   2.2800000e+01	  -2.7824577e-01	
   3.0000000e-01	   2.3100000e+01	  -2.5241570e-01	
   3.0000000e-01	   2.3400000e+01	  -2.0474220e-01	
   3.0000000e-01	   2.3700000e+01	  -1.3280545e-01	
   3.0000000e-01	   2.4000000e+01	  -3.4637445e-02	
   3.0000000e-01	   2.4300000e+01	   9.0507929e-02	
   3.0000000e-01	   2.4600000e+01	   2.3918708e-01	
   3.0000000e-01	   2.4900000e+01	   3.9311282e-01	
   3.0000000e-01	   2.5200000e+01	   4.8688344e-01	
   3.0000000e-01	   2.5500000e+01	   3.4505138e-01	
   3.0000000e-01	   2.5800000e+01	  -2.0907809e-01	
   3.0000000e-01	   2.6100000e+01	   0.0000000e+00	
   3.0000000e-01	   2.6400000e+01	   0.0000000e+00	
   3.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   3.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   3.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   3.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   3.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   3.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   3.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   3.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   3.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   3.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   3.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   3.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   3.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   3.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   3.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   3.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   3.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   3.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   3.2000000e-01	   1.8000000e+00	   6.4990300e-01	
   3.2000000e-01	   2.1000000e+00	   4.3157390e-01	
   3.2000000e-01	   2.4000000e+00	   2.4515873e-01	
   3.2000000e-01	   2.7000000e+00	   8.9912618e-02	
   3.2000000e-01	   3.0000000e+00	  -3.5342336e-02	
   3.2000000e-01	   3.3000000e+00	  -1.3218116e-01	
   3.2000000e-01	   3.6000000e+00	  -2.0253290e-01	
   3.2000000e-01	   3.9000000e+00	  -2.4863140e-01	
   3.2000000e-01	   4.2000000e+00	  -2.7296115e-01	
   3.2000000e-01	   4.5000000e+00	  -2.7819931e-01	
   3.2000000e-01	   4.8000000e+00	  -2.6715551e-01	
   3.2000000e-01	   5.1000000e+00	  -2.4271052e-01	
   3.2000000e-01	   5.4000000e+00	  -2.0775525e-01	
   3.2000000e-01	   5.7000000e+00	  -1.6513144e-01	
   3.2000000e-01	   6.0000000e+00	  -1.1757531e-01	
   3.2000000e-01	   6.3000000e+00	  -6.7665262e-02	
   3.2000000e-01	   6.6000000e+00	  -1.7774871e-02	
   3.2000000e-01	   6.9000000e+00	   2.9967999e-02	
   3.2000000e-01	   7.2000000e+00	   7.3715129e-02	
   3.2000000e-01	   7.5000000e+00	   1.1192430e-01	
   3.2000000e-01	   7.8000000e+00	   1.4337760e-01	
   3.2000000e-01	   8.1000000e+00	   1.6719156e-01	
   3.2000000e-01	   8.4000000e+00	   1.8281881e-01	
   3.2000000e-01	   8.7000000e+00	   1.9004173e-01	
   3.2000000e-01	   9.0000000e+00	   1.8895816e-01	
   3.2000000e-01	   9.3000000e+00	   1.7995975e-01	
   3.2000000e-01	   9.6000000e+00	   1.6370375e-01	
   3.2000000e-01	   9.9000000e+00	   1.4107890e-01	
   3.2000000e-01	   1.0200000e+01	   1.1316647e-01	
   3.2000000e-01	   1.0500000e+01	   8.1197511e-02	
   3.2000000e-01	   1.0800000e+01	   4.6507427e-02	
   3.2000000e-01	   1.1100000e+01	   1.0489121e-02	
   3.2000000e-01	   1.1400000e+01	  -2.5454137e-02	
   3.2000000e-01	   1.1700000e+01	  -5.9954842e-02	
   3.2000000e-01	   1.2000000e+01	  -9.1725228e-02	
   3.2000000e-01	   1.2300000e+01	  -1.1959797e-01	
   3.2000000e-01	   1.2600000e+01	  -1.4256256e-01	
   3.2000000e-01	   1.2900000e+01	  -1.5979648e-01	
   3.2000000e-01	   1.3200000e+01	  -1.7069031e-01	
   3.2000000e-01	   1.3500000e+01	  -1.7486627e-01	
   3.2000000e-01	   1.3800000e+01	  -1.7218955e-01	
   3.2000000e-01	   1.4100000e+01	  -1.6277236e-01	
   3.2000000e-01	   1.4400000e+01	  -1.4697038e-01	
   3.2000000e-01	   1.4700000e+01	  -1.2537187e-01	
   3.2000000e-01	   1.5000000e+01	  -9.8779630e-02	
   3.2000000e-01	   1.5300000e+01	  -6.8186316e-02	
   3.2000000e-01	   1.5600000e+01	  -3.4743623e-02	
   3.2000000e-01	   1.5900000e+01	   2.7373625e-04	
   3.2000000e-01	   1.6200000e+01	   3.5508454e-02	
   3.2000000e-01	   1.6500000e+01	   6.9564392e-02	
   3.2000000e-01	   1.6800000e+01	   1.0105257e-01	
   3.2000000e-01	   1.7100000e+01	   1.2863818e-01	
   3.2000000e-01	   1.7400000e+01	   1.5108752e-01	
   3.2000000e-01	   1.7700000e+01	   1.6731338e-01	
   3.2000000e-01	   1.8000000e+01	   1.7641803e-01	
   3.2000000e-01	   1.8300000e+01	   1.7773233e-01	
   3.2000000e-01	   1.8600000e+01	   1.7085009e-01	
   3.2000000e-01	   1.8900000e+01	   1.5565670e-01	
   3.2000000e-01	   1.9200000e+01	   1.3235105e-01	
   3.2000000e-01	   1.9500000e+01	   1.0146027e-01	
   3.2000000e-01	   1.9800000e+01	   6.3846587e-02	
   3.2000000e-01	   2.0100000e+01	   2.0706046e-02	
   3.2000000e-01	   2.0400000e+01	  -2.6441071e-02	
   3.2000000e-01	   2.0700000e+01	  -7.5768103e-02	
   3.2000000e-01	   2.1000000e+01	  -1.2516789e-01	
   3.2000000e-01	   2.1300000e+01	  -1.7228623e-01	
   3.2000000e-01	   2.1600000e+01	  -2.1456237e-01	
   3.2000000e-01	   2.1900000e+01	  -2.4927563e-01	
   3.2000000e-01	   2.2200000e+01	  -2.7359734e-01	
   3.2000000e-01	   2.2500000e+01	  -2.8464691e-01	
   3.2000000e-01	   2.2800000e+01	  -2.7955102e-01	
   3.2000000e-01	   2.3100000e+01	  -2.5550518e-01	
   3.2000000e-01	   2.3400000e+01	  -2.0984005e-01	
   3.2000000e-01	   2.3700000e+01	  -1.4010989e-01	
   3.2000000e-01	   2.4000000e+01	  -4.4290226e-02	
   3.2000000e-01	   2.4300000e+01	   7.8537277e-02	
   3.2000000e-01	   2.4600000e+01	   2.2554307e-01	
   3.2000000e-01	   2.4900000e+01	   3.8057247e-01	
   3.2000000e-01	   2.5200000e+01	   4.8453850e-01	
   3.2000000e-01	   2.5500000e+01	   3.7367037e-01	
   3.2000000e-01	   2.5800000e+01	  -1.5509819e-01	
   3.2000000e-01	   2.6100000e+01	   4.5569752e-01	
   3.2000000e-01	   2.6400000e+01	   0.0000000e+00	
   3.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   3.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   3.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   3.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   3.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   3.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   3.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   3.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   3.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   3.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   3.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   3.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   3.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   3.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   3.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   3.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   3.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   3.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   3.4000000e-01	   1.8000000e+00	   6.7081498e-01	
   3.4000000e-01	   2.1000000e+00	   4.4963555e-01	
   3.4000000e-01	   2.4000000e+00	   2.6041419e-01	
   3.4000000e-01	   2.7000000e+00	   1.0244589e-01	
   3.4000000e-01	   3.0000000e+00	  -2.5410187e-02	
   3.4000000e-01	   3.3000000e+00	  -1.2469550e-01	
   3.4000000e-01	   3.6000000e+00	  -1.9730960e-01	
   3.4000000e-01	   3.9000000e+00	  -2.4546146e-01	
   3.4000000e-01	   4.2000000e+00	  -2.7161561e-01	
   3.4000000e-01	   4.5000000e+00	  -2.7843456e-01	
   3.4000000e-01	   4.8000000e+00	  -2.6871865e-01	
   3.4000000e-01	   5.1000000e+00	  -2.4534483e-01	
   3.4000000e-01	   5.4000000e+00	  -2.1120553e-01	
   3.4000000e-01	   5.7000000e+00	  -1.6914919e-01	
   3.4000000e-01	   6.0000000e+00	  -1.2192356e-01	
   3.4000000e-01	   6.3000000e+00	  -7.2123014e-02	
   3.4000000e-01	   6.6000000e+00	  -2.2141048e-02	
   3.4000000e-01	   6.9000000e+00	   2.5871215e-02	
   3.4000000e-01	   7.2000000e+00	   7.0039583e-02	
   3.4000000e-01	   7.5000000e+00	   1.0879384e-01	
   3.4000000e-01	   7.8000000e+00	   1.4088680e-01	
   3.4000000e-01	   8.1000000e+00	   1.6540513e-01	
   3.4000000e-01	   8.4000000e+00	   1.8177182e-01	
   3.4000000e-01	   8.7000000e+00	   1.8974047e-01	
   3.4000000e-01	   9.0000000e+00	   1.8938171e-01	
   3.4000000e-01	   9.3000000e+00	   1.8106220e-01	
   3.4000000e-01	   9.6000000e+00	   1.6541694e-01	
   3.4000000e-01	   9.9000000e+00	   1.4331564e-01	
   3.4000000e-01	   1.0200000e+01	   1.1582419e-01	
   3.4000000e-01	   1.0500000e+01	   8.4162152e-02	
   3.4000000e-01	   1.0800000e+01	   4.9657577e-02	
   3.4000000e-01	   1.1100000e+01	   1.3700168e-02	
   3.4000000e-01	   1.1400000e+01	  -2.2305835e-02	
   3.4000000e-01	   1.1700000e+01	  -5.6987941e-02	
   3.4000000e-01	   1.2000000e+01	  -8.9049613e-02	
   3.4000000e-01	   1.2300000e+01	  -1.1731130e-01	
   3.4000000e-01	   1.2600000e+01	  -1.4074727e-01	
   3.4000000e-01	   1.2900000e+01	  -1.5851720e-01	
   3.4000000e-01	   1.3200000e+01	  -1.6999195e-01	
   3.4000000e-01	   1.3500000e+01	  -1.7477262e-01	
   3.4000000e-01	   1.3800000e+01	  -1.7270259e-01	
   3.4000000e-01	   1.4100000e+01	  -1.6387220e-01	
   3.4000000e-01	   1.4400000e+01	  -1.4861587e-01	
   3.4000000e-01	   1.4700000e+01	  -1.2750187e-01	
   3.4000000e-01	   1.5000000e+01	  -1.0131489e-01	
   3.4000000e-01	   1.5300000e+01	  -7.1031905e-02	
   3.4000000e-01	   1.5600000e+01	  -3.7791887e-02	
   3.4000000e-01	   1.5900000e+01	  -2.8602224e-03	
   3.4000000e-01	   1.6200000e+01	   3.2411379e-02	
   3.4000000e-01	   1.6500000e+01	   6.6628387e-02	
   3.4000000e-01	   1.6800000e+01	   9.8399289e-02	
   3.4000000e-01	   1.7100000e+01	   1.2638259e-01	
   3.4000000e-01	   1.7400000e+01	   1.4933372e-01	
   3.4000000e-01	   1.7700000e+01	   1.6615073e-01	
   3.4000000e-01	   1.8000000e+01	   1.7591744e-01	
   3.4000000e-01	   1.8300000e+01	   1.7794296e-01	
   3.4000000e-01	   1.8600000e+01	   1.7179657e-01	
   3.4000000e-01	   1.8900000e+01	   1.5733679e-01	
   3.4000000e-01	   1.9200000e+01	   1.3473401e-01	
   3.4000000e-01	   1.9500000e+01	   1.0448587e-01	
   3.4000000e-01	   1.9800000e+01	   6.7424813e-02	
   3.4000000e-01	   2.0100000e+01	   2.4717550e-02	
   3.4000000e-01	   2.0400000e+01	  -2.2143785e-02	
   3.4000000e-01	   2.0700000e+01	  -7.1358767e-02	
   3.4000000e-01	   2.1000000e+01	  -1.2084386e-01	
   3.4000000e-01	   2.1300000e+01	  -1.6826523e-01	
   3.4000000e-01	   2.1600000e+01	  -2.1107864e-01	
   3.4000000e-01	   2.1900000e+01	  -2.4657556e-01	
   3.4000000e-01	   2.2200000e+01	  -2.7193469e-01	
   3.4000000e-01	   2.2500000e+01	  -2.8427767e-01	
   3.4000000e-01	   2.2800000e+01	  -2.8072810e-01	
   3.4000000e-01	   2.3100000e+01	  -2.5847282e-01	
   3.4000000e-01	   2.3400000e+01	  -2.1482753e-01	
   3.4000000e-01	   2.3700000e+01	  -1.4732149e-01	
   3.4000000e-01	   2.4000000e+01	  -5.3877486e-02	
   3.4000000e-01	   2.4300000e+01	   6.6579787e-02	
   3.4000000e-01	   2.4600000e+01	   2.1177761e-01	
   3.4000000e-01	   2.4900000e+01	   3.6750992e-01	
   3.4000000e-01	   2.5200000e+01	   4.8058046e-01	
   3.4000000e-01	   2.5500000e+01	   3.9896040e-01	
   3.4000000e-01	   2.5800000e+01	  -9.7709244e-02	
   3.4000000e-01	   2.6100000e+01	   1.6462645e-01	
   3.4000000e-01	   2.6400000e+01	   0.0000000e+00	
   3.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   3.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   3.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   3.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   3.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   3.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   3.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   3.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   3.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   3.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   3.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   3.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   3.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   3.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   3.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   3.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   3.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   3.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   3.6000000e-01	   1.8000000e+00	   6.9230065e-01	
   3.6000000e-01	   2.1000000e+00	   4.6822606e-01	
   3.6000000e-01	   2.4000000e+00	   2.7615062e-01	
   3.6000000e-01	   2.7000000e+00	   1.1541000e-01	
   3.6000000e-01	   3.0000000e+00	  -1.5098727e-02	
   3.6000000e-01	   3.3000000e+00	  -1.1688262e-01	
   3.6000000e-01	   3.6000000e+00	  -1.9181091e-01	
   3.6000000e-01	   3.9000000e+00	  -2.4206685e-01	
   3.6000000e-01	   4.2000000e+00	  -2.7009429e-01	
   3.6000000e-01	   4.5000000e+00	  -2.7854035e-01	
   3.6000000e-01	   4.8000000e+00	  -2.7019547e-01	
   3.6000000e-01	   5.1000000e+00	  -2.4793222e-01	
   3.6000000e-01	   5.4000000e+00	  -2.1464410e-01	
   3.6000000e-01	   5.7000000e+00	  -1.7318589e-01	
   3.6000000e-01	   6.0000000e+00	  -1.2631661e-01	
   3.6000000e-01	   6.3000000e+00	  -7.6646496e-02	
   3.6000000e-01	   6.6000000e+00	  -2.6588896e-02	
   3.6000000e-01	   6.9000000e+00	   2.1681725e-02	
   3.6000000e-01	   7.2000000e+00	   6.6265025e-02	
   3.6000000e-01	   7.5000000e+00	   1.0556253e-01	
   3.6000000e-01	   7.8000000e+00	   1.3829742e-01	
   3.6000000e-01	   8.1000000e+00	   1.6352608e-01	
   3.6000000e-01	   8.4000000e+00	   1.8064135e-01	
   3.6000000e-01	   8.7000000e+00	   1.8936752e-01	
   3.6000000e-01	   9.0000000e+00	   1.8974744e-01	
   3.6000000e-01	   9.3000000e+00	   1.8212217e-01	
   3.6000000e-01	   9.6000000e+00	   1.6710384e-01	
   3.6000000e-01	   9.9000000e+00	   1.4554256e-01	
   3.6000000e-01	   1.0200000e+01	   1.1848825e-01	
   3.6000000e-01	   1.0500000e+01	   8.7148475e-02	
   3.6000000e-01	   1.0800000e+01	   5.2843402e-02	
   3.6000000e-01	   1.1100000e+01	   1.6959128e-02	
   3.6000000e-01	   1.1400000e+01	  -1.9099500e-02	
   3.6000000e-01	   1.1700000e+01	  -5.3955282e-02	
   3.6000000e-01	   1.2000000e+01	  -8.6303112e-02	
   3.6000000e-01	   1.2300000e+01	  -1.1495134e-01	
   3.6000000e-01	   1.2600000e+01	  -1.3885899e-01	
   3.6000000e-01	   1.2900000e+01	  -1.5716792e-01	
   3.6000000e-01	   1.3200000e+01	  -1.6922910e-01	
   3.6000000e-01	   1.3500000e+01	  -1.7462231e-01	
   3.6000000e-01	   1.3800000e+01	  -1.7316883e-01	
   3.6000000e-01	   1.4100000e+01	  -1.6493676e-01	
   3.6000000e-01	   1.4400000e+01	  -1.5023887e-01	
   3.6000000e-01	   1.4700000e+01	  -1.2962299e-01	
   3.6000000e-01	   1.5000000e+01	  -1.0385524e-01	
   3.6000000e-01	   1.5300000e+01	  -7.3896421e-02	
   3.6000000e-01	   1.5600000e+01	  -4.0872326e-02	
   3.6000000e-01	   1.5900000e+01	  -6.0385415e-03	
   3.6000000e-01	   1.6200000e+01	   2.9259255e-02	
   3.6000000e-01	   1.6500000e+01	   6.3628535e-02	
   3.6000000e-01	   1.6800000e+01	   9.5675602e-02	
   3.6000000e-01	   1.7100000e+01	   1.2405252e-01	
   3.6000000e-01	   1.7400000e+01	   1.4750411e-01	
   3.6000000e-01	   1.7700000e+01	   1.6491377e-01	
   3.6000000e-01	   1.8000000e+01	   1.7534691e-01	
   3.6000000e-01	   1.8300000e+01	   1.7809087e-01	
   3.6000000e-01	   1.8600000e+01	   1.7269023e-01	
   3.6000000e-01	   1.8900000e+01	   1.5897645e-01	
   3.6000000e-01	   1.9200000e+01	   1.3709111e-01	
   3.6000000e-01	   1.9500000e+01	   1.0750197e-01	
   3.6000000e-01	   1.9800000e+01	   7.1011229e-02	
   3.6000000e-01	   2.0100000e+01	   2.8755767e-02	
   3.6000000e-01	   2.0400000e+01	  -1.7800998e-02	
   3.6000000e-01	   2.0700000e+01	  -6.6885472e-02	
   3.6000000e-01	   2.1000000e+01	  -1.1643836e-01	
   3.6000000e-01	   2.1300000e+01	  -1.6414684e-01	
   3.6000000e-01	   2.1600000e+01	  -2.0748378e-01	
   3.6000000e-01	   2.1900000e+01	  -2.4375343e-01	
   3.6000000e-01	   2.2200000e+01	  -2.7014238e-01	
   3.6000000e-01	   2.2500000e+01	  -2.8377507e-01	
   3.6000000e-01	   2.2800000e+01	  -2.8177241e-01	
   3.6000000e-01	   2.3100000e+01	  -2.6131299e-01	
   3.6000000e-01	   2.3400000e+01	  -2.1969794e-01	
   3.6000000e-01	   2.3700000e+01	  -1.5443245e-01	
   3.6000000e-01	   2.4000000e+01	  -6.3389948e-02	
   3.6000000e-01	   2.4300000e+01	   5.4647894e-02	
   3.6000000e-01	   2.4600000e+01	   1.9791232e-01	
   3.6000000e-01	   2.4900000e+01	   3.5397281e-01	
   3.6000000e-01	   2.5200000e+01	   4.7510539e-01	
   3.6000000e-01	   2.5500000e+01	   4.2091740e-01	
   3.6000000e-01	   2.5800000e+01	  -3.8738542e-02	
   3.6000000e-01	   2.6100000e+01	  -4.6829305e-02	
   3.6000000e-01	   2.6400000e+01	   0.0000000e+00	
   3.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   3.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   3.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   3.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   3.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   3.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   3.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   3.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   3.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   3.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   3.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   3.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   3.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   3.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   3.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   3.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   3.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   3.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   3.8000000e-01	   1.8000000e+00	   7.1437158e-01	
   3.8000000e-01	   2.1000000e+00	   4.8735729e-01	
   3.8000000e-01	   2.4000000e+00	   2.9237997e-01	
   3.8000000e-01	   2.7000000e+00	   1.2881681e-01	
   3.8000000e-01	   3.0000000e+00	  -4.3963837e-03	
   3.8000000e-01	   3.3000000e+00	  -1.0873138e-01	
   3.8000000e-01	   3.6000000e+00	  -1.8602626e-01	
   3.8000000e-01	   3.9000000e+00	  -2.3843773e-01	
   3.8000000e-01	   4.2000000e+00	  -2.6838817e-01	
   3.8000000e-01	   4.5000000e+00	  -2.7850859e-01	
   3.8000000e-01	   4.8000000e+00	  -2.7157889e-01	
   3.8000000e-01	   5.1000000e+00	  -2.5046666e-01	
   3.8000000e-01	   5.4000000e+00	  -2.1806601e-01	
   3.8000000e-01	   5.7000000e+00	  -1.7723767e-01	
   3.8000000e-01	   6.0000000e+00	  -1.3075168e-01	
   3.8000000e-01	   6.3000000e+00	  -8.1233939e-02	
   3.8000000e-01	   6.6000000e+00	  -3.1117616e-02	
   3.8000000e-01	   6.9000000e+00	   1.7399432e-02	
   3.8000000e-01	   7.2000000e+00	   6.2390562e-02	
   3.8000000e-01	   7.5000000e+00	   1.0222878e-01	
   3.8000000e-01	   7.8000000e+00	   1.3560729e-01	
   3.8000000e-01	   8.1000000e+00	   1.6155178e-01	
   3.8000000e-01	   8.4000000e+00	   1.7942445e-01	
   3.8000000e-01	   8.7000000e+00	   1.8891973e-01	
   3.8000000e-01	   9.0000000e+00	   1.9005212e-01	
   3.8000000e-01	   9.3000000e+00	   1.8313645e-01	
   3.8000000e-01	   9.6000000e+00	   1.6876141e-01	
   3.8000000e-01	   9.9000000e+00	   1.4775688e-01	
   3.8000000e-01	   1.0200000e+01	   1.2115622e-01	
   3.8000000e-01	   1.0500000e+01	   9.0154434e-02	
   3.8000000e-01	   1.0800000e+01	   5.6063329e-02	
   3.8000000e-01	   1.1100000e+01	   2.0264938e-02	
   3.8000000e-01	   1.1400000e+01	  -1.5835659e-02	
   3.8000000e-01	   1.1700000e+01	  -5.0856854e-02	
   3.8000000e-01	   1.2000000e+01	  -8.3485186e-02	
   3.8000000e-01	   1.2300000e+01	  -1.1251703e-01	
   3.8000000e-01	   1.2600000e+01	  -1.3689623e-01	
   3.8000000e-01	   1.2900000e+01	  -1.5574676e-01	
   3.8000000e-01	   1.3200000e+01	  -1.6839958e-01	
   3.8000000e-01	   1.3500000e+01	  -1.7441292e-01	
   3.8000000e-01	   1.3800000e+01	  -1.7358567e-01	
   3.8000000e-01	   1.4100000e+01	  -1.6596338e-01	
   3.8000000e-01	   1.4400000e+01	  -1.5183675e-01	
   3.8000000e-01	   1.4700000e+01	  -1.3173274e-01	
   3.8000000e-01	   1.5000000e+01	  -1.0639840e-01	
   3.8000000e-01	   1.5300000e+01	  -7.6777898e-02	
   3.8000000e-01	   1.5600000e+01	  -4.3983349e-02	
   3.8000000e-01	   1.5900000e+01	  -9.2600670e-03	
   3.8000000e-01	   1.6200000e+01	   2.6052749e-02	
   3.8000000e-01	   1.6500000e+01	   6.0564986e-02	
   3.8000000e-01	   1.6800000e+01	   9.2881112e-02	
   3.8000000e-01	   1.7100000e+01	   1.2164706e-01	
   3.8000000e-01	   1.7400000e+01	   1.4559724e-01	
   3.8000000e-01	   1.7700000e+01	   1.6360056e-01	
   3.8000000e-01	   1.8000000e+01	   1.7470408e-01	
   3.8000000e-01	   1.8300000e+01	   1.7817334e-01	
   3.8000000e-01	   1.8600000e+01	   1.7352808e-01	
   3.8000000e-01	   1.8900000e+01	   1.6057251e-01	
   3.8000000e-01	   1.9200000e+01	   1.3941910e-01	
   3.8000000e-01	   1.9500000e+01	   1.1050536e-01	
   3.8000000e-01	   1.9800000e+01	   7.4602812e-02	
   3.8000000e-01	   2.0100000e+01	   3.2817971e-02	
   3.8000000e-01	   2.0400000e+01	  -1.3415009e-02	
   3.8000000e-01	   2.0700000e+01	  -6.2349966e-02	
   3.8000000e-01	   2.1000000e+01	  -1.1195248e-01	
   3.8000000e-01	   2.1300000e+01	  -1.5993135e-01	
   3.8000000e-01	   2.1600000e+01	  -2.0377724e-01	
   3.8000000e-01	   2.1900000e+01	  -2.4080772e-01	
   3.8000000e-01	   2.2200000e+01	  -2.6821791e-01	
   3.8000000e-01	   2.2500000e+01	  -2.8313552e-01	
   3.8000000e-01	   2.2800000e+01	  -2.8267929e-01	
   3.8000000e-01	   2.3100000e+01	  -2.6401992e-01	
   3.8000000e-01	   2.3400000e+01	  -2.2444444e-01	
   3.8000000e-01	   2.3700000e+01	  -1.6143479e-01	
   3.8000000e-01	   2.4000000e+01	  -7.2818154e-02	
   3.8000000e-01	   2.4300000e+01	   4.2754087e-02	
   3.8000000e-01	   2.4600000e+01	   1.8396836e-01	
   3.8000000e-01	   2.4900000e+01	   3.4000740e-01	
   3.8000000e-01	   2.5200000e+01	   4.6820971e-01	
   3.8000000e-01	   2.5500000e+01	   4.3957279e-01	
   3.8000000e-01	   2.5800000e+01	   2.0287309e-02	
   3.8000000e-01	   2.6100000e+01	  -1.9222649e-01	
   3.8000000e-01	   2.6400000e+01	   0.0000000e+00	
   3.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   3.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   3.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   3.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   3.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   3.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   3.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   3.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   3.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   3.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   3.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   3.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   4.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   4.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   4.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   4.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   4.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   4.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   4.0000000e-01	   1.8000000e+00	   7.3703977e-01	
   4.0000000e-01	   2.1000000e+00	   5.0704152e-01	
   4.0000000e-01	   2.4000000e+00	   3.0911462e-01	
   4.0000000e-01	   2.7000000e+00	   1.4267861e-01	
   4.0000000e-01	   3.0000000e+00	   6.7088921e-03	
   4.0000000e-01	   3.3000000e+00	  -1.0023017e-01	
   4.0000000e-01	   3.6000000e+00	  -1.7994462e-01	
   4.0000000e-01	   3.9000000e+00	  -2.3456381e-01	
   4.0000000e-01	   4.2000000e+00	  -2.6648781e-01	
   4.0000000e-01	   4.5000000e+00	  -2.7833081e-01	
   4.0000000e-01	   4.8000000e+00	  -2.7286144e-01	
   4.0000000e-01	   5.1000000e+00	  -2.5294178e-01	
   4.0000000e-01	   5.4000000e+00	  -2.2146601e-01	
   4.0000000e-01	   5.7000000e+00	  -1.8130041e-01	
   4.0000000e-01	   6.0000000e+00	  -1.3522575e-01	
   4.0000000e-01	   6.3000000e+00	  -8.5883400e-02	
   4.0000000e-01	   6.6000000e+00	  -3.5726279e-02	
   4.0000000e-01	   6.9000000e+00	   1.3024333e-02	
   4.0000000e-01	   7.2000000e+00	   5.8415345e-02	
   4.0000000e-01	   7.5000000e+00	   9.8791014e-02	
   4.0000000e-01	   7.8000000e+00	   1.3281422e-01	
   4.0000000e-01	   8.1000000e+00	   1.5947955e-01	
   4.0000000e-01	   8.4000000e+00	   1.7811808e-01	
   4.0000000e-01	   8.7000000e+00	   1.8839383e-01	
   4.0000000e-01	   9.0000000e+00	   1.9029237e-01	
   4.0000000e-01	   9.3000000e+00	   1.8410172e-01	
   4.0000000e-01	   9.6000000e+00	   1.7038646e-01	
   4.0000000e-01	   9.9000000e+00	   1.4995565e-01	
   4.0000000e-01	   1.0200000e+01	   1.2382549e-01	
   4.0000000e-01	   1.0500000e+01	   9.3177858e-02	
   4.0000000e-01	   1.0800000e+01	   5.9315671e-02	
   4.0000000e-01	   1.1100000e+01	   2.3616440e-02	
   4.0000000e-01	   1.1400000e+01	  -1.2514916e-02	
   4.0000000e-01	   1.1700000e+01	  -4.7692702e-02	
   4.0000000e-01	   1.2000000e+01	  -8.0595334e-02	
   4.0000000e-01	   1.2300000e+01	  -1.1000735e-01	
   4.0000000e-01	   1.2600000e+01	  -1.3485749e-01	
   4.0000000e-01	   1.2900000e+01	  -1.5425181e-01	
   4.0000000e-01	   1.3200000e+01	  -1.6750112e-01	
   4.0000000e-01	   1.3500000e+01	  -1.7414192e-01	
   4.0000000e-01	   1.3800000e+01	  -1.7395044e-01	
   4.0000000e-01	   1.4100000e+01	  -1.6694931e-01	
   4.0000000e-01	   1.4400000e+01	  -1.5340679e-01	
   4.0000000e-01	   1.4700000e+01	  -1.3382851e-01	
   4.0000000e-01	   1.5000000e+01	  -1.0894198e-01	
   4.0000000e-01	   1.5300000e+01	  -7.9674256e-02	
   4.0000000e-01	   1.5600000e+01	  -4.7123258e-02	
   4.0000000e-01	   1.5900000e+01	  -1.2523549e-02	
   4.0000000e-01	   1.6200000e+01	   2.2792613e-02	
   4.0000000e-01	   1.6500000e+01	   5.7437949e-02	
   4.0000000e-01	   1.6800000e+01	   9.0015475e-02	
   4.0000000e-01	   1.7100000e+01	   1.1916529e-01	
   4.0000000e-01	   1.7400000e+01	   1.4361167e-01	
   4.0000000e-01	   1.7700000e+01	   1.6220915e-01	
   4.0000000e-01	   1.8000000e+01	   1.7398654e-01	
   4.0000000e-01	   1.8300000e+01	   1.7818756e-01	
   4.0000000e-01	   1.8600000e+01	   1.7430703e-01	
   4.0000000e-01	   1.8900000e+01	   1.6212168e-01	
   4.0000000e-01	   1.9200000e+01	   1.4171462e-01	
   4.0000000e-01	   1.9500000e+01	   1.1349272e-01	
   4.0000000e-01	   1.9800000e+01	   7.8196393e-02	
   4.0000000e-01	   2.0100000e+01	   3.6901292e-02	
   4.0000000e-01	   2.0400000e+01	  -8.9882593e-03	
   4.0000000e-01	   2.0700000e+01	  -5.7754137e-02	
   4.0000000e-01	   2.1000000e+01	  -1.0738743e-01	
   4.0000000e-01	   2.1300000e+01	  -1.5561920e-01	
   4.0000000e-01	   2.1600000e+01	  -1.9995852e-01	
   4.0000000e-01	   2.1900000e+01	  -2.3773697e-01	
   4.0000000e-01	   2.2200000e+01	  -2.6615876e-01	
   4.0000000e-01	   2.2500000e+01	  -2.8235542e-01	
   4.0000000e-01	   2.2800000e+01	  -2.8344400e-01	
   4.0000000e-01	   2.3100000e+01	  -2.6658777e-01	
   4.0000000e-01	   2.3400000e+01	  -2.2906005e-01	
   4.0000000e-01	   2.3700000e+01	  -1.6832037e-01	
   4.0000000e-01	   2.4000000e+01	  -8.2152476e-02	
   4.0000000e-01	   2.4300000e+01	   3.0910915e-02	
   4.0000000e-01	   2.4600000e+01	   1.6996656e-01	
   4.0000000e-01	   2.4900000e+01	   3.2565865e-01	
   4.0000000e-01	   2.5200000e+01	   4.5998997e-01	
   4.0000000e-01	   2.5500000e+01	   4.5498869e-01	
   4.0000000e-01	   2.5800000e+01	   7.8107503e-02	
   4.0000000e-01	   2.6100000e+01	  -2.8345734e-01	
   4.0000000e-01	   2.6400000e+01	   0.0000000e+00	
   4.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   4.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   4.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   4.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   4.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   4.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   4.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   4.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   4.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   4.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   4.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   4.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   4.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   4.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   4.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   4.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   4.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   4.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   4.2000000e-01	   1.8000000e+00	   7.6031652e-01	
   4.2000000e-01	   2.1000000e+00	   5.2729038e-01	
   4.2000000e-01	   2.4000000e+00	   3.2636637e-01	
   4.2000000e-01	   2.7000000e+00	   1.5700718e-01	
   4.2000000e-01	   3.0000000e+00	   1.8228654e-02	
   4.2000000e-01	   3.3000000e+00	  -9.1367806e-02	
   4.2000000e-01	   3.6000000e+00	  -1.7355535e-01	
   4.2000000e-01	   3.9000000e+00	  -2.3043507e-01	
   4.2000000e-01	   4.2000000e+00	  -2.6438400e-01	
   4.2000000e-01	   4.5000000e+00	  -2.7799866e-01	
   4.2000000e-01	   4.8000000e+00	  -2.7403577e-01	
   4.2000000e-01	   5.1000000e+00	  -2.5535124e-01	
   4.2000000e-01	   5.4000000e+00	  -2.2483882e-01	
   4.2000000e-01	   5.7000000e+00	  -1.8536992e-01	
   4.2000000e-01	   6.0000000e+00	  -1.3973569e-01	
   4.2000000e-01	   6.3000000e+00	  -9.0592777e-02	
   4.2000000e-01	   6.6000000e+00	  -4.0413766e-02	
   4.2000000e-01	   6.9000000e+00	   8.5566310e-03	
   4.2000000e-01	   7.2000000e+00	   5.4338753e-02	
   4.2000000e-01	   7.5000000e+00	   9.5247873e-02	
   4.2000000e-01	   7.8000000e+00	   1.2991624e-01	
   4.2000000e-01	   8.1000000e+00	   1.5730692e-01	
   4.2000000e-01	   8.4000000e+00	   1.7671938e-01	
   4.2000000e-01	   8.7000000e+00	   1.8778672e-01	
   4.2000000e-01	   9.0000000e+00	   1.9046498e-01	
   4.2000000e-01	   9.3000000e+00	   1.8501474e-01	
   4.2000000e-01	   9.6000000e+00	   1.7197588e-01	
   4.2000000e-01	   9.9000000e+00	   1.5213598e-01	
   4.2000000e-01	   1.0200000e+01	   1.2649349e-01	
   4.2000000e-01	   1.0500000e+01	   9.6216552e-02	
   4.2000000e-01	   1.0800000e+01	   6.2598683e-02	
   4.2000000e-01	   1.1100000e+01	   2.7012386e-02	
   4.2000000e-01	   1.1400000e+01	  -9.1379964e-03	
   4.2000000e-01	   1.1700000e+01	  -4.4463012e-02	
   4.2000000e-01	   1.2000000e+01	  -7.7633210e-02	
   4.2000000e-01	   1.2300000e+01	  -1.0742147e-01	
   4.2000000e-01	   1.2600000e+01	  -1.3274146e-01	
   4.2000000e-01	   1.2900000e+01	  -1.5268133e-01	
   4.2000000e-01	   1.3200000e+01	  -1.6653164e-01	
   4.2000000e-01	   1.3500000e+01	  -1.7380696e-01	
   4.2000000e-01	   1.3800000e+01	  -1.7426060e-01	
   4.2000000e-01	   1.4100000e+01	  -1.6789193e-01	
   4.2000000e-01	   1.4400000e+01	  -1.5494636e-01	
   4.2000000e-01	   1.4700000e+01	  -1.3590776e-01	
   4.2000000e-01	   1.5000000e+01	  -1.1148364e-01	
   4.2000000e-01	   1.5300000e+01	  -8.2583408e-02	
   4.2000000e-01	   1.5600000e+01	  -5.0290313e-02	
   4.2000000e-01	   1.5900000e+01	  -1.5827663e-02	
   4.2000000e-01	   1.6200000e+01	   1.9479702e-02	
   4.2000000e-01	   1.6500000e+01	   5.4247777e-02	
   4.2000000e-01	   1.6800000e+01	   8.7078512e-02	
   4.2000000e-01	   1.7100000e+01	   1.1660651e-01	
   4.2000000e-01	   1.7400000e+01	   1.4154614e-01	
   4.2000000e-01	   1.7700000e+01	   1.6073780e-01	
   4.2000000e-01	   1.8000000e+01	   1.7319210e-01	
   4.2000000e-01	   1.8300000e+01	   1.7813096e-01	
   4.2000000e-01	   1.8600000e+01	   1.7502418e-01	
   4.2000000e-01	   1.8900000e+01	   1.6362086e-01	
   4.2000000e-01	   1.9200000e+01	   1.4397443e-01	
   4.2000000e-01	   1.9500000e+01	   1.1646082e-01	
   4.2000000e-01	   1.9800000e+01	   8.1788863e-02	
   4.2000000e-01	   2.0100000e+01	   4.1002866e-02	
   4.2000000e-01	   2.0400000e+01	  -4.5232432e-03	
   4.2000000e-01	   2.0700000e+01	  -5.3099982e-02	
   4.2000000e-01	   2.1000000e+01	  -1.0274457e-01	
   4.2000000e-01	   2.1300000e+01	  -1.5121102e-01	
   4.2000000e-01	   2.1600000e+01	  -1.9602747e-01	
   4.2000000e-01	   2.1900000e+01	  -2.3454011e-01	
   4.2000000e-01	   2.2200000e+01	  -2.6396286e-01	
   4.2000000e-01	   2.2500000e+01	  -2.8143167e-01	
   4.2000000e-01	   2.2800000e+01	  -2.8406238e-01	
   4.2000000e-01	   2.3100000e+01	  -2.6901128e-01	
   4.2000000e-01	   2.3400000e+01	  -2.3353844e-01	
   4.2000000e-01	   2.3700000e+01	  -1.7508172e-01	
   4.2000000e-01	   2.4000000e+01	  -9.1384022e-02	
   4.2000000e-01	   2.4300000e+01	   1.9130096e-02	
   4.2000000e-01	   2.4600000e+01	   1.5592672e-01	
   4.2000000e-01	   2.4900000e+01	   3.1097065e-01	
   4.2000000e-01	   2.5200000e+01	   4.5054613e-01	
   4.2000000e-01	   2.5500000e+01	   4.6726550e-01	
   4.2000000e-01	   2.5800000e+01	   1.3371151e-01	
   4.2000000e-01	   2.6100000e+01	  -3.3104907e-01	
   4.2000000e-01	   2.6400000e+01	   0.0000000e+00	
   4.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   4.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   4.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   4.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   4.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   4.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   4.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   4.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   4.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   4.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   4.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   4.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   4.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   4.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   4.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   4.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   4.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   4.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   4.4000000e-01	   1.8000000e+00	   7.8421416e-01	
   4.4000000e-01	   2.1000000e+00	   5.4811658e-01	
   4.4000000e-01	   2.4000000e+00	   3.4414808e-01	
   4.4000000e-01	   2.7000000e+00	   1.7181532e-01	
   4.4000000e-01	   3.0000000e+00	   3.0175507e-02	
   4.4000000e-01	   3.3000000e+00	  -8.2132082e-02	
   4.4000000e-01	   3.6000000e+00	  -1.6684679e-01	
   4.4000000e-01	   3.9000000e+00	  -2.2604062e-01	
   4.4000000e-01	   4.2000000e+00	  -2.6206667e-01	
   4.4000000e-01	   4.5000000e+00	  -2.7750305e-01	
   4.4000000e-01	   4.8000000e+00	  -2.7509384e-01	
   4.4000000e-01	   5.1000000e+00	  -2.5768813e-01	
   4.4000000e-01	   5.4000000e+00	  -2.2817868e-01	
   4.4000000e-01	   5.7000000e+00	  -1.8944158e-01	
   4.4000000e-01	   6.0000000e+00	  -1.4427805e-01	
   4.4000000e-01	   6.3000000e+00	  -9.5359763e-02	
   4.4000000e-01	   6.6000000e+00	  -4.5178841e-02	
   4.4000000e-01	   6.9000000e+00	   3.9965663e-03	
   4.4000000e-01	   7.2000000e+00	   5.0160121e-02	
   4.4000000e-01	   7.5000000e+00	   9.1597902e-02	
   4.4000000e-01	   7.8000000e+00	   1.2691121e-01	
   4.4000000e-01	   8.1000000e+00	   1.5503121e-01	
   4.4000000e-01	   8.4000000e+00	   1.7522528e-01	
   4.4000000e-01	   8.7000000e+00	   1.8709505e-01	
   4.4000000e-01	   9.0000000e+00	   1.9056646e-01	
   4.4000000e-01	   9.3000000e+00	   1.8587204e-01	
   4.4000000e-01	   9.6000000e+00	   1.7352630e-01	
   4.4000000e-01	   9.9000000e+00	   1.5429474e-01	
   4.4000000e-01	   1.0200000e+01	   1.2915740e-01	
   4.4000000e-01	   1.0500000e+01	   9.9268128e-02	
   4.4000000e-01	   1.0800000e+01	   6.5910466e-02	
   4.4000000e-01	   1.1100000e+01	   3.0451415e-02	
   4.4000000e-01	   1.1400000e+01	  -5.7056873e-03	
   4.4000000e-01	   1.1700000e+01	  -4.1167989e-02	
   4.4000000e-01	   1.2000000e+01	  -7.4598443e-02	
   4.4000000e-01	   1.2300000e+01	  -1.0475844e-01	
   4.4000000e-01	   1.2600000e+01	  -1.3054671e-01	
   4.4000000e-01	   1.2900000e+01	  -1.5103345e-01	
   4.4000000e-01	   1.3200000e+01	  -1.6548888e-01	
   4.4000000e-01	   1.3500000e+01	  -1.7340550e-01	
   4.4000000e-01	   1.3800000e+01	  -1.7451339e-01	
   4.4000000e-01	   1.4100000e+01	  -1.6878838e-01	
   4.4000000e-01	   1.4400000e+01	  -1.5645261e-01	
   4.4000000e-01	   1.4700000e+01	  -1.3796774e-01	
   4.4000000e-01	   1.5000000e+01	  -1.1402081e-01	
   4.4000000e-01	   1.5300000e+01	  -8.5503091e-02	
   4.4000000e-01	   1.5600000e+01	  -5.3482627e-02	
   4.4000000e-01	   1.5900000e+01	  -1.9170969e-02	
   4.4000000e-01	   1.6200000e+01	   1.6114948e-02	
   4.4000000e-01	   1.6500000e+01	   5.0994849e-02	
   4.4000000e-01	   1.6800000e+01	   8.4070023e-02	
   4.4000000e-01	   1.7100000e+01	   1.1396993e-01	
   4.4000000e-01	   1.7400000e+01	   1.3939932e-01	
   4.4000000e-01	   1.7700000e+01	   1.5918461e-01	
   4.4000000e-01	   1.8000000e+01	   1.7231838e-01	
   4.4000000e-01	   1.8300000e+01	   1.7800073e-01	
   4.4000000e-01	   1.8600000e+01	   1.7567639e-01	
   4.4000000e-01	   1.8900000e+01	   1.6506665e-01	
   4.4000000e-01	   1.9200000e+01	   1.4619504e-01	
   4.4000000e-01	   1.9500000e+01	   1.1940615e-01	
   4.4000000e-01	   1.9800000e+01	   8.5376853e-02	
   4.4000000e-01	   2.0100000e+01	   4.5119591e-02	
   4.4000000e-01	   2.0400000e+01	  -2.2656006e-05	
   4.4000000e-01	   2.0700000e+01	  -4.8389654e-02	
   4.4000000e-01	   2.1000000e+01	  -9.8025411e-02	
   4.4000000e-01	   2.1300000e+01	  -1.4670752e-01	
   4.4000000e-01	   2.1600000e+01	  -1.9198386e-01	
   4.4000000e-01	   2.1900000e+01	  -2.3121592e-01	
   4.4000000e-01	   2.2200000e+01	  -2.6162795e-01	
   4.4000000e-01	   2.2500000e+01	  -2.8036086e-01	
   4.4000000e-01	   2.2800000e+01	  -2.8452987e-01	
   4.4000000e-01	   2.3100000e+01	  -2.7128472e-01	
   4.4000000e-01	   2.3400000e+01	  -2.3787270e-01	
   4.4000000e-01	   2.3700000e+01	  -1.8171072e-01	
   4.4000000e-01	   2.4000000e+01	  -1.0050320e-01	
   4.4000000e-01	   2.4300000e+01	   7.4239286e-03	
   4.4000000e-01	   2.4600000e+01	   1.4186862e-01	
   4.4000000e-01	   2.4900000e+01	   2.9598554e-01	
   4.4000000e-01	   2.5200000e+01	   4.3997367e-01	
   4.4000000e-01	   2.5500000e+01	   4.7651593e-01	
   4.4000000e-01	   2.5800000e+01	   1.8629609e-01	
   4.4000000e-01	   2.6100000e+01	  -3.4398686e-01	
   4.4000000e-01	   2.6400000e+01	   0.0000000e+00	
   4.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   4.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   4.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   4.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   4.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   4.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   4.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   4.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   4.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   4.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   4.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   4.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   4.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   4.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   4.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   4.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   4.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   4.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   4.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   4.6000000e-01	   2.1000000e+00	   5.6953236e-01	
   4.6000000e-01	   2.4000000e+00	   3.6247220e-01	
   4.6000000e-01	   2.7000000e+00	   1.8711553e-01	
   4.6000000e-01	   3.0000000e+00	   4.2561752e-02	
   4.6000000e-01	   3.3000000e+00	  -7.2511046e-02	
   4.6000000e-01	   3.6000000e+00	  -1.5980752e-01	
   4.6000000e-01	   3.9000000e+00	  -2.2136969e-01	
   4.6000000e-01	   4.2000000e+00	  -2.5952586e-01	
   4.6000000e-01	   4.5000000e+00	  -2.7683494e-01	
   4.6000000e-01	   4.8000000e+00	  -2.7602760e-01	
   4.6000000e-01	   5.1000000e+00	  -2.5994546e-01	
   4.6000000e-01	   5.4000000e+00	  -2.3147973e-01	
   4.6000000e-01	   5.7000000e+00	  -1.9351069e-01	
   4.6000000e-01	   6.0000000e+00	  -1.4884925e-01	
   4.6000000e-01	   6.3000000e+00	  -1.0018188e-01	
   4.6000000e-01	   6.6000000e+00	  -5.0020078e-02	
   4.6000000e-01	   6.9000000e+00	  -6.5542381e-04	
   4.6000000e-01	   7.2000000e+00	   4.5878986e-02	
   4.6000000e-01	   7.5000000e+00	   8.7839839e-02	
   4.6000000e-01	   7.8000000e+00	   1.2379719e-01	
   4.6000000e-01	   8.1000000e+00	   1.5264991e-01	
   4.6000000e-01	   8.4000000e+00	   1.7363283e-01	
   4.6000000e-01	   8.7000000e+00	   1.8631560e-01	
   4.6000000e-01	   9.0000000e+00	   1.9059342e-01	
   4.6000000e-01	   9.3000000e+00	   1.8667017e-01	
   4.6000000e-01	   9.6000000e+00	   1.7503439e-01	
   4.6000000e-01	   9.9000000e+00	   1.5642878e-01	
   4.6000000e-01	   1.0200000e+01	   1.3181439e-01	
   4.6000000e-01	   1.0500000e+01	   1.0233015e-01	
   4.6000000e-01	   1.0800000e+01	   6.9249049e-02	
   4.6000000e-01	   1.1100000e+01	   3.3932072e-02	
   4.6000000e-01	   1.1400000e+01	  -2.2188924e-03	
   4.6000000e-01	   1.1700000e+01	  -3.7807969e-02	
   4.6000000e-01	   1.2000000e+01	  -7.1490802e-02	
   4.6000000e-01	   1.2300000e+01	  -1.0201750e-01	
   4.6000000e-01	   1.2600000e+01	  -1.2827195e-01	
   4.6000000e-01	   1.2900000e+01	  -1.4930642e-01	
   4.6000000e-01	   1.3200000e+01	  -1.6437073e-01	
   4.6000000e-01	   1.3500000e+01	  -1.7293509e-01	
   4.6000000e-01	   1.3800000e+01	  -1.7470617e-01	
   4.6000000e-01	   1.4100000e+01	  -1.6963587e-01	
   4.6000000e-01	   1.4400000e+01	  -1.5792272e-01	
   4.6000000e-01	   1.4700000e+01	  -1.4000573e-01	
   4.6000000e-01	   1.5000000e+01	  -1.1655094e-01	
   4.6000000e-01	   1.5300000e+01	  -8.8431012e-02	
   4.6000000e-01	   1.5600000e+01	  -5.6698256e-02	
   4.6000000e-01	   1.5900000e+01	  -2.2551946e-02	
   4.6000000e-01	   1.6200000e+01	   1.2699389e-02	
   4.6000000e-01	   1.6500000e+01	   4.7679672e-02	
   4.6000000e-01	   1.6800000e+01	   8.0989960e-02	
   4.6000000e-01	   1.7100000e+01	   1.1125493e-01	
   4.6000000e-01	   1.7400000e+01	   1.3717000e-01	
   4.6000000e-01	   1.7700000e+01	   1.5754786e-01	
   4.6000000e-01	   1.8000000e+01	   1.7136315e-01	
   4.6000000e-01	   1.8300000e+01	   1.7779421e-01	
   4.6000000e-01	   1.8600000e+01	   1.7626066e-01	
   4.6000000e-01	   1.8900000e+01	   1.6645580e-01	
   4.6000000e-01	   1.9200000e+01	   1.4837302e-01	
   4.6000000e-01	   1.9500000e+01	   1.2232527e-01	
   4.6000000e-01	   1.9800000e+01	   8.8957012e-02	
   4.6000000e-01	   2.0100000e+01	   4.9248343e-02	
   4.6000000e-01	   2.0400000e+01	   4.5107388e-03	
   4.6000000e-01	   2.0700000e+01	  -4.3625425e-02	
   4.6000000e-01	   2.1000000e+01	  -9.3231587e-02	
   4.6000000e-01	   2.1300000e+01	  -1.4210961e-01	
   4.6000000e-01	   2.1600000e+01	  -1.8782777e-01	
   4.6000000e-01	   2.1900000e+01	  -2.2776353e-01	
   4.6000000e-01	   2.2200000e+01	  -2.5915210e-01	
   4.6000000e-01	   2.2500000e+01	  -2.7914001e-01	
   4.6000000e-01	   2.2800000e+01	  -2.8484235e-01	
   4.6000000e-01	   2.3100000e+01	  -2.7340282e-01	
   4.6000000e-01	   2.3400000e+01	  -2.4205641e-01	
   4.6000000e-01	   2.3700000e+01	  -1.8819979e-01	
   4.6000000e-01	   2.4000000e+01	  -1.0950099e-01	
   4.6000000e-01	   2.4300000e+01	  -4.1959510e-03	
   4.6000000e-01	   2.4600000e+01	   1.2781109e-01	
   4.6000000e-01	   2.4900000e+01	   2.8074415e-01	
   4.6000000e-01	   2.5200000e+01	   4.2836873e-01	
   4.6000000e-01	   2.5500000e+01	   4.8287802e-01	
   4.6000000e-01	   2.5800000e+01	   2.3525597e-01	
   4.6000000e-01	   2.6100000e+01	  -3.3007654e-01	
   4.6000000e-01	   2.6400000e+01	   0.0000000e+00	
   4.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   4.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   4.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   4.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   4.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   4.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   4.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   4.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   4.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   4.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   4.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   4.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   4.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   4.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   4.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   4.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   4.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   4.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   4.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   4.8000000e-01	   2.1000000e+00	   5.9155102e-01	
   4.8000000e-01	   2.4000000e+00	   3.8135226e-01	
   4.8000000e-01	   2.7000000e+00	   2.0292134e-01	
   4.8000000e-01	   3.0000000e+00	   5.5400756e-02	
   4.8000000e-01	   3.3000000e+00	  -6.2491710e-02	
   4.8000000e-01	   3.6000000e+00	  -1.5242510e-01	
   4.8000000e-01	   3.9000000e+00	  -2.1641056e-01	
   4.8000000e-01	   4.2000000e+00	  -2.5675072e-01	
   4.8000000e-01	   4.5000000e+00	  -2.7598446e-01	
   4.8000000e-01	   4.8000000e+00	  -2.7682828e-01	
   4.8000000e-01	   5.1000000e+00	  -2.6211563e-01	
   4.8000000e-01	   5.4000000e+00	  -2.3473558e-01	
   4.8000000e-01	   5.7000000e+00	  -1.9757209e-01	
   4.8000000e-01	   6.0000000e+00	  -1.5344536e-01	
   4.8000000e-01	   6.3000000e+00	  -1.0505639e-01	
   4.8000000e-01	   6.6000000e+00	  -5.4935901e-02	
   4.8000000e-01	   6.9000000e+00	  -5.3988353e-03	
   4.8000000e-01	   7.2000000e+00	   4.1494872e-02	
   4.8000000e-01	   7.5000000e+00	   8.3972339e-02	
   4.8000000e-01	   7.8000000e+00	   1.2057210e-01	
   4.8000000e-01	   8.1000000e+00	   1.5016034e-01	
   4.8000000e-01	   8.4000000e+00	   1.7193889e-01	
   4.8000000e-01	   8.7000000e+00	   1.8544486e-01	
   4.8000000e-01	   9.0000000e+00	   1.9054218e-01	
   4.8000000e-01	   9.3000000e+00	   1.8740544e-01	
   4.8000000e-01	   9.6000000e+00	   1.7649652e-01	
   4.8000000e-01	   9.9000000e+00	   1.5853471e-01	
   4.8000000e-01	   1.0200000e+01	   1.3446141e-01	
   4.8000000e-01	   1.0500000e+01	   1.0539998e-01	
   4.8000000e-01	   1.0800000e+01	   7.2612285e-02	
   4.8000000e-01	   1.1100000e+01	   3.7452772e-02	
   4.8000000e-01	   1.1400000e+01	   1.3213985e-03	
   4.8000000e-01	   1.1700000e+01	  -3.4383326e-02	
   4.8000000e-01	   1.2000000e+01	  -6.8310049e-02	
   4.8000000e-01	   1.2300000e+01	  -9.9197821e-02	
   4.8000000e-01	   1.2600000e+01	  -1.2591579e-01	
   4.8000000e-01	   1.2900000e+01	  -1.4749836e-01	
   4.8000000e-01	   1.3200000e+01	  -1.6317487e-01	
   4.8000000e-01	   1.3500000e+01	  -1.7239311e-01	
   4.8000000e-01	   1.3800000e+01	  -1.7483606e-01	
   4.8000000e-01	   1.4100000e+01	  -1.7043141e-01	
   4.8000000e-01	   1.4400000e+01	  -1.5935367e-01	
   4.8000000e-01	   1.4700000e+01	  -1.4201875e-01	
   4.8000000e-01	   1.5000000e+01	  -1.1907126e-01	
   4.8000000e-01	   1.5300000e+01	  -9.1364687e-02	
   4.8000000e-01	   1.5600000e+01	  -5.9935093e-02	
   4.8000000e-01	   1.5900000e+01	  -2.5968943e-02	
   4.8000000e-01	   1.6200000e+01	   9.2341531e-03	
   4.8000000e-01	   1.6500000e+01	   4.4302805e-02	
   4.8000000e-01	   1.6800000e+01	   7.7838273e-02	
   4.8000000e-01	   1.7100000e+01	   1.0846084e-01	
   4.8000000e-01	   1.7400000e+01	   1.3485692e-01	
   4.8000000e-01	   1.7700000e+01	   1.5582569e-01	
   4.8000000e-01	   1.8000000e+01	   1.7032402e-01	
   4.8000000e-01	   1.8300000e+01	   1.7750855e-01	
   4.8000000e-01	   1.8600000e+01	   1.7677374e-01	
   4.8000000e-01	   1.8900000e+01	   1.6778479e-01	
   4.8000000e-01	   1.9200000e+01	   1.5050470e-01	
   4.8000000e-01	   1.9500000e+01	   1.2521445e-01	
   4.8000000e-01	   1.9800000e+01	   9.2525721e-02	
   4.8000000e-01	   2.0100000e+01	   5.3385748e-02	
   4.8000000e-01	   2.0400000e+01	   9.0739564e-03	
   4.8000000e-01	   2.0700000e+01	  -3.8809746e-02	
   4.8000000e-01	   2.1000000e+01	  -8.8364880e-02	
   4.8000000e-01	   2.1300000e+01	  -1.3741825e-01	
   4.8000000e-01	   2.1600000e+01	  -1.8355924e-01	
   4.8000000e-01	   2.1900000e+01	  -2.2418195e-01	
   4.8000000e-01	   2.2200000e+01	  -2.5653324e-01	
   4.8000000e-01	   2.2500000e+01	  -2.7776585e-01	
   4.8000000e-01	   2.2800000e+01	  -2.8499533e-01	
   4.8000000e-01	   2.3100000e+01	  -2.7535987e-01	
   4.8000000e-01	   2.3400000e+01	  -2.4608262e-01	
   4.8000000e-01	   2.3700000e+01	  -1.9454068e-01	
   4.8000000e-01	   2.4000000e+01	  -1.1836768e-01	
   4.8000000e-01	   2.4300000e+01	  -1.5717317e-02	
   4.8000000e-01	   2.4600000e+01	   1.1377302e-01	
   4.8000000e-01	   2.4900000e+01	   2.6528570e-01	
   4.8000000e-01	   2.5200000e+01	   4.1582302e-01	
   4.8000000e-01	   2.5500000e+01	   4.8649585e-01	
   4.8000000e-01	   2.5800000e+01	   2.8013922e-01	
   4.8000000e-01	   2.6100000e+01	  -2.9591897e-01	
   4.8000000e-01	   2.6400000e+01	   0.0000000e+00	
   4.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   4.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   4.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   4.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   4.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   4.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   4.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   4.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   4.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   4.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   4.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   4.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   5.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   5.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   5.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   5.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   5.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   5.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   5.0000000e-01	   1.8000000e+00	   0.0000000e+00	
   5.0000000e-01	   2.1000000e+00	   6.1418478e-01	
   5.0000000e-01	   2.4000000e+00	   4.0080074e-01	
   5.0000000e-01	   2.7000000e+00	   2.1924533e-01	
   5.0000000e-01	   3.0000000e+00	   6.8704982e-02	
   5.0000000e-01	   3.3000000e+00	  -5.2061897e-02	
   5.0000000e-01	   3.6000000e+00	  -1.4468783e-01	
   5.0000000e-01	   3.9000000e+00	  -2.1115214e-01	
   5.0000000e-01	   4.2000000e+00	  -2.5373092e-01	
   5.0000000e-01	   4.5000000e+00	  -2.7494216e-01	
   5.0000000e-01	   4.8000000e+00	  -2.7748741e-01	
   5.0000000e-01	   5.1000000e+00	  -2.6419124e-01	
   5.0000000e-01	   5.4000000e+00	  -2.3793992e-01	
   5.0000000e-01	   5.7000000e+00	  -2.0162061e-01	
   5.0000000e-01	   6.0000000e+00	  -1.5806238e-01	
   5.0000000e-01	   6.3000000e+00	  -1.0998042e-01	
   5.0000000e-01	   6.6000000e+00	  -5.9924516e-02	
   5.0000000e-01	   6.9000000e+00	  -1.0232899e-02	
   5.0000000e-01	   7.2000000e+00	   3.7007607e-02	
   5.0000000e-01	   7.5000000e+00	   7.9994387e-02	
   5.0000000e-01	   7.8000000e+00	   1.1723417e-01	
   5.0000000e-01	   8.1000000e+00	   1.4756012e-01	
   5.0000000e-01	   8.4000000e+00	   1.7014060e-01	
   5.0000000e-01	   8.7000000e+00	   1.8447965e-01	
   5.0000000e-01	   9.0000000e+00	   1.9040936e-01	
   5.0000000e-01	   9.3000000e+00	   1.8807437e-01	
   5.0000000e-01	   9.6000000e+00	   1.7790927e-01	
   5.0000000e-01	   9.9000000e+00	   1.6060928e-01	
   5.0000000e-01	   1.0200000e+01	   1.3709546e-01	
   5.0000000e-01	   1.0500000e+01	   1.0847499e-01	
   5.0000000e-01	   1.0800000e+01	   7.5998003e-02	
   5.0000000e-01	   1.1100000e+01	   4.1011846e-02	
   5.0000000e-01	   1.1400000e+01	   4.9140670e-03	
   5.0000000e-01	   1.1700000e+01	  -3.0894606e-02	
   5.0000000e-01	   1.2000000e+01	  -6.5056153e-02	
   5.0000000e-01	   1.2300000e+01	  -9.6298801e-02	
   5.0000000e-01	   1.2600000e+01	  -1.2347713e-01	
   5.0000000e-01	   1.2900000e+01	  -1.4560769e-01	
   5.0000000e-01	   1.3200000e+01	  -1.6189930e-01	
   5.0000000e-01	   1.3500000e+01	  -1.7177719e-01	
   5.0000000e-01	   1.3800000e+01	  -1.7490044e-01	
   5.0000000e-01	   1.4100000e+01	  -1.7117221e-01	
   5.0000000e-01	   1.4400000e+01	  -1.6074260e-01	
   5.0000000e-01	   1.4700000e+01	  -1.4400402e-01	
   5.0000000e-01	   1.5000000e+01	  -1.2157910e-01	
   5.0000000e-01	   1.5300000e+01	  -9.4301680e-02	
   5.0000000e-01	   1.5600000e+01	  -6.3191023e-02	
   5.0000000e-01	   1.5900000e+01	  -2.9420248e-02	
   5.0000000e-01	   1.6200000e+01	   5.7204841e-03	
   5.0000000e-01	   1.6500000e+01	   4.0864967e-02	
   5.0000000e-01	   1.6800000e+01	   7.4615127e-02	
   5.0000000e-01	   1.7100000e+01	   1.0558725e-01	
   5.0000000e-01	   1.7400000e+01	   1.3245908e-01	
   5.0000000e-01	   1.7700000e+01	   1.5401655e-01	
   5.0000000e-01	   1.8000000e+01	   1.6919892e-01	
   5.0000000e-01	   1.8300000e+01	   1.7714122e-01	
   5.0000000e-01	   1.8600000e+01	   1.7721270e-01	
   5.0000000e-01	   1.8900000e+01	   1.6905038e-01	
   5.0000000e-01	   1.9200000e+01	   1.5258665e-01	
   5.0000000e-01	   1.9500000e+01	   1.2807020e-01	
   5.0000000e-01	   1.9800000e+01	   9.6079516e-02	
   5.0000000e-01	   2.0100000e+01	   5.7528516e-02	
   5.0000000e-01	   2.0400000e+01	   1.3664017e-02	
   5.0000000e-01	   2.0700000e+01	  -3.3945152e-02	
   5.0000000e-01	   2.1000000e+01	  -8.3427249e-02	
   5.0000000e-01	   2.1300000e+01	  -1.3263471e-01	
   5.0000000e-01	   2.1600000e+01	  -1.7917872e-01	
   5.0000000e-01	   2.1900000e+01	  -2.2047071e-01	
   5.0000000e-01	   2.2200000e+01	  -2.5376989e-01	
   5.0000000e-01	   2.2500000e+01	  -2.7623583e-01	
   5.0000000e-01	   2.2800000e+01	  -2.8498514e-01	
   5.0000000e-01	   2.3100000e+01	  -2.7715104e-01	
   5.0000000e-01	   2.3400000e+01	  -2.4994533e-01	
   5.0000000e-01	   2.3700000e+01	  -2.0072622e-01	
   5.0000000e-01	   2.4000000e+01	  -1.2709468e-01	
   5.0000000e-01	   2.4300000e+01	  -2.7129161e-02	
   5.0000000e-01	   2.4600000e+01	   9.9771910e-02	
   5.0000000e-01	   2.4900000e+01	   2.4964781e-01	
   5.0000000e-01	   2.5200000e+01	   4.0242871e-01	
   5.0000000e-01	   2.5500000e+01	   4.8753556e-01	
   5.0000000e-01	   2.5800000e+01	   3.2065803e-01	
   5.0000000e-01	   2.6100000e+01	  -2.4716635e-01	
   5.0000000e-01	   2.6400000e+01	   0.0000000e+00	
   5.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   5.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   5.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   5.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   5.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   5.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   5.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   5.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   5.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   5.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   5.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   5.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   5.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   5.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   5.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   5.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   5.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   5.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   5.2000000e-01	   1.8000000e+00	   0.0000000e+00	
   5.2000000e-01	   2.1000000e+00	   6.3744665e-01	
   5.2000000e-01	   2.4000000e+00	   4.2083098e-01	
   5.2000000e-01	   2.7000000e+00	   2.3610093e-01	
   5.2000000e-01	   3.0000000e+00	   8.2487761e-02	
   5.2000000e-01	   3.3000000e+00	  -4.1208581e-02	
   5.2000000e-01	   3.6000000e+00	  -1.3658315e-01	
   5.2000000e-01	   3.9000000e+00	  -2.0558254e-01	
   5.2000000e-01	   4.2000000e+00	  -2.5045538e-01	
   5.2000000e-01	   4.5000000e+00	  -2.7369790e-01	
   5.2000000e-01	   4.8000000e+00	  -2.7799589e-01	
   5.2000000e-01	   5.1000000e+00	  -2.6616431e-01	
   5.2000000e-01	   5.4000000e+00	  -2.4108600e-01	
   5.2000000e-01	   5.7000000e+00	  -2.0565071e-01	
   5.2000000e-01	   6.0000000e+00	  -1.6269598e-01	
   5.2000000e-01	   6.3000000e+00	  -1.1495085e-01	
   5.2000000e-01	   6.6000000e+00	  -6.4983959e-02	
   5.2000000e-01	   6.9000000e+00	  -1.5156745e-02	
   5.2000000e-01	   7.2000000e+00	   3.2417051e-02	
   5.2000000e-01	   7.5000000e+00	   7.5904935e-02	
   5.2000000e-01	   7.8000000e+00	   1.1378159e-01	
   5.2000000e-01	   8.1000000e+00	   1.4484678e-01	
   5.2000000e-01	   8.4000000e+00	   1.6823496e-01	
   5.2000000e-01	   8.7000000e+00	   1.8341660e-01	
   5.2000000e-01	   9.0000000e+00	   1.9019133e-01	
   5.2000000e-01	   9.3000000e+00	   1.8867326e-01	
   5.2000000e-01	   9.6000000e+00	   1.7926899e-01	
   5.2000000e-01	   9.9000000e+00	   1.6264900e-01	
   5.2000000e-01	   1.0200000e+01	   1.3971334e-01	
   5.2000000e-01	   1.0500000e+01	   1.1155237e-01	
   5.2000000e-01	   1.0800000e+01	   7.9403867e-02	
   5.2000000e-01	   1.1100000e+01	   4.4607497e-02	
   5.2000000e-01	   1.1400000e+01	   8.5578983e-03	
   5.2000000e-01	   1.1700000e+01	  -2.7342415e-02	
   5.2000000e-01	   1.2000000e+01	  -6.1729104e-02	
   5.2000000e-01	   1.2300000e+01	  -9.3319835e-02	
   5.2000000e-01	   1.2600000e+01	  -1.2095477e-01	
   5.2000000e-01	   1.2900000e+01	  -1.4363269e-01	
   5.2000000e-01	   1.3200000e+01	  -1.6054186e-01	
   5.2000000e-01	   1.3500000e+01	  -1.7108483e-01	
   5.2000000e-01	   1.3800000e+01	  -1.7489653e-01	
   5.2000000e-01	   1.4100000e+01	  -1.7185530e-01	
   5.2000000e-01	   1.4400000e+01	  -1.6208649e-01	
   5.2000000e-01	   1.4700000e+01	  -1.4595852e-01	
   5.2000000e-01	   1.5000000e+01	  -1.2407161e-01	
   5.2000000e-01	   1.5300000e+01	  -9.7239384e-02	
   5.2000000e-01	   1.5600000e+01	  -6.6463782e-02	
   5.2000000e-01	   1.5900000e+01	  -3.2904022e-02	
   5.2000000e-01	   1.6200000e+01	   2.1597223e-03	
   5.2000000e-01	   1.6500000e+01	   3.7366946e-02	
   5.2000000e-01	   1.6800000e+01	   7.1320714e-02	
   5.2000000e-01	   1.7100000e+01	   1.0263374e-01	
   5.2000000e-01	   1.7400000e+01	   1.2997546e-01	
   5.2000000e-01	   1.7700000e+01	   1.5211881e-01	
   5.2000000e-01	   1.8000000e+01	   1.6798566e-01	
   5.2000000e-01	   1.8300000e+01	   1.7668952e-01	
   5.2000000e-01	   1.8600000e+01	   1.7757445e-01	
   5.2000000e-01	   1.8900000e+01	   1.7024916e-01	
   5.2000000e-01	   1.9200000e+01	   1.5461523e-01	
   5.2000000e-01	   1.9500000e+01	   1.3088878e-01	
   5.2000000e-01	   1.9800000e+01	   9.9614708e-02	
   5.2000000e-01	   2.0100000e+01	   6.1673143e-02	
   5.2000000e-01	   2.0400000e+01	   1.8277743e-02	
   5.2000000e-01	   2.0700000e+01	  -2.9034349e-02	
   5.2000000e-01	   2.1000000e+01	  -7.8420789e-02	
   5.2000000e-01	   2.1300000e+01	  -1.2776033e-01	
   5.2000000e-01	   2.1600000e+01	  -1.7468668e-01	
   5.2000000e-01	   2.1900000e+01	  -2.1662932e-01	
   5.2000000e-01	   2.2200000e+01	  -2.5086046e-01	
   5.2000000e-01	   2.2500000e+01	  -2.7454722e-01	
   5.2000000e-01	   2.2800000e+01	  -2.8480787e-01	
   5.2000000e-01	   2.3100000e+01	  -2.7877119e-01	
   5.2000000e-01	   2.3400000e+01	  -2.5363817e-01	
   5.2000000e-01	   2.3700000e+01	  -2.0674876e-01	
   5.2000000e-01	   2.4000000e+01	  -1.3567291e-01	
   5.2000000e-01	   2.4300000e+01	  -3.8420065e-02	
   5.2000000e-01	   2.4600000e+01	   8.5825151e-02	
   5.2000000e-01	   2.4900000e+01	   2.3386638e-01	
   5.2000000e-01	   2.5200000e+01	   3.8827301e-01	
   5.2000000e-01	   2.5500000e+01	   4.8616367e-01	
   5.2000000e-01	   2.5800000e+01	   3.5663787e-01	
   5.2000000e-01	   2.6100000e+01	  -1.8849931e-01	
   5.2000000e-01	   2.6400000e+01	   6.7845533e-01	
   5.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   5.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   5.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   5.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   5.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   5.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   5.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   5.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   5.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   5.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   5.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   5.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   5.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   5.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   5.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   5.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   5.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   5.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   5.4000000e-01	   1.8000000e+00	   0.0000000e+00	
   5.4000000e-01	   2.1000000e+00	   6.6134963e-01	
   5.4000000e-01	   2.4000000e+00	   4.4145632e-01	
   5.4000000e-01	   2.7000000e+00	   2.5350161e-01	
   5.4000000e-01	   3.0000000e+00	   9.6762496e-02	
   5.4000000e-01	   3.3000000e+00	  -2.9918621e-02	
   5.4000000e-01	   3.6000000e+00	  -1.2809838e-01	
   5.4000000e-01	   3.9000000e+00	  -1.9968971e-01	
   5.4000000e-01	   4.2000000e+00	  -2.4691283e-01	
   5.4000000e-01	   4.5000000e+00	  -2.7224134e-01	
   5.4000000e-01	   4.8000000e+00	  -2.7834441e-01	
   5.4000000e-01	   5.1000000e+00	  -2.6802665e-01	
   5.4000000e-01	   5.4000000e+00	  -2.4416678e-01	
   5.4000000e-01	   5.7000000e+00	  -2.0965659e-01	
   5.4000000e-01	   6.0000000e+00	  -1.6734158e-01	
   5.4000000e-01	   6.3000000e+00	  -1.1996433e-01	
   5.4000000e-01	   6.6000000e+00	  -7.0112060e-02	
   5.4000000e-01	   6.9000000e+00	  -2.0169320e-02	
   5.4000000e-01	   7.2000000e+00	   2.7723226e-02	
   5.4000000e-01	   7.5000000e+00	   7.1703079e-02	
   5.4000000e-01	   7.8000000e+00	   1.1021263e-01	
   5.4000000e-01	   8.1000000e+00	   1.4201790e-01	
   5.4000000e-01	   8.4000000e+00	   1.6621901e-01	
   5.4000000e-01	   8.7000000e+00	   1.8225235e-01	
   5.4000000e-01	   9.0000000e+00	   1.8988450e-01	
   5.4000000e-01	   9.3000000e+00	   1.8919838e-01	
   5.4000000e-01	   9.6000000e+00	   1.8057197e-01	
   5.4000000e-01	   9.9000000e+00	   1.6465033e-01	
   5.4000000e-01	   1.0200000e+01	   1.4231180e-01	
   5.4000000e-01	   1.0500000e+01	   1.1462923e-01	
   5.4000000e-01	   1.0800000e+01	   8.2827434e-02	
   5.4000000e-01	   1.1100000e+01	   4.8237813e-02	
   5.4000000e-01	   1.1400000e+01	   1.2251562e-02	
   5.4000000e-01	   1.1700000e+01	  -2.3727473e-02	
   5.4000000e-01	   1.2000000e+01	  -5.8329005e-02	
   5.4000000e-01	   1.2300000e+01	  -9.0260415e-02	
   5.4000000e-01	   1.2600000e+01	  -1.1834763e-01	
   5.4000000e-01	   1.2900000e+01	  -1.4157176e-01	
   5.4000000e-01	   1.3200000e+01	  -1.5910048e-01	
   5.4000000e-01	   1.3500000e+01	  -1.7031355e-01	
   5.4000000e-01	   1.3800000e+01	  -1.7482155e-01	
   5.4000000e-01	   1.4100000e+01	  -1.7247774e-01	
   5.4000000e-01	   1.4400000e+01	  -1.6338229e-01	
   5.4000000e-01	   1.4700000e+01	  -1.4787924e-01	
   5.4000000e-01	   1.5000000e+01	  -1.2654588e-01	
   5.4000000e-01	   1.5300000e+01	  -1.0017512e-01	
   5.4000000e-01	   1.5600000e+01	  -6.9751018e-02	
   5.4000000e-01	   1.5900000e+01	  -3.6418329e-02	
   5.4000000e-01	   1.6200000e+01	  -1.4466830e-03	
   5.4000000e-01	   1.6500000e+01	   3.3809641e-02	
   5.4000000e-01	   1.6800000e+01	   6.7955343e-02	
   5.4000000e-01	   1.7100000e+01	   9.9600005e-02	
   5.4000000e-01	   1.7400000e+01	   1.2740511e-01	
   5.4000000e-01	   1.7700000e+01	   1.5013093e-01	
   5.4000000e-01	   1.8000000e+01	   1.6668215e-01	
   5.4000000e-01	   1.8300000e+01	   1.7615085e-01	
   5.4000000e-01	   1.8600000e+01	   1.7785593e-01	
   5.4000000e-01	   1.8900000e+01	   1.7137770e-01	
   5.4000000e-01	   1.9200000e+01	   1.5658679e-01	
   5.4000000e-01	   1.9500000e+01	   1.3366643e-01	
   5.4000000e-01	   1.9800000e+01	   1.0312755e-01	
   5.4000000e-01	   2.0100000e+01	   6.5816042e-02	
   5.4000000e-01	   2.0400000e+01	   2.2911848e-02	
   5.4000000e-01	   2.0700000e+01	  -2.4080178e-02	
   5.4000000e-01	   2.1000000e+01	  -7.3347751e-02	
   5.4000000e-01	   2.1300000e+01	  -1.2279664e-01	
   5.4000000e-01	   2.1600000e+01	  -1.7008380e-01	
   5.4000000e-01	   2.1900000e+01	  -2.1265748e-01	
   5.4000000e-01	   2.2200000e+01	  -2.4780362e-01	
   5.4000000e-01	   2.2500000e+01	  -2.7269755e-01	
   5.4000000e-01	   2.2800000e+01	  -2.8445984e-01	
   5.4000000e-01	   2.3100000e+01	  -2.8021542e-01	
   5.4000000e-01	   2.3400000e+01	  -2.5715498e-01	
   5.4000000e-01	   2.3700000e+01	  -2.1260089e-01	
   5.4000000e-01	   2.4000000e+01	  -1.4409353e-01	
   5.4000000e-01	   2.4300000e+01	  -4.9578929e-02	
   5.4000000e-01	   2.4600000e+01	   7.1949483e-02	
   5.4000000e-01	   2.4900000e+01	   2.1797562e-01	
   5.4000000e-01	   2.5200000e+01	   3.7344001e-01	
   5.4000000e-01	   2.5500000e+01	   4.8255206e-01	
   5.4000000e-01	   2.5800000e+01	   3.8801125e-01	
   5.4000000e-01	   2.6100000e+01	  -1.2378964e-01	
   5.4000000e-01	   2.6400000e+01	   2.8467333e-01	
   5.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   5.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   5.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   5.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   5.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   5.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   5.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   5.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   5.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   5.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   5.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   5.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   5.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   5.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   5.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   5.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   5.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   5.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   5.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   5.6000000e-01	   2.1000000e+00	   6.8590752e-01	
   5.6000000e-01	   2.4000000e+00	   4.6269094e-01	
   5.6000000e-01	   2.7000000e+00	   2.7146172e-01	
   5.6000000e-01	   3.0000000e+00	   1.1154347e-01	
   5.6000000e-01	   3.3000000e+00	  -1.8178009e-02	
   5.6000000e-01	   3.6000000e+00	  -1.1922000e-01	
   5.6000000e-01	   3.9000000e+00	  -1.9346077e-01	
   5.6000000e-01	   4.2000000e+00	  -2.4309122e-01	
   5.6000000e-01	   4.5000000e+00	  -2.7056138e-01	
   5.6000000e-01	   4.8000000e+00	  -2.7852298e-01	
   5.6000000e-01	   5.1000000e+00	  -2.6976946e-01	
   5.6000000e-01	   5.4000000e+00	  -2.4717472e-01	
   5.6000000e-01	   5.7000000e+00	  -2.1363201e-01	
   5.6000000e-01	   6.0000000e+00	  -1.7199426e-01	
   5.6000000e-01	   6.3000000e+00	  -1.2501722e-01	
   5.6000000e-01	   6.6000000e+00	  -7.5306438e-02	
   5.6000000e-01	   6.9000000e+00	  -2.5269432e-02	
   5.6000000e-01	   7.2000000e+00	   2.2926223e-02	
   5.6000000e-01	   7.5000000e+00	   6.7387910e-02	
   5.6000000e-01	   7.8000000e+00	   1.0652551e-01	
   5.6000000e-01	   8.1000000e+00	   1.3907098e-01	
   5.6000000e-01	   8.4000000e+00	   1.6408967e-01	
   5.6000000e-01	   8.7000000e+00	   1.8098336e-01	
   5.6000000e-01	   9.0000000e+00	   1.8948503e-01	
   5.6000000e-01	   9.3000000e+00	   1.8964579e-01	
   5.6000000e-01	   9.6000000e+00	   1.8181429e-01	
   5.6000000e-01	   9.9000000e+00	   1.6660948e-01	
   5.6000000e-01	   1.0200000e+01	   1.4488731e-01	
   5.6000000e-01	   1.0500000e+01	   1.1770246e-01	
   5.6000000e-01	   1.0800000e+01	   8.6266083e-02	
   5.6000000e-01	   1.1100000e+01	   5.1900732e-02	
   5.6000000e-01	   1.1400000e+01	   1.5993609e-02	
   5.6000000e-01	   1.1700000e+01	  -2.0050582e-02	
   5.6000000e-01	   1.2000000e+01	  -5.4855998e-02	
   5.6000000e-01	   1.2300000e+01	  -8.7120036e-02	
   5.6000000e-01	   1.2600000e+01	  -1.1565460e-01	
   5.6000000e-01	   1.2900000e+01	  -1.3942321e-01	
   5.6000000e-01	   1.3200000e+01	  -1.5757298e-01	
   5.6000000e-01	   1.3500000e+01	  -1.6946075e-01	
   5.6000000e-01	   1.3800000e+01	  -1.7467260e-01	
   5.6000000e-01	   1.4100000e+01	  -1.7303637e-01	
   5.6000000e-01	   1.4400000e+01	  -1.6462675e-01	
   5.6000000e-01	   1.4700000e+01	  -1.4976293e-01	
   5.6000000e-01	   1.5000000e+01	  -1.2899882e-01	
   5.6000000e-01	   1.5300000e+01	  -1.0310603e-01	
   5.6000000e-01	   1.5600000e+01	  -7.3050214e-02	
   5.6000000e-01	   1.5900000e+01	  -3.9961083e-02	
   5.6000000e-01	   1.6200000e+01	  -5.0971642e-03	
   5.6000000e-01	   1.6500000e+01	   3.0194041e-02	
   5.6000000e-01	   1.6800000e+01	   6.4519374e-02	
   5.6000000e-01	   1.7100000e+01	   9.6485744e-02	
   5.6000000e-01	   1.7400000e+01	   1.2474708e-01	
   5.6000000e-01	   1.7700000e+01	   1.4805132e-01	
   5.6000000e-01	   1.8000000e+01	   1.6528616e-01	
   5.6000000e-01	   1.8300000e+01	   1.7552243e-01	
   5.6000000e-01	   1.8600000e+01	   1.7805390e-01	
   5.6000000e-01	   1.8900000e+01	   1.7243243e-01	
   5.6000000e-01	   1.9200000e+01	   1.5849748e-01	
   5.6000000e-01	   1.9500000e+01	   1.3639917e-01	
   5.6000000e-01	   1.9800000e+01	   1.0661408e-01	
   5.6000000e-01	   2.0100000e+01	   6.9953397e-02	
   5.6000000e-01	   2.0400000e+01	   2.7562830e-02	
   5.6000000e-01	   2.0700000e+01	  -1.9085675e-02	
   5.6000000e-01	   2.1000000e+01	  -6.8210554e-02	
   5.6000000e-01	   2.1300000e+01	  -1.1774530e-01	
   5.6000000e-01	   2.1600000e+01	  -1.6537084e-01	
   5.6000000e-01	   2.1900000e+01	  -2.0855493e-01	
   5.6000000e-01	   2.2200000e+01	  -2.4459798e-01	
   5.6000000e-01	   2.2500000e+01	  -2.7068422e-01	
   5.6000000e-01	   2.2800000e+01	  -2.8393718e-01	
   5.6000000e-01	   2.3100000e+01	  -2.8147855e-01	
   5.6000000e-01	   2.3400000e+01	  -2.6048928e-01	
   5.6000000e-01	   2.3700000e+01	  -2.1827477e-01	
   5.6000000e-01	   2.4000000e+01	  -1.5234721e-01	
   5.6000000e-01	   2.4300000e+01	  -6.0594241e-02	
   5.6000000e-01	   2.4600000e+01	   5.8161668e-02	
   5.6000000e-01	   2.4900000e+01	   2.0200842e-01	
   5.6000000e-01	   2.5200000e+01	   3.5800933e-01	
   5.6000000e-01	   2.5500000e+01	   4.7687010e-01	
   5.6000000e-01	   2.5800000e+01	   4.1478773e-01	
   5.6000000e-01	   2.6100000e+01	  -5.6189775e-02	
   5.6000000e-01	   2.6400000e+01	   8.1154815e-03	
   5.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   5.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   5.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   5.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   5.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   5.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   5.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   5.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   5.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   5.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   5.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   5.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   5.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   5.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   5.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   5.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   5.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   5.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   5.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   5.8000000e-01	   2.1000000e+00	   7.1113300e-01	
   5.8000000e-01	   2.4000000e+00	   4.8454795e-01	
   5.8000000e-01	   2.7000000e+00	   2.8999459e-01	
   5.8000000e-01	   3.0000000e+00	   1.2684404e-01	
   5.8000000e-01	   3.3000000e+00	  -5.9735793e-03	
   5.8000000e-01	   3.6000000e+00	  -1.0993520e-01	
   5.8000000e-01	   3.9000000e+00	  -1.8688348e-01	
   5.8000000e-01	   4.2000000e+00	  -2.3897902e-01	
   5.8000000e-01	   4.5000000e+00	  -2.6864738e-01	
   5.8000000e-01	   4.8000000e+00	  -2.7852193e-01	
   5.8000000e-01	   5.1000000e+00	  -2.7138416e-01	
   5.8000000e-01	   5.4000000e+00	  -2.5010241e-01	
   5.8000000e-01	   5.7000000e+00	  -2.1757073e-01	
   5.8000000e-01	   6.0000000e+00	  -1.7664902e-01	
   5.8000000e-01	   6.3000000e+00	  -1.3010573e-01	
   5.8000000e-01	   6.6000000e+00	  -8.0564494e-02	
   5.8000000e-01	   6.9000000e+00	  -3.0455620e-02	
   5.8000000e-01	   7.2000000e+00	   1.8026439e-02	
   5.8000000e-01	   7.5000000e+00	   6.2958862e-02	
   5.8000000e-01	   7.8000000e+00	   1.0271881e-01	
   5.8000000e-01	   8.1000000e+00	   1.3600386e-01	
   5.8000000e-01	   8.4000000e+00	   1.6184417e-01	
   5.8000000e-01	   8.7000000e+00	   1.7960642e-01	
   5.8000000e-01	   9.0000000e+00	   1.8898941e-01	
   5.8000000e-01	   9.3000000e+00	   1.9001177e-01	
   5.8000000e-01	   9.6000000e+00	   1.8299221e-01	
   5.8000000e-01	   9.9000000e+00	   1.6852282e-01	
   5.8000000e-01	   1.0200000e+01	   1.4743648e-01	
   5.8000000e-01	   1.0500000e+01	   1.2076898e-01	
   5.8000000e-01	   1.0800000e+01	   8.9717172e-02	
   5.8000000e-01	   1.1100000e+01	   5.5594118e-02	
   5.8000000e-01	   1.1400000e+01	   1.9782467e-02	
   5.8000000e-01	   1.1700000e+01	  -1.6312713e-02	
   5.8000000e-01	   1.2000000e+01	  -5.1310435e-02	
   5.8000000e-01	   1.2300000e+01	  -8.3898435e-02	
   5.8000000e-01	   1.2600000e+01	  -1.1287481e-01	
   5.8000000e-01	   1.2900000e+01	  -1.3718562e-01	
   5.8000000e-01	   1.3200000e+01	  -1.5595743e-01	
   5.8000000e-01	   1.3500000e+01	  -1.6852410e-01	
   5.8000000e-01	   1.3800000e+01	  -1.7444701e-01	
   5.8000000e-01	   1.4100000e+01	  -1.7352831e-01	
   5.8000000e-01	   1.4400000e+01	  -1.6581685e-01	
   5.8000000e-01	   1.4700000e+01	  -1.5160655e-01	
   5.8000000e-01	   1.5000000e+01	  -1.3142743e-01	
   5.8000000e-01	   1.5300000e+01	  -1.0602932e-01	
   5.8000000e-01	   1.5600000e+01	  -7.6358858e-02	
   5.8000000e-01	   1.5900000e+01	  -4.3530156e-02	
   5.8000000e-01	   1.6200000e+01	  -8.7900513e-03	
   5.8000000e-01	   1.6500000e+01	   2.6521288e-02	
   5.8000000e-01	   1.6800000e+01	   6.1013373e-02	
   5.8000000e-01	   1.7100000e+01	   9.3290917e-02	
   5.8000000e-01	   1.7400000e+01	   1.2200072e-01	
   5.8000000e-01	   1.7700000e+01	   1.4587870e-01	
   5.8000000e-01	   1.8000000e+01	   1.6379583e-01	
   5.8000000e-01	   1.8300000e+01	   1.7480186e-01	
   5.8000000e-01	   1.8600000e+01	   1.7816548e-01	
   5.8000000e-01	   1.8900000e+01	   1.7341005e-01	
   5.8000000e-01	   1.9200000e+01	   1.6034372e-01	
   5.8000000e-01	   1.9500000e+01	   1.3908324e-01	
   5.8000000e-01	   1.9800000e+01	   1.1007049e-01	
   5.8000000e-01	   2.0100000e+01	   7.4081504e-02	
   5.8000000e-01	   2.0400000e+01	   3.2227216e-02	
   5.8000000e-01	   2.0700000e+01	  -1.4053934e-02	
   5.8000000e-01	   2.1000000e+01	  -6.3011770e-02	
   5.8000000e-01	   2.1300000e+01	  -1.1260822e-01	
   5.8000000e-01	   2.1600000e+01	  -1.6054891e-01	
   5.8000000e-01	   2.1900000e+01	  -2.0432188e-01	
   5.8000000e-01	   2.2200000e+01	  -2.4124274e-01	
   5.8000000e-01	   2.2500000e+01	  -2.6850532e-01	
   5.8000000e-01	   2.2800000e+01	  -2.8323683e-01	
   5.8000000e-01	   2.3100000e+01	  -2.8255630e-01	
   5.8000000e-01	   2.3400000e+01	  -2.6363554e-01	
   5.8000000e-01	   2.3700000e+01	  -2.2376361e-01	
   5.8000000e-01	   2.4000000e+01	  -1.6042576e-01	
   5.8000000e-01	   2.4300000e+01	  -7.1455715e-02	
   5.8000000e-01	   2.4600000e+01	   4.4476980e-02	
   5.8000000e-01	   2.4900000e+01	   1.8599554e-01	
   5.8000000e-01	   2.5200000e+01	   3.4205817e-01	
   5.8000000e-01	   2.5500000e+01	   4.6929352e-01	
   5.8000000e-01	   2.5800000e+01	   4.3706608e-01	
   5.8000000e-01	   2.6100000e+01	   1.1769952e-02	
   5.8000000e-01	   2.6400000e+01	  -1.7470848e-01	
   5.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   5.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   5.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   5.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   5.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   5.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   5.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   5.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   5.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   5.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   5.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   5.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   6.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   6.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   6.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   6.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   6.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   6.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   6.0000000e-01	   1.8000000e+00	   0.0000000e+00	
   6.0000000e-01	   2.1000000e+00	   7.3703977e-01	
   6.0000000e-01	   2.4000000e+00	   5.0704152e-01	
   6.0000000e-01	   2.7000000e+00	   3.0911462e-01	
   6.0000000e-01	   3.0000000e+00	   1.4267861e-01	
   6.0000000e-01	   3.3000000e+00	   6.7088921e-03	
   6.0000000e-01	   3.6000000e+00	  -1.0023017e-01	
   6.0000000e-01	   3.9000000e+00	  -1.7994462e-01	
   6.0000000e-01	   4.2000000e+00	  -2.3456381e-01	
   6.0000000e-01	   4.5000000e+00	  -2.6648781e-01	
   6.0000000e-01	   4.8000000e+00	  -2.7833081e-01	
   6.0000000e-01	   5.1000000e+00	  -2.7286144e-01	
   6.0000000e-01	   5.4000000e+00	  -2.5294178e-01	
   6.0000000e-01	   5.7000000e+00	  -2.2146601e-01	
   6.0000000e-01	   6.0000000e+00	  -1.8130041e-01	
   6.0000000e-01	   6.3000000e+00	  -1.3522575e-01	
   6.0000000e-01	   6.6000000e+00	  -8.5883400e-02	
   6.0000000e-01	   6.9000000e+00	  -3.5726279e-02	
   6.0000000e-01	   7.2000000e+00	   1.3024333e-02	
   6.0000000e-01	   7.5000000e+00	   5.8415345e-02	
   6.0000000e-01	   7.8000000e+00	   9.8791014e-02	
   6.0000000e-01	   8.1000000e+00	   1.3281422e-01	
   6.0000000e-01	   8.4000000e+00	   1.5947955e-01	
   6.0000000e-01	   8.7000000e+00	   1.7811808e-01	
   6.0000000e-01	   9.0000000e+00	   1.8839383e-01	
   6.0000000e-01	   9.3000000e+00	   1.9029237e-01	
   6.0000000e-01	   9.6000000e+00	   1.8410172e-01	
   6.0000000e-01	   9.9000000e+00	   1.7038646e-01	
   6.0000000e-01	   1.0200000e+01	   1.4995565e-01	
   6.0000000e-01	   1.0500000e+01	   1.2382549e-01	
   6.0000000e-01	   1.0800000e+01	   9.3177858e-02	
   6.0000000e-01	   1.1100000e+01	   5.9315671e-02	
   6.0000000e-01	   1.1400000e+01	   2.3616440e-02	
   6.0000000e-01	   1.1700000e+01	  -1.2514916e-02	
   6.0000000e-01	   1.2000000e+01	  -4.7692702e-02	
   6.0000000e-01	   1.2300000e+01	  -8.0595334e-02	
   6.0000000e-01	   1.2600000e+01	  -1.1000735e-01	
   6.0000000e-01	   1.2900000e+01	  -1.3485749e-01	
   6.0000000e-01	   1.3200000e+01	  -1.5425181e-01	
   6.0000000e-01	   1.3500000e+01	  -1.6750112e-01	
   6.0000000e-01	   1.3800000e+01	  -1.7414192e-01	
   6.0000000e-01	   1.4100000e+01	  -1.7395044e-01	
   6.0000000e-01	   1.4400000e+01	  -1.6694931e-01	
   6.0000000e-01	   1.4700000e+01	  -1.5340679e-01	
   6.0000000e-01	   1.5000000e+01	  -1.3382851e-01	
   6.0000000e-01	   1.5300000e+01	  -1.0894198e-01	
   6.0000000e-01	   1.5600000e+01	  -7.9674256e-02	
   6.0000000e-01	   1.5900000e+01	  -4.7123258e-02	
   6.0000000e-01	   1.6200000e+01	  -1.2523549e-02	
   6.0000000e-01	   1.6500000e+01	   2.2792613e-02	
   6.0000000e-01	   1.6800000e+01	   5.7437949e-02	
   6.0000000e-01	   1.7100000e+01	   9.0015475e-02	
   6.0000000e-01	   1.7400000e+01	   1.1916529e-01	
   6.0000000e-01	   1.7700000e+01	   1.4361167e-01	
   6.0000000e-01	   1.8000000e+01	   1.6220915e-01	
   6.0000000e-01	   1.8300000e+01	   1.7398654e-01	
   6.0000000e-01	   1.8600000e+01	   1.7818756e-01	
   6.0000000e-01	   1.8900000e+01	   1.7430703e-01	
   6.0000000e-01	   1.9200000e+01	   1.6212168e-01	
   6.0000000e-01	   1.9500000e+01	   1.4171462e-01	
   6.0000000e-01	   1.9800000e+01	   1.1349272e-01	
   6.0000000e-01	   2.0100000e+01	   7.8196393e-02	
   6.0000000e-01	   2.0400000e+01	   3.6901292e-02	
   6.0000000e-01	   2.0700000e+01	  -8.9882593e-03	
   6.0000000e-01	   2.1000000e+01	  -5.7754137e-02	
   6.0000000e-01	   2.1300000e+01	  -1.0738743e-01	
   6.0000000e-01	   2.1600000e+01	  -1.5561920e-01	
   6.0000000e-01	   2.1900000e+01	  -1.9995852e-01	
   6.0000000e-01	   2.2200000e+01	  -2.3773697e-01	
   6.0000000e-01	   2.2500000e+01	  -2.6615876e-01	
   6.0000000e-01	   2.2800000e+01	  -2.8235542e-01	
   6.0000000e-01	   2.3100000e+01	  -2.8344400e-01	
   6.0000000e-01	   2.3400000e+01	  -2.6658777e-01	
   6.0000000e-01	   2.3700000e+01	  -2.2906005e-01	
   6.0000000e-01	   2.4000000e+01	  -1.6832037e-01	
   6.0000000e-01	   2.4300000e+01	  -8.2152476e-02	
   6.0000000e-01	   2.4600000e+01	   3.0910915e-02	
   6.0000000e-01	   2.4900000e+01	   1.6996656e-01	
   6.0000000e-01	   2.5200000e+01	   3.2565865e-01	
   6.0000000e-01	   2.5500000e+01	   4.5998997e-01	
   6.0000000e-01	   2.5800000e+01	   4.5498869e-01	
   6.0000000e-01	   2.6100000e+01	   7.8107503e-02	
   6.0000000e-01	   2.6400000e+01	  -2.8345734e-01	
   6.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   6.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   6.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   6.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   6.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   6.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   6.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   6.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   6.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   6.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   6.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   6.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   6.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   6.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   6.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   6.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   6.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   6.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   6.2000000e-01	   1.8000000e+00	   0.0000000e+00	
   6.2000000e-01	   2.1000000e+00	   7.6364103e-01	
   6.2000000e-01	   2.4000000e+00	   5.3018535e-01	
   6.2000000e-01	   2.7000000e+00	   3.2883582e-01	
   6.2000000e-01	   3.0000000e+00	   1.5906128e-01	
   6.2000000e-01	   3.3000000e+00	   1.9883346e-02	
   6.2000000e-01	   3.6000000e+00	  -9.0091317e-02	
   6.2000000e-01	   3.9000000e+00	  -1.7263115e-01	
   6.2000000e-01	   4.2000000e+00	  -2.2983321e-01	
   6.2000000e-01	   4.5000000e+00	  -2.6407121e-01	
   6.2000000e-01	   4.8000000e+00	  -2.7793913e-01	
   6.2000000e-01	   5.1000000e+00	  -2.7419196e-01	
   6.2000000e-01	   5.4000000e+00	  -2.5568468e-01	
   6.2000000e-01	   5.7000000e+00	  -2.2531094e-01	
   6.2000000e-01	   6.0000000e+00	  -1.8594284e-01	
   6.2000000e-01	   6.3000000e+00	  -1.4037297e-01	
   6.2000000e-01	   6.6000000e+00	  -9.1260098e-02	
   6.2000000e-01	   6.9000000e+00	  -4.1079571e-02	
   6.2000000e-01	   7.2000000e+00	   7.9206009e-03	
   6.2000000e-01	   7.5000000e+00	   5.3757010e-02	
   6.2000000e-01	   7.8000000e+00	   9.4740832e-02	
   6.2000000e-01	   8.1000000e+00	   1.2949998e-01	
   6.2000000e-01	   8.4000000e+00	   1.5699306e-01	
   6.2000000e-01	   8.7000000e+00	   1.7651504e-01	
   6.2000000e-01	   9.0000000e+00	   1.8769465e-01	
   6.2000000e-01	   9.3000000e+00	   1.9048369e-01	
   6.2000000e-01	   9.6000000e+00	   1.8513887e-01	
   6.2000000e-01	   9.9000000e+00	   1.7219652e-01	
   6.2000000e-01	   1.0200000e+01	   1.5244115e-01	
   6.2000000e-01	   1.0500000e+01	   1.2686866e-01	
   6.2000000e-01	   1.0800000e+01	   9.6645225e-02	
   6.2000000e-01	   1.1100000e+01	   6.3062988e-02	
   6.2000000e-01	   1.1400000e+01	   2.7493708e-02	
   6.2000000e-01	   1.1700000e+01	  -8.6583854e-03	
   6.2000000e-01	   1.2000000e+01	  -4.4003341e-02	
   6.2000000e-01	   1.2300000e+01	  -7.7210622e-02	
   6.2000000e-01	   1.2600000e+01	  -1.0705148e-01	
   6.2000000e-01	   1.2900000e+01	  -1.3243747e-01	
   6.2000000e-01	   1.3200000e+01	  -1.5245423e-01	
   6.2000000e-01	   1.3500000e+01	  -1.6638944e-01	
   6.2000000e-01	   1.3800000e+01	  -1.7375460e-01	
   6.2000000e-01	   1.4100000e+01	  -1.7429974e-01	
   6.2000000e-01	   1.4400000e+01	  -1.6802097e-01	
   6.2000000e-01	   1.4700000e+01	  -1.5516042e-01	
   6.2000000e-01	   1.5000000e+01	  -1.3619888e-01	
   6.2000000e-01	   1.5300000e+01	  -1.1184099e-01	
   6.2000000e-01	   1.5600000e+01	  -8.2993662e-02	
   6.2000000e-01	   1.5900000e+01	  -5.0738021e-02	
   6.2000000e-01	   1.6200000e+01	  -1.6295755e-02	
   6.2000000e-01	   1.6500000e+01	   1.9009377e-02	
   6.2000000e-01	   1.6800000e+01	   5.3793868e-02	
   6.2000000e-01	   1.7100000e+01	   8.6659549e-02	
   6.2000000e-01	   1.7400000e+01	   1.1624028e-01	
   6.2000000e-01	   1.7700000e+01	   1.4124906e-01	
   6.2000000e-01	   1.8000000e+01	   1.6052429e-01	
   6.2000000e-01	   1.8300000e+01	   1.7307406e-01	
   6.2000000e-01	   1.8600000e+01	   1.7811720e-01	
   6.2000000e-01	   1.8900000e+01	   1.7512000e-01	
   6.2000000e-01	   1.9200000e+01	   1.6382764e-01	
   6.2000000e-01	   1.9500000e+01	   1.4428939e-01	
   6.2000000e-01	   1.9800000e+01	   1.1687674e-01	
   6.2000000e-01	   2.0100000e+01	   8.2294102e-02	
   6.2000000e-01	   2.0400000e+01	   4.1581299e-02	
   6.2000000e-01	   2.0700000e+01	  -3.8920524e-03	
   6.2000000e-01	   2.1000000e+01	  -5.2440550e-02	
   6.2000000e-01	   2.1300000e+01	  -1.0208515e-01	
   6.2000000e-01	   2.1600000e+01	  -1.5058312e-01	
   6.2000000e-01	   2.1900000e+01	  -1.9546536e-01	
   6.2000000e-01	   2.2200000e+01	  -2.3408016e-01	
   6.2000000e-01	   2.2500000e+01	  -2.6364286e-01	
   6.2000000e-01	   2.2800000e+01	  -2.8129006e-01	
   6.2000000e-01	   2.3100000e+01	  -2.8413750e-01	
   6.2000000e-01	   2.3400000e+01	  -2.6934050e-01	
   6.2000000e-01	   2.3700000e+01	  -2.3415731e-01	
   6.2000000e-01	   2.4000000e+01	  -1.7602280e-01	
   6.2000000e-01	   2.4300000e+01	  -9.2674325e-02	
   6.2000000e-01	   2.4600000e+01	   1.7478008e-02	
   6.2000000e-01	   2.4900000e+01	   1.5394920e-01	
   6.2000000e-01	   2.5200000e+01	   3.0887923e-01	
   6.2000000e-01	   2.5500000e+01	   4.4912525e-01	
   6.2000000e-01	   2.5800000e+01	   4.6874942e-01	
   6.2000000e-01	   2.6100000e+01	   1.4131176e-01	
   6.2000000e-01	   2.6400000e+01	  -3.3479737e-01	
   6.2000000e-01	   2.6700000e+01	   0.0000000e+00	
   6.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   6.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   6.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   6.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   6.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   6.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   6.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   6.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   6.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   6.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   6.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   6.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   6.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   6.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   6.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   6.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   6.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   6.4000000e-01	   1.8000000e+00	   0.0000000e+00	
   6.4000000e-01	   2.1000000e+00	   7.9095097e-01	
   6.4000000e-01	   2.4000000e+00	   5.5399419e-01	
   6.4000000e-01	   2.7000000e+00	   3.4917327e-01	
   6.4000000e-01	   3.0000000e+00	   1.7600720e-01	
   6.4000000e-01	   3.3000000e+00	   3.3564794e-02	
   6.4000000e-01	   3.6000000e+00	  -7.9503989e-02	
   6.4000000e-01	   3.9000000e+00	  -1.6492897e-01	
   6.4000000e-01	   4.2000000e+00	  -2.2477394e-01	
   6.4000000e-01	   4.5000000e+00	  -2.6138519e-01	
   6.4000000e-01	   4.8000000e+00	  -2.7733560e-01	
   6.4000000e-01	   5.1000000e+00	  -2.7536561e-01	
   6.4000000e-01	   5.4000000e+00	  -2.5832230e-01	
   6.4000000e-01	   5.7000000e+00	  -2.2909808e-01	
   6.4000000e-01	   6.0000000e+00	  -1.9057022e-01	
   6.4000000e-01	   6.3000000e+00	  -1.4554268e-01	
   6.4000000e-01	   6.6000000e+00	  -9.6691260e-02	
   6.4000000e-01	   6.9000000e+00	  -4.6513473e-02	
   6.4000000e-01	   7.2000000e+00	   2.7160353e-03	
   6.4000000e-01	   7.5000000e+00	   4.8983516e-02	
   6.4000000e-01	   7.8000000e+00	   9.0566919e-02	
   6.4000000e-01	   8.1000000e+00	   1.2605891e-01	
   6.4000000e-01	   8.4000000e+00	   1.5438174e-01	
   6.4000000e-01	   8.7000000e+00	   1.7479381e-01	
   6.4000000e-01	   9.0000000e+00	   1.8688794e-01	
   6.4000000e-01	   9.3000000e+00	   1.9058159e-01	
   6.4000000e-01	   9.6000000e+00	   1.8609944e-01	
   6.4000000e-01	   9.9000000e+00	   1.7394884e-01	
   6.4000000e-01	   1.0200000e+01	   1.5488903e-01	
   6.4000000e-01	   1.0500000e+01	   1.2989488e-01	
   6.4000000e-01	   1.0800000e+01	   1.0011614e-01	
   6.4000000e-01	   1.1100000e+01	   6.6833483e-02	
   6.4000000e-01	   1.1400000e+01	   3.1412304e-02	
   6.4000000e-01	   1.1700000e+01	  -4.7444162e-03	
   6.4000000e-01	   1.2000000e+01	  -4.0242951e-02	
   6.4000000e-01	   1.2300000e+01	  -7.3744196e-02	
   6.4000000e-01	   1.2600000e+01	  -1.0400640e-01	
   6.4000000e-01	   1.2900000e+01	  -1.2992415e-01	
   6.4000000e-01	   1.3200000e+01	  -1.5056268e-01	
   6.4000000e-01	   1.3500000e+01	  -1.6518656e-01	
   6.4000000e-01	   1.3800000e+01	  -1.7328213e-01	
   6.4000000e-01	   1.4100000e+01	  -1.7457301e-01	
   6.4000000e-01	   1.4400000e+01	  -1.6902840e-01	
   6.4000000e-01	   1.4700000e+01	  -1.5686396e-01	
   6.4000000e-01	   1.5000000e+01	  -1.3853512e-01	
   6.4000000e-01	   1.5300000e+01	  -1.1472312e-01	
   6.4000000e-01	   1.5600000e+01	  -8.6314135e-02	
   6.4000000e-01	   1.5900000e+01	  -5.4371904e-02	
   6.4000000e-01	   1.6200000e+01	  -2.0104623e-02	
   6.4000000e-01	   1.6500000e+01	   1.5173051e-02	
   6.4000000e-01	   1.6800000e+01	   5.0081959e-02	
   6.4000000e-01	   1.7100000e+01	   8.3223284e-02	
   6.4000000e-01	   1.7400000e+01	   1.1322512e-01	
   6.4000000e-01	   1.7700000e+01	   1.3878960e-01	
   6.4000000e-01	   1.8000000e+01	   1.5873931e-01	
   6.4000000e-01	   1.8300000e+01	   1.7206185e-01	
   6.4000000e-01	   1.8600000e+01	   1.7795127e-01	
   6.4000000e-01	   1.8900000e+01	   1.7584536e-01	
   6.4000000e-01	   1.9200000e+01	   1.6545765e-01	
   6.4000000e-01	   1.9500000e+01	   1.4680333e-01	
   6.4000000e-01	   1.9800000e+01	   1.2021827e-01	
   6.4000000e-01	   2.0100000e+01	   8.6370396e-02	
   6.4000000e-01	   2.0400000e+01	   4.6263222e-02	
   6.4000000e-01	   2.0700000e+01	   1.2310536e-03	
   6.4000000e-01	   2.1000000e+01	  -4.7074092e-02	
   6.4000000e-01	   2.1300000e+01	  -9.6703764e-02	
   6.4000000e-01	   2.1600000e+01	  -1.4544222e-01	
   6.4000000e-01	   2.1900000e+01	  -1.9084291e-01	
   6.4000000e-01	   2.2200000e+01	  -2.3027170e-01	
   6.4000000e-01	   2.2500000e+01	  -2.6095580e-01	
   6.4000000e-01	   2.2800000e+01	  -2.8003763e-01	
   6.4000000e-01	   2.3100000e+01	  -2.8463231e-01	
   6.4000000e-01	   2.3400000e+01	  -2.7188785e-01	
   6.4000000e-01	   2.3700000e+01	  -2.3904809e-01	
   6.4000000e-01	   2.4000000e+01	  -1.8352427e-01	
   6.4000000e-01	   2.4300000e+01	  -1.0301048e-01	
   6.4000000e-01	   2.4600000e+01	   4.1930920e-03	
   6.4000000e-01	   2.4900000e+01	   1.3797028e-01	
   6.4000000e-01	   2.5200000e+01	   2.9178395e-01	
   6.4000000e-01	   2.5500000e+01	   4.3685620e-01	
   6.4000000e-01	   2.5800000e+01	   4.7856475e-01	
   6.4000000e-01	   2.6100000e+01	   2.0025744e-01	
   6.4000000e-01	   2.6400000e+01	  -3.4253189e-01	
   6.4000000e-01	   2.6700000e+01	   0.0000000e+00	
   6.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   6.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   6.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   6.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   6.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   6.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   6.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   6.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   6.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   6.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   6.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   6.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   6.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   6.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   6.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   6.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   6.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   6.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   6.6000000e-01	   2.1000000e+00	   0.0000000e+00	
   6.6000000e-01	   2.4000000e+00	   5.7848213e-01	
   6.6000000e-01	   2.7000000e+00	   3.7014140e-01	
   6.6000000e-01	   3.0000000e+00	   1.9353097e-01	
   6.6000000e-01	   3.3000000e+00	   4.7767765e-02	
   6.6000000e-01	   3.6000000e+00	  -6.8453951e-02	
   6.6000000e-01	   3.9000000e+00	  -1.5682435e-01	
   6.6000000e-01	   4.2000000e+00	  -2.1937293e-01	
   6.6000000e-01	   4.5000000e+00	  -2.5841755e-01	
   6.6000000e-01	   4.8000000e+00	  -2.7650903e-01	
   6.6000000e-01	   5.1000000e+00	  -2.7637233e-01	
   6.6000000e-01	   5.4000000e+00	  -2.6084580e-01	
   6.6000000e-01	   5.7000000e+00	  -2.3281984e-01	
   6.6000000e-01	   6.0000000e+00	  -1.9517632e-01	
   6.6000000e-01	   6.3000000e+00	  -1.5073000e-01	
   6.6000000e-01	   6.6000000e+00	  -1.0217332e-01	
   6.6000000e-01	   6.9000000e+00	  -5.2025701e-02	
   6.6000000e-01	   7.2000000e+00	  -2.5882932e-03	
   6.6000000e-01	   7.5000000e+00	   4.4094814e-02	
   6.6000000e-01	   7.8000000e+00	   8.6268211e-02	
   6.6000000e-01	   8.1000000e+00	   1.2248907e-01	
   6.6000000e-01	   8.4000000e+00	   1.5164291e-01	
   6.6000000e-01	   8.7000000e+00	   1.7295110e-01	
   6.6000000e-01	   9.0000000e+00	   1.8597000e-01	
   6.6000000e-01	   9.3000000e+00	   1.9058208e-01	
   6.6000000e-01	   9.6000000e+00	   1.8697931e-01	
   6.6000000e-01	   9.9000000e+00	   1.7563934e-01	
   6.6000000e-01	   1.0200000e+01	   1.5729540e-01	
   6.6000000e-01	   1.0500000e+01	   1.3290055e-01	
   6.6000000e-01	   1.0800000e+01	   1.0358740e-01	
   6.6000000e-01	   1.1100000e+01	   7.0624477e-02	
   6.6000000e-01	   1.1400000e+01	   3.5370137e-02	
   6.6000000e-01	   1.1700000e+01	  -7.7445990e-04	
   6.6000000e-01	   1.2000000e+01	  -3.6412311e-02	
   6.6000000e-01	   1.2300000e+01	  -7.0196154e-02	
   6.6000000e-01	   1.2600000e+01	  -1.0087154e-01	
   6.6000000e-01	   1.2900000e+01	  -1.2731629e-01	
   6.6000000e-01	   1.3200000e+01	  -1.4857536e-01	
   6.6000000e-01	   1.3500000e+01	  -1.6389018e-01	
   6.6000000e-01	   1.3800000e+01	  -1.7272179e-01	
   6.6000000e-01	   1.4100000e+01	  -1.7476717e-01	
   6.6000000e-01	   1.4400000e+01	  -1.6996834e-01	
   6.6000000e-01	   1.4700000e+01	  -1.5851404e-01	
   6.6000000e-01	   1.5000000e+01	  -1.4083387e-01	
   6.6000000e-01	   1.5300000e+01	  -1.1758514e-01	
   6.6000000e-01	   1.5600000e+01	  -8.9632706e-02	
   6.6000000e-01	   1.5900000e+01	  -5.8022299e-02	
   6.6000000e-01	   1.6200000e+01	  -2.3948002e-02	
   6.6000000e-01	   1.6500000e+01	   1.1285245e-02	
   6.6000000e-01	   1.6800000e+01	   4.6303228e-02	
   6.6000000e-01	   1.7100000e+01	   7.9707032e-02	
   6.6000000e-01	   1.7400000e+01	   1.1011949e-01	
   6.6000000e-01	   1.7700000e+01	   1.3623228e-01	
   6.6000000e-01	   1.8000000e+01	   1.5685253e-01	
   6.6000000e-01	   1.8300000e+01	   1.7094758e-01	
   6.6000000e-01	   1.8600000e+01	   1.7768688e-01	
   6.6000000e-01	   1.8900000e+01	   1.7647971e-01	
   6.6000000e-01	   1.9200000e+01	   1.6700791e-01	
   6.6000000e-01	   1.9500000e+01	   1.4925242e-01	
   6.6000000e-01	   1.9800000e+01	   1.2351311e-01	
   6.6000000e-01	   2.0100000e+01	   9.0421093e-02	
   6.6000000e-01	   2.0400000e+01	   5.0943036e-02	
   6.6000000e-01	   2.0700000e+01	   6.3773525e-03	
   6.6000000e-01	   2.1000000e+01	  -4.1657995e-02	
   6.6000000e-01	   2.1300000e+01	  -9.1245876e-02	
   6.6000000e-01	   2.1600000e+01	  -1.4019829e-01	
   6.6000000e-01	   2.1900000e+01	  -1.8609208e-01	
   6.6000000e-01	   2.2200000e+01	  -2.2631144e-01	
   6.6000000e-01	   2.2500000e+01	  -2.5809628e-01	
   6.6000000e-01	   2.2800000e+01	  -2.7859559e-01	
   6.6000000e-01	   2.3100000e+01	  -2.8492458e-01	
   6.6000000e-01	   2.3400000e+01	  -2.7422463e-01	
   6.6000000e-01	   2.3700000e+01	  -2.4372582e-01	
   6.6000000e-01	   2.4000000e+01	  -1.9081672e-01	
   6.6000000e-01	   2.4300000e+01	  -1.1315103e-01	
   6.6000000e-01	   2.4600000e+01	  -8.9301084e-03	
   6.6000000e-01	   2.4900000e+01	   1.2205475e-01	
   6.6000000e-01	   2.5200000e+01	   2.7443321e-01	
   6.6000000e-01	   2.5500000e+01	   4.2333600e-01	
   6.6000000e-01	   2.5800000e+01	   4.8468384e-01	
   6.6000000e-01	   2.6100000e+01	   2.5416303e-01	
   6.6000000e-01	   2.6400000e+01	  -3.1818652e-01	
   6.6000000e-01	   2.6700000e+01	   0.0000000e+00	
   6.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   6.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   6.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   6.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   6.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   6.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   6.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   6.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   6.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   6.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   6.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   6.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   6.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   6.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   6.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   6.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   6.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   6.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   6.8000000e-01	   2.1000000e+00	   0.0000000e+00	
   6.8000000e-01	   2.4000000e+00	   6.0366362e-01	
   6.8000000e-01	   2.7000000e+00	   3.9175510e-01	
   6.8000000e-01	   3.0000000e+00	   2.1164764e-01	
   6.8000000e-01	   3.3000000e+00	   6.2507270e-02	
   6.8000000e-01	   3.6000000e+00	  -5.6926464e-02	
   6.8000000e-01	   3.9000000e+00	  -1.4830305e-01	
   6.8000000e-01	   4.2000000e+00	  -2.1361661e-01	
   6.8000000e-01	   4.5000000e+00	  -2.5515558e-01	
   6.8000000e-01	   4.8000000e+00	  -2.7544772e-01	
   6.8000000e-01	   5.1000000e+00	  -2.7720156e-01	
   6.8000000e-01	   5.4000000e+00	  -2.6324586e-01	
   6.8000000e-01	   5.7000000e+00	  -2.3646828e-01	
   6.8000000e-01	   6.0000000e+00	  -1.9975455e-01	
   6.8000000e-01	   6.3000000e+00	  -1.5592971e-01	
   6.8000000e-01	   6.6000000e+00	  -1.0770243e-01	
   6.8000000e-01	   6.9000000e+00	  -5.7613744e-02	
   6.8000000e-01	   7.2000000e+00	  -7.9911353e-03	
   6.8000000e-01	   7.5000000e+00	   3.9090982e-02	
   6.8000000e-01	   7.8000000e+00	   8.1843731e-02	
   6.8000000e-01	   8.1000000e+00	   1.1878855e-01	
   6.8000000e-01	   8.4000000e+00	   1.4877388e-01	
   6.8000000e-01	   8.7000000e+00	   1.7098359e-01	
   6.8000000e-01	   9.0000000e+00	   1.8493703e-01	
   6.8000000e-01	   9.3000000e+00	   1.9048108e-01	
   6.8000000e-01	   9.6000000e+00	   1.8777426e-01	
   6.8000000e-01	   9.9000000e+00	   1.7726382e-01	
   6.8000000e-01	   1.0200000e+01	   1.5965620e-01	
   6.8000000e-01	   1.0500000e+01	   1.3588191e-01	
   6.8000000e-01	   1.0800000e+01	   1.0705568e-01	
   6.8000000e-01	   1.1100000e+01	   7.4433139e-02	
   6.8000000e-01	   1.1400000e+01	   3.9364972e-02	
   6.8000000e-01	   1.1700000e+01	   3.2499038e-03	
   6.8000000e-01	   1.2000000e+01	  -3.2512308e-02	
   6.8000000e-01	   1.2300000e+01	  -6.6566678e-02	
   6.8000000e-01	   1.2600000e+01	  -9.7646396e-02	
   6.8000000e-01	   1.2900000e+01	  -1.2461274e-01	
   6.8000000e-01	   1.3200000e+01	  -1.4649050e-01	
   6.8000000e-01	   1.3500000e+01	  -1.6249797e-01	
   6.8000000e-01	   1.3800000e+01	  -1.7207079e-01	
   6.8000000e-01	   1.4100000e+01	  -1.7487910e-01	
   6.8000000e-01	   1.4400000e+01	  -1.7083743e-01	
   6.8000000e-01	   1.4700000e+01	  -1.6010718e-01	
   6.8000000e-01	   1.5000000e+01	  -1.4309166e-01	
   6.8000000e-01	   1.5300000e+01	  -1.2042371e-01	
   6.8000000e-01	   1.5600000e+01	  -9.2946276e-02	
   6.8000000e-01	   1.5900000e+01	  -6.1686464e-02	
   6.8000000e-01	   1.6200000e+01	  -2.7823611e-02	
   6.8000000e-01	   1.6500000e+01	   7.3476948e-03	
   6.8000000e-01	   1.6800000e+01	   4.2458792e-02	
   6.8000000e-01	   1.7100000e+01	   7.6111241e-02	
   6.8000000e-01	   1.7400000e+01	   1.0692312e-01	
   6.8000000e-01	   1.7700000e+01	   1.3357613e-01	
   6.8000000e-01	   1.8000000e+01	   1.5486228e-01	
   6.8000000e-01	   1.8300000e+01	   1.6972894e-01	
   6.8000000e-01	   1.8600000e+01	   1.7732110e-01	
   6.8000000e-01	   1.8900000e+01	   1.7701963e-01	
   6.8000000e-01	   1.9200000e+01	   1.6847457e-01	
   6.8000000e-01	   1.9500000e+01	   1.5163248e-01	
   6.8000000e-01	   1.9800000e+01	   1.2675696e-01	
   6.8000000e-01	   2.0100000e+01	   9.4441864e-02	
   6.8000000e-01	   2.0400000e+01	   5.5616559e-02	
   6.8000000e-01	   2.0700000e+01	   1.1542967e-02	
   6.8000000e-01	   2.1000000e+01	  -3.6195665e-02	
   6.8000000e-01	   2.1300000e+01	  -8.5714254e-02	
   6.8000000e-01	   2.1600000e+01	  -1.3485332e-01	
   6.8000000e-01	   2.1900000e+01	  -1.8121391e-01	
   6.8000000e-01	   2.2200000e+01	  -2.2219936e-01	
   6.8000000e-01	   2.2500000e+01	  -2.5506310e-01	
   6.8000000e-01	   2.2800000e+01	  -2.7696146e-01	
   6.8000000e-01	   2.3100000e+01	  -2.8501050e-01	
   6.8000000e-01	   2.3400000e+01	  -2.7634566e-01	
   6.8000000e-01	   2.3700000e+01	  -2.4818390e-01	
   6.8000000e-01	   2.4000000e+01	  -1.9789208e-01	
   6.8000000e-01	   2.4300000e+01	  -1.2308602e-01	
   6.8000000e-01	   2.4600000e+01	  -2.1878069e-02	
   6.8000000e-01	   2.4900000e+01	   1.0622640e-01	
   6.8000000e-01	   2.5200000e+01	   2.5688337e-01	
   6.8000000e-01	   2.5500000e+01	   4.0870941e-01	
   6.8000000e-01	   2.5800000e+01	   4.8736769e-01	
   6.8000000e-01	   2.6100000e+01	   3.0252194e-01	
   6.8000000e-01	   2.6400000e+01	  -2.7116610e-01	
   6.8000000e-01	   2.6700000e+01	   0.0000000e+00	
   6.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   6.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   6.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   6.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   6.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   6.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   6.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   6.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   6.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   6.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   6.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   7.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   7.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   7.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   7.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   7.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   7.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   7.0000000e-01	   1.8000000e+00	   0.0000000e+00	
   7.0000000e-01	   2.1000000e+00	   0.0000000e+00	
   7.0000000e-01	   2.4000000e+00	   6.2955349e-01	
   7.0000000e-01	   2.7000000e+00	   4.1402967e-01	
   7.0000000e-01	   3.0000000e+00	   2.3037275e-01	
   7.0000000e-01	   3.3000000e+00	   7.7798806e-02	
   7.0000000e-01	   3.6000000e+00	  -4.4906285e-02	
   7.0000000e-01	   3.9000000e+00	  -1.3935028e-01	
   7.0000000e-01	   4.2000000e+00	  -2.0749089e-01	
   7.0000000e-01	   4.5000000e+00	  -2.5158607e-01	
   7.0000000e-01	   4.8000000e+00	  -2.7413948e-01	
   7.0000000e-01	   5.1000000e+00	  -2.7784228e-01	
   7.0000000e-01	   5.4000000e+00	  -2.6551276e-01	
   7.0000000e-01	   5.7000000e+00	  -2.4003499e-01	
   7.0000000e-01	   6.0000000e+00	  -2.0429792e-01	
   7.0000000e-01	   6.3000000e+00	  -1.6113626e-01	
   7.0000000e-01	   6.6000000e+00	  -1.1327447e-01	
   7.0000000e-01	   6.9000000e+00	  -6.3274845e-02	
   7.0000000e-01	   7.2000000e+00	  -1.3491045e-02	
   7.0000000e-01	   7.5000000e+00	   3.3972245e-02	
   7.0000000e-01	   7.8000000e+00	   7.7292595e-02	
   7.0000000e-01	   8.1000000e+00	   1.1495549e-01	
   7.0000000e-01	   8.4000000e+00	   1.4577197e-01	
   7.0000000e-01	   8.7000000e+00	   1.6888793e-01	
   7.0000000e-01	   9.0000000e+00	   1.8378519e-01	
   7.0000000e-01	   9.3000000e+00	   1.9027437e-01	
   7.0000000e-01	   9.6000000e+00	   1.8847992e-01	
   7.0000000e-01	   9.9000000e+00	   1.7881790e-01	
   7.0000000e-01	   1.0200000e+01	   1.6196721e-01	
   7.0000000e-01	   1.0500000e+01	   1.3883503e-01	
   7.0000000e-01	   1.0800000e+01	   1.1051745e-01	
   7.0000000e-01	   1.1100000e+01	   7.8256475e-02	
   7.0000000e-01	   1.1400000e+01	   4.3394420e-02	
   7.0000000e-01	   1.1700000e+01	   7.3269567e-03	
   7.0000000e-01	   1.2000000e+01	  -2.8543951e-02	
   7.0000000e-01	   1.2300000e+01	  -6.2856050e-02	
   7.0000000e-01	   1.2600000e+01	  -9.4330526e-02	
   7.0000000e-01	   1.2900000e+01	  -1.2181237e-01	
   7.0000000e-01	   1.3200000e+01	  -1.4430633e-01	
   7.0000000e-01	   1.3500000e+01	  -1.6100759e-01	
   7.0000000e-01	   1.3800000e+01	  -1.7132633e-01	
   7.0000000e-01	   1.4100000e+01	  -1.7490563e-01	
   7.0000000e-01	   1.4400000e+01	  -1.7163222e-01	
   7.0000000e-01	   1.4700000e+01	  -1.6163979e-01	
   7.0000000e-01	   1.5000000e+01	  -1.4530490e-01	
   7.0000000e-01	   1.5300000e+01	  -1.2323534e-01	
   7.0000000e-01	   1.5600000e+01	  -9.6251604e-02	
   7.0000000e-01	   1.5900000e+01	  -6.5361515e-02	
   7.0000000e-01	   1.6200000e+01	  -3.1729026e-02	
   7.0000000e-01	   1.6500000e+01	   3.3622686e-03	
   7.0000000e-01	   1.6800000e+01	   3.8549888e-02	
   7.0000000e-01	   1.7100000e+01	   7.2436462e-02	
   7.0000000e-01	   1.7400000e+01	   1.0363586e-01	
   7.0000000e-01	   1.7700000e+01	   1.3082026e-01	
   7.0000000e-01	   1.8000000e+01	   1.5276694e-01	
   7.0000000e-01	   1.8300000e+01	   1.6840361e-01	
   7.0000000e-01	   1.8600000e+01	   1.7685099e-01	
   7.0000000e-01	   1.8900000e+01	   1.7746161e-01	
   7.0000000e-01	   1.9200000e+01	   1.6985371e-01	
   7.0000000e-01	   1.9500000e+01	   1.5393926e-01	
   7.0000000e-01	   1.9800000e+01	   1.2994535e-01	
   7.0000000e-01	   2.0100000e+01	   9.8428231e-02	
   7.0000000e-01	   2.0400000e+01	   6.0279438e-02	
   7.0000000e-01	   2.0700000e+01	   1.6723842e-02	
   7.0000000e-01	   2.1000000e+01	  -3.0690691e-02	
   7.0000000e-01	   2.1300000e+01	  -8.0111857e-02	
   7.0000000e-01	   2.1600000e+01	  -1.2940948e-01	
   7.0000000e-01	   2.1900000e+01	  -1.7620962e-01	
   7.0000000e-01	   2.2200000e+01	  -2.1793561e-01	
   7.0000000e-01	   2.2500000e+01	  -2.5185520e-01	
   7.0000000e-01	   2.2800000e+01	  -2.7513289e-01	
   7.0000000e-01	   2.3100000e+01	  -2.8488635e-01	
   7.0000000e-01	   2.3400000e+01	  -2.7824577e-01	
   7.0000000e-01	   2.3700000e+01	  -2.5241570e-01	
   7.0000000e-01	   2.4000000e+01	  -2.0474220e-01	
   7.0000000e-01	   2.4300000e+01	  -1.3280545e-01	
   7.0000000e-01	   2.4600000e+01	  -3.4637445e-02	
   7.0000000e-01	   2.4900000e+01	   9.0507929e-02	
   7.0000000e-01	   2.5200000e+01	   2.3918708e-01	
   7.0000000e-01	   2.5500000e+01	   3.9311282e-01	
   7.0000000e-01	   2.5800000e+01	   4.8688344e-01	
   7.0000000e-01	   2.6100000e+01	   3.4505138e-01	
   7.0000000e-01	   2.6400000e+01	  -2.0907809e-01	
   7.0000000e-01	   2.6700000e+01	   0.0000000e+00	
   7.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   7.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   7.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   7.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   7.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   7.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   7.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   7.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   7.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   7.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   7.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   7.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   7.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   7.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   7.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   7.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   7.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   7.2000000e-01	   1.8000000e+00	   0.0000000e+00	
   7.2000000e-01	   2.1000000e+00	   0.0000000e+00	
   7.2000000e-01	   2.4000000e+00	   6.5616588e-01	
   7.2000000e-01	   2.7000000e+00	   4.3697976e-01	
   7.2000000e-01	   3.0000000e+00	   2.4972122e-01	
   7.2000000e-01	   3.3000000e+00	   9.3657359e-02	
   7.2000000e-01	   3.6000000e+00	  -3.2378605e-02	
   7.2000000e-01	   3.9000000e+00	  -1.2995164e-01	
   7.2000000e-01	   4.2000000e+00	  -2.0098196e-01	
   7.2000000e-01	   4.5000000e+00	  -2.4769598e-01	
   7.2000000e-01	   4.8000000e+00	  -2.7257223e-01	
   7.2000000e-01	   5.1000000e+00	  -2.7828351e-01	
   7.2000000e-01	   5.4000000e+00	  -2.6763671e-01	
   7.2000000e-01	   5.7000000e+00	  -2.4351150e-01	
   7.2000000e-01	   6.0000000e+00	  -2.0879930e-01	
   7.2000000e-01	   6.3000000e+00	  -1.6634391e-01	
   7.2000000e-01	   6.6000000e+00	  -1.1888505e-01	
   7.2000000e-01	   6.9000000e+00	  -6.9005978e-02	
   7.2000000e-01	   7.2000000e+00	  -1.9086290e-02	
   7.2000000e-01	   7.5000000e+00	   2.8739127e-02	
   7.2000000e-01	   7.8000000e+00	   7.2614221e-02	
   7.2000000e-01	   8.1000000e+00	   1.1098833e-01	
   7.2000000e-01	   8.4000000e+00	   1.4263475e-01	
   7.2000000e-01	   8.7000000e+00	   1.6666101e-01	
   7.2000000e-01	   9.0000000e+00	   1.8251083e-01	
   7.2000000e-01	   9.3000000e+00	   1.8995797e-01	
   7.2000000e-01	   9.6000000e+00	   1.8909207e-01	
   7.2000000e-01	   9.9000000e+00	   1.8029731e-01	
   7.2000000e-01	   1.0200000e+01	   1.6422426e-01	
   7.2000000e-01	   1.0500000e+01	   1.4175599e-01	
   7.2000000e-01	   1.0800000e+01	   1.1396916e-01	
   7.2000000e-01	   1.1100000e+01	   8.2091411e-02	
   7.2000000e-01	   1.1400000e+01	   4.7455975e-02	
   7.2000000e-01	   1.1700000e+01	   1.1454830e-02	
   7.2000000e-01	   1.2000000e+01	  -2.4508426e-02	
   7.2000000e-01	   1.2300000e+01	  -5.9064749e-02	
   7.2000000e-01	   1.2600000e+01	  -9.0923704e-02	
   7.2000000e-01	   1.2900000e+01	  -1.1891426e-01	
   7.2000000e-01	   1.3200000e+01	  -1.4202130e-01	
   7.2000000e-01	   1.3500000e+01	  -1.5941693e-01	
   7.2000000e-01	   1.3800000e+01	  -1.7048579e-01	
   7.2000000e-01	   1.4100000e+01	  -1.7484374e-01	
   7.2000000e-01	   1.4400000e+01	  -1.7234940e-01	
   7.2000000e-01	   1.4700000e+01	  -1.6310841e-01	
   7.2000000e-01	   1.5000000e+01	  -1.4747005e-01	
   7.2000000e-01	   1.5300000e+01	  -1.2601661e-01	
   7.2000000e-01	   1.5600000e+01	  -9.9545442e-02	
   7.2000000e-01	   1.5900000e+01	  -6.9044516e-02	
   7.2000000e-01	   1.6200000e+01	  -3.5661733e-02	
   7.2000000e-01	   1.6500000e+01	  -6.6903247e-04	
   7.2000000e-01	   1.6800000e+01	   3.4577926e-02	
   7.2000000e-01	   1.7100000e+01	   6.8683449e-02	
   7.2000000e-01	   1.7400000e+01	   1.0025775e-01	
   7.2000000e-01	   1.7700000e+01	   1.2796399e-01	
   7.2000000e-01	   1.8000000e+01	   1.5056514e-01	
   7.2000000e-01	   1.8300000e+01	   1.6696954e-01	
   7.2000000e-01	   1.8600000e+01	   1.7627386e-01	
   7.2000000e-01	   1.8900000e+01	   1.7780241e-01	
   7.2000000e-01	   1.9200000e+01	   1.7114159e-01	
   7.2000000e-01	   1.9500000e+01	   1.5616867e-01	
   7.2000000e-01	   1.9800000e+01	   1.3307399e-01	
   7.2000000e-01	   2.0100000e+01	   1.0237579e-01	
   7.2000000e-01	   2.0400000e+01	   6.4927342e-02	
   7.2000000e-01	   2.0700000e+01	   2.1915873e-02	
   7.2000000e-01	   2.1000000e+01	  -2.5146785e-02	
   7.2000000e-01	   2.1300000e+01	  -7.4441840e-02	
   7.2000000e-01	   2.1600000e+01	  -1.2386921e-01	
   7.2000000e-01	   2.1900000e+01	  -1.7108078e-01	
   7.2000000e-01	   2.2200000e+01	  -2.1352074e-01	
   7.2000000e-01	   2.2500000e+01	  -2.4847201e-01	
   7.2000000e-01	   2.2800000e+01	  -2.7310809e-01	
   7.2000000e-01	   2.3100000e+01	  -2.8454902e-01	
   7.2000000e-01	   2.3400000e+01	  -2.7992049e-01	
   7.2000000e-01	   2.3700000e+01	  -2.5641536e-01	
   7.2000000e-01	   2.4000000e+01	  -2.1135973e-01	
   7.2000000e-01	   2.4300000e+01	  -1.4230019e-01	
   7.2000000e-01	   2.4600000e+01	  -4.7195958e-02	
   7.2000000e-01	   2.4900000e+01	   7.4920295e-02	
   7.2000000e-01	   2.5200000e+01	   2.2139314e-01	
   7.2000000e-01	   2.5500000e+01	   3.7667575e-01	
   7.2000000e-01	   2.5800000e+01	   4.8350621e-01	
   7.2000000e-01	   2.6100000e+01	   3.8166518e-01	
   7.2000000e-01	   2.6400000e+01	  -1.3801518e-01	
   7.2000000e-01	   2.6700000e+01	   3.5850237e-01	
   7.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   7.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   7.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   7.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   7.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   7.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   7.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   7.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   7.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   7.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   7.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   7.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   7.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   7.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   7.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   7.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   7.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   7.4000000e-01	   1.8000000e+00	   0.0000000e+00	
   7.4000000e-01	   2.1000000e+00	   0.0000000e+00	
   7.4000000e-01	   2.4000000e+00	   6.8351592e-01	
   7.4000000e-01	   2.7000000e+00	   4.6062106e-01	
   7.4000000e-01	   3.0000000e+00	   2.6970905e-01	
   7.4000000e-01	   3.3000000e+00	   1.1009899e-01	
   7.4000000e-01	   3.6000000e+00	  -1.9327546e-02	
   7.4000000e-01	   3.9000000e+00	  -1.2009166e-01	
   7.4000000e-01	   4.2000000e+00	  -1.9407500e-01	
   7.4000000e-01	   4.5000000e+00	  -2.4347134e-01	
   7.4000000e-01	   4.8000000e+00	  -2.7073300e-01	
   7.4000000e-01	   5.1000000e+00	  -2.7851344e-01	
   7.4000000e-01	   5.4000000e+00	  -2.6960720e-01	
   7.4000000e-01	   5.7000000e+00	  -2.4688868e-01	
   7.4000000e-01	   6.0000000e+00	  -2.1325101e-01	
   7.4000000e-01	   6.3000000e+00	  -1.7154644e-01	
   7.4000000e-01	   6.6000000e+00	  -1.2452945e-01	
   7.4000000e-01	   6.9000000e+00	  -7.4803859e-02	
   7.4000000e-01	   7.2000000e+00	  -2.4774968e-02	
   7.4000000e-01	   7.5000000e+00	   2.3392231e-02	
   7.4000000e-01	   7.8000000e+00	   6.7808026e-02	
   7.4000000e-01	   8.1000000e+00	   1.0688543e-01	
   7.4000000e-01	   8.4000000e+00	   1.3935970e-01	
   7.4000000e-01	   8.7000000e+00	   1.6429954e-01	
   7.4000000e-01	   9.0000000e+00	   1.8111009e-01	
   7.4000000e-01	   9.3000000e+00	   1.8952759e-01	
   7.4000000e-01	   9.6000000e+00	   1.8960622e-01	
   7.4000000e-01	   9.9000000e+00	   1.8169750e-01	
   7.4000000e-01	   1.0200000e+01	   1.6642291e-01	
   7.4000000e-01	   1.0500000e+01	   1.4464060e-01	
   7.4000000e-01	   1.0800000e+01	   1.1740701e-01	
   7.4000000e-01	   1.1100000e+01	   8.5934654e-02	
   7.4000000e-01	   1.1400000e+01	   5.1546950e-02	
   7.4000000e-01	   1.1700000e+01	   1.5631513e-02	
   7.4000000e-01	   1.2000000e+01	  -2.0407014e-02	
   7.4000000e-01	   1.2300000e+01	  -5.5193306e-02	
   7.4000000e-01	   1.2600000e+01	  -8.7425707e-02	
   7.4000000e-01	   1.2900000e+01	  -1.1591746e-01	
   7.4000000e-01	   1.3200000e+01	  -1.3963377e-01	
   7.4000000e-01	   1.3500000e+01	  -1.5772374e-01	
   7.4000000e-01	   1.3800000e+01	  -1.6954640e-01	
   7.4000000e-01	   1.4100000e+01	  -1.7469022e-01	
   7.4000000e-01	   1.4400000e+01	  -1.7298548e-01	
   7.4000000e-01	   1.4700000e+01	  -1.6450933e-01	
   7.4000000e-01	   1.5000000e+01	  -1.4958339e-01	
   7.4000000e-01	   1.5300000e+01	  -1.2876382e-01	
   7.4000000e-01	   1.5600000e+01	  -1.0282432e-01	
   7.4000000e-01	   1.5900000e+01	  -7.2732334e-02	
   7.4000000e-01	   1.6200000e+01	  -3.9619043e-02	
   7.4000000e-01	   1.6500000e+01	  -4.7440685e-03	
   7.4000000e-01	   1.6800000e+01	   3.0544413e-02	
   7.4000000e-01	   1.7100000e+01	   6.4853012e-02	
   7.4000000e-01	   1.7400000e+01	   9.6788878e-02	
   7.4000000e-01	   1.7700000e+01	   1.2500665e-01	
   7.4000000e-01	   1.8000000e+01	   1.4825543e-01	
   7.4000000e-01	   1.8300000e+01	   1.6542454e-01	
   7.4000000e-01	   1.8600000e+01	   1.7558686e-01	
   7.4000000e-01	   1.8900000e+01	   1.7803856e-01	
   7.4000000e-01	   1.9200000e+01	   1.7233425e-01	
   7.4000000e-01	   1.9500000e+01	   1.5831639e-01	
   7.4000000e-01	   1.9800000e+01	   1.3613829e-01	
   7.4000000e-01	   2.0100000e+01	   1.0627988e-01	
   7.4000000e-01	   2.0400000e+01	   6.9555668e-02	
   7.4000000e-01	   2.0700000e+01	   2.7114702e-02	
   7.4000000e-01	   2.1000000e+01	  -1.9567883e-02	
   7.4000000e-01	   2.1300000e+01	  -6.8707540e-02	
   7.4000000e-01	   2.1600000e+01	  -1.1823507e-01	
   7.4000000e-01	   2.1900000e+01	  -1.6582904e-01	
   7.4000000e-01	   2.2200000e+01	  -2.0895532e-01	
   7.4000000e-01	   2.2500000e+01	  -2.4491290e-01	
   7.4000000e-01	   2.2800000e+01	  -2.7088509e-01	
   7.4000000e-01	   2.3100000e+01	  -2.8399514e-01	
   7.4000000e-01	   2.3400000e+01	  -2.8136500e-01	
   7.4000000e-01	   2.3700000e+01	  -2.6017655e-01	
   7.4000000e-01	   2.4000000e+01	  -2.1773679e-01	
   7.4000000e-01	   2.4300000e+01	  -1.5156056e-01	
   7.4000000e-01	   2.4600000e+01	  -5.9540931e-02	
   7.4000000e-01	   2.4900000e+01	   5.9484010e-02	
   7.4000000e-01	   2.5200000e+01	   2.0354714e-01	
   7.4000000e-01	   2.5500000e+01	   3.5951777e-01	
   7.4000000e-01	   2.5800000e+01	   4.7750180e-01	
   7.4000000e-01	   2.6100000e+01	   4.1240877e-01	
   7.4000000e-01	   2.6400000e+01	  -6.2745128e-02	
   7.4000000e-01	   2.6700000e+01	   3.0311042e-02	
   7.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   7.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   7.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   7.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   7.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   7.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   7.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   7.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   7.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   7.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   7.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   7.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   7.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   7.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   7.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   7.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   7.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   7.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   7.6000000e-01	   2.1000000e+00	   0.0000000e+00	
   7.6000000e-01	   2.4000000e+00	   7.1161824e-01	
   7.6000000e-01	   2.7000000e+00	   4.8496881e-01	
   7.6000000e-01	   3.0000000e+00	   2.9035186e-01	
   7.6000000e-01	   3.3000000e+00	   1.2713944e-01	
   7.6000000e-01	   3.6000000e+00	  -5.7374911e-03	
   7.6000000e-01	   3.9000000e+00	  -1.0975509e-01	
   7.6000000e-01	   4.2000000e+00	  -1.8675532e-01	
   7.6000000e-01	   4.5000000e+00	  -2.3889821e-01	
   7.6000000e-01	   4.8000000e+00	  -2.6860883e-01	
   7.6000000e-01	   5.1000000e+00	  -2.7852022e-01	
   7.6000000e-01	   5.4000000e+00	  -2.7141361e-01	
   7.6000000e-01	   5.7000000e+00	  -2.5015723e-01	
   7.6000000e-01	   6.0000000e+00	  -2.1764516e-01	
   7.6000000e-01	   6.3000000e+00	  -1.7673741e-01	
   7.6000000e-01	   6.6000000e+00	  -1.3020267e-01	
   7.6000000e-01	   6.9000000e+00	  -8.0664921e-02	
   7.6000000e-01	   7.2000000e+00	  -3.0554891e-02	
   7.6000000e-01	   7.5000000e+00	   1.7932449e-02	
   7.6000000e-01	   7.8000000e+00	   6.2873705e-02	
   7.6000000e-01	   8.1000000e+00	   1.0264542e-01	
   7.6000000e-01	   8.4000000e+00	   1.3594450e-01	
   7.6000000e-01	   8.7000000e+00	   1.6180045e-01	
   7.6000000e-01	   9.0000000e+00	   1.7957927e-01	
   7.6000000e-01	   9.3000000e+00	   1.8897910e-01	
   7.6000000e-01	   9.6000000e+00	   1.9001796e-01	
   7.6000000e-01	   9.9000000e+00	   1.8301397e-01	
   7.6000000e-01	   1.0200000e+01	   1.6855872e-01	
   7.6000000e-01	   1.0500000e+01	   1.4748464e-01	
   7.6000000e-01	   1.0800000e+01	   1.2082714e-01	
   7.6000000e-01	   1.1100000e+01	   8.9782814e-02	
   7.6000000e-01	   1.1400000e+01	   5.5664529e-02	
   7.6000000e-01	   1.1700000e+01	   1.9854842e-02	
   7.6000000e-01	   1.2000000e+01	  -1.6241174e-02	
   7.6000000e-01	   1.2300000e+01	  -5.1242439e-02	
   7.6000000e-01	   1.2600000e+01	  -8.3836509e-02	
   7.6000000e-01	   1.2900000e+01	  -1.1282123e-01	
   7.6000000e-01	   1.3200000e+01	  -1.3714231e-01	
   7.6000000e-01	   1.3500000e+01	  -1.5592594e-01	
   7.6000000e-01	   1.3800000e+01	  -1.6850554e-01	
   7.6000000e-01	   1.4100000e+01	  -1.7444201e-01	
   7.6000000e-01	   1.4400000e+01	  -1.7353703e-01	
   7.6000000e-01	   1.4700000e+01	  -1.6583894e-01	
   7.6000000e-01	   1.5000000e+01	  -1.5164118e-01	
   7.6000000e-01	   1.5300000e+01	  -1.3147331e-01	
   7.6000000e-01	   1.5600000e+01	  -1.0608476e-01	
   7.6000000e-01	   1.5900000e+01	  -7.6421768e-02	
   7.6000000e-01	   1.6200000e+01	  -4.3598168e-02	
   7.6000000e-01	   1.6500000e+01	  -8.8605636e-03	
   7.6000000e-01	   1.6800000e+01	   2.6451021e-02	
   7.6000000e-01	   1.7100000e+01	   6.0946153e-02	
   7.6000000e-01	   1.7400000e+01	   9.3229507e-02	
   7.6000000e-01	   1.7700000e+01	   1.2194775e-01	
   7.6000000e-01	   1.8000000e+01	   1.4583658e-01	
   7.6000000e-01	   1.8300000e+01	   1.6376666e-01	
   7.6000000e-01	   1.8600000e+01	   1.7478733e-01	
   7.6000000e-01	   1.8900000e+01	   1.7816680e-01	
   7.6000000e-01	   1.9200000e+01	   1.7342789e-01	
   7.6000000e-01	   1.9500000e+01	   1.6037818e-01	
   7.6000000e-01	   1.9800000e+01	   1.3913375e-01	
   7.6000000e-01	   2.0100000e+01	   1.1013584e-01	
   7.6000000e-01	   2.0400000e+01	   7.4159800e-02	
   7.6000000e-01	   2.0700000e+01	   3.2315905e-02	
   7.6000000e-01	   2.1000000e+01	  -1.3958049e-02	
   7.6000000e-01	   2.1300000e+01	  -6.2912488e-02	
   7.6000000e-01	   2.1600000e+01	  -1.1250989e-01	
   7.6000000e-01	   2.1900000e+01	  -1.6045635e-01	
   7.6000000e-01	   2.2200000e+01	  -2.0424030e-01	
   7.6000000e-01	   2.2500000e+01	  -2.4117765e-01	
   7.6000000e-01	   2.2800000e+01	  -2.6846242e-01	
   7.6000000e-01	   2.3100000e+01	  -2.8322189e-01	
   7.6000000e-01	   2.3400000e+01	  -2.8257506e-01	
   7.6000000e-01	   2.3700000e+01	  -2.6369356e-01	
   7.6000000e-01	   2.4000000e+01	  -2.2386613e-01	
   7.6000000e-01	   2.4300000e+01	  -1.6057755e-01	
   7.6000000e-01	   2.4600000e+01	  -7.1660542e-02	
   7.6000000e-01	   2.4900000e+01	   4.4218100e-02	
   7.6000000e-01	   2.5200000e+01	   1.8569118e-01	
   7.6000000e-01	   2.5500000e+01	   3.4175092e-01	
   7.6000000e-01	   2.5800000e+01	   4.6913342e-01	
   7.6000000e-01	   2.6100000e+01	   4.3744914e-01	
   7.6000000e-01	   2.6400000e+01	   1.3051484e-02	
   7.6000000e-01	   2.6700000e+01	  -1.7745105e-01	
   7.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   7.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   7.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   7.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   7.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   7.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   7.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   7.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   7.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   7.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   7.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   7.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   7.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   7.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   7.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   7.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   7.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   7.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   7.8000000e-01	   2.1000000e+00	   0.0000000e+00	
   7.8000000e-01	   2.4000000e+00	   7.4048844e-01	
   7.8000000e-01	   2.7000000e+00	   5.1003928e-01	
   7.8000000e-01	   3.0000000e+00	   3.1166633e-01	
   7.8000000e-01	   3.3000000e+00	   1.4479552e-01	
   7.8000000e-01	   3.6000000e+00	   8.4082611e-03	
   7.8000000e-01	   3.9000000e+00	  -9.8925577e-02	
   7.8000000e-01	   4.2000000e+00	  -1.7900717e-01	
   7.8000000e-01	   4.5000000e+00	  -2.3396168e-01	
   7.8000000e-01	   4.8000000e+00	  -2.6618581e-01	
   7.8000000e-01	   5.1000000e+00	  -2.7829111e-01	
   7.8000000e-01	   5.4000000e+00	  -2.7304451e-01	
   7.8000000e-01	   5.7000000e+00	  -2.5330717e-01	
   7.8000000e-01	   6.0000000e+00	  -2.2197327e-01	
   7.8000000e-01	   6.3000000e+00	  -1.8190987e-01	
   7.8000000e-01	   6.6000000e+00	  -1.3589932e-01	
   7.8000000e-01	   6.9000000e+00	  -8.6585290e-02	
   7.8000000e-01	   7.2000000e+00	  -3.6423656e-02	
   7.8000000e-01	   7.5000000e+00	   1.2360793e-02	
   7.8000000e-01	   7.8000000e+00	   5.7810992e-02	
   7.8000000e-01	   8.1000000e+00	   9.8266869e-02	
   7.8000000e-01	   8.4000000e+00	   1.3238673e-01	
   7.8000000e-01	   8.7000000e+00	   1.5916048e-01	
   7.8000000e-01	   9.0000000e+00	   1.7791446e-01	
   7.8000000e-01	   9.3000000e+00	   1.8830813e-01	
   7.8000000e-01	   9.6000000e+00	   1.9032264e-01	
   7.8000000e-01	   9.9000000e+00	   1.8424195e-01	
   7.8000000e-01	   1.0200000e+01	   1.7062698e-01	
   7.8000000e-01	   1.0500000e+01	   1.5028361e-01	
   7.8000000e-01	   1.0800000e+01	   1.2422542e-01	
   7.8000000e-01	   1.1100000e+01	   9.3632264e-02	
   7.8000000e-01	   1.1400000e+01	   5.9805690e-02	
   7.8000000e-01	   1.1700000e+01	   2.4122489e-02	
   7.8000000e-01	   1.2000000e+01	  -1.2012481e-02	
   7.8000000e-01	   1.2300000e+01	  -4.7212940e-02	
   7.8000000e-01	   1.2600000e+01	  -8.0156109e-02	
   7.8000000e-01	   1.2900000e+01	  -1.0962477e-01	
   7.8000000e-01	   1.3200000e+01	  -1.3454539e-01	
   7.8000000e-01	   1.3500000e+01	  -1.5402136e-01	
   7.8000000e-01	   1.3800000e+01	  -1.6736044e-01	
   7.8000000e-01	   1.4100000e+01	  -1.7409587e-01	
   7.8000000e-01	   1.4400000e+01	  -1.7400047e-01	
   7.8000000e-01	   1.4700000e+01	  -1.6709339e-01	
   7.8000000e-01	   1.5000000e+01	  -1.5363950e-01	
   7.8000000e-01	   1.5300000e+01	  -1.3414119e-01	
   7.8000000e-01	   1.5600000e+01	  -1.0932301e-01	
   7.8000000e-01	   1.5900000e+01	  -8.0109406e-02	
   7.8000000e-01	   1.6200000e+01	  -4.7596127e-02	
   7.8000000e-01	   1.6500000e+01	  -1.3016083e-02	
   7.8000000e-01	   1.6800000e+01	   2.2299548e-02	
   7.8000000e-01	   1.7100000e+01	   5.6963951e-02	
   7.8000000e-01	   1.7400000e+01	   8.9579956e-02	
   7.8000000e-01	   1.7700000e+01	   1.1878682e-01	
   7.8000000e-01	   1.8000000e+01	   1.4330731e-01	
   7.8000000e-01	   1.8300000e+01	   1.6199383e-01	
   7.8000000e-01	   1.8600000e+01	   1.7387247e-01	
   7.8000000e-01	   1.8900000e+01	   1.7818367e-01	
   7.8000000e-01	   1.9200000e+01	   1.7441851e-01	
   7.8000000e-01	   1.9500000e+01	   1.6234960e-01	
   7.8000000e-01	   1.9800000e+01	   1.4205560e-01	
   7.8000000e-01	   2.0100000e+01	   1.1393878e-01	
   7.8000000e-01	   2.0400000e+01	   7.8734848e-02	
   7.8000000e-01	   2.0700000e+01	   3.7514789e-02	
   7.8000000e-01	   2.1000000e+01	  -8.3215916e-03	
   7.8000000e-01	   2.1300000e+01	  -5.7060423e-02	
   7.8000000e-01	   2.1600000e+01	  -1.0669667e-01	
   7.8000000e-01	   2.1900000e+01	  -1.5496478e-01	
   7.8000000e-01	   2.2200000e+01	  -1.9937667e-01	
   7.8000000e-01	   2.2500000e+01	  -2.3726604e-01	
   7.8000000e-01	   2.2800000e+01	  -2.6583851e-01	
   7.8000000e-01	   2.3100000e+01	  -2.8222626e-01	
   7.8000000e-01	   2.3400000e+01	  -2.8354612e-01	
   7.8000000e-01	   2.3700000e+01	  -2.6696027e-01	
   7.8000000e-01	   2.4000000e+01	  -2.2974004e-01	
   7.8000000e-01	   2.4300000e+01	  -1.6934163e-01	
   7.8000000e-01	   2.4600000e+01	  -8.3542548e-02	
   7.8000000e-01	   2.4900000e+01	   2.9141368e-02	
   7.8000000e-01	   2.5200000e+01	   1.6786474e-01	
   7.8000000e-01	   2.5500000e+01	   3.2347839e-01	
   7.8000000e-01	   2.5800000e+01	   4.5865072e-01	
   7.8000000e-01	   2.6100000e+01	   4.5702623e-01	
   7.8000000e-01	   2.6400000e+01	   8.6602777e-02	
   7.8000000e-01	   2.6700000e+01	  -2.9314119e-01	
   7.8000000e-01	   2.7000000e+01	   0.0000000e+00	
   7.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   7.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   7.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   7.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   7.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   7.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   7.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   7.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   7.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   7.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   8.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   8.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   8.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   8.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   8.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   8.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   8.0000000e-01	   1.8000000e+00	   0.0000000e+00	
   8.0000000e-01	   2.1000000e+00	   0.0000000e+00	
   8.0000000e-01	   2.4000000e+00	   7.7014096e-01	
   8.0000000e-01	   2.7000000e+00	   5.3584764e-01	
   8.0000000e-01	   3.0000000e+00	   3.3366808e-01	
   8.0000000e-01	   3.3000000e+00	   1.6308310e-01	
   8.0000000e-01	   3.6000000e+00	   2.3125562e-02	
   8.0000000e-01	   3.9000000e+00	  -8.7587538e-02	
   8.0000000e-01	   4.2000000e+00	  -1.7081545e-01	
   8.0000000e-01	   4.5000000e+00	  -2.2864735e-01	
   8.0000000e-01	   4.8000000e+00	  -2.6345041e-01	
   8.0000000e-01	   5.1000000e+00	  -2.7781366e-01	
   8.0000000e-01	   5.4000000e+00	  -2.7448866e-01	
   8.0000000e-01	   5.7000000e+00	  -2.5632856e-01	
   8.0000000e-01	   6.0000000e+00	  -2.2622679e-01	
   8.0000000e-01	   6.3000000e+00	  -1.8705674e-01	
   8.0000000e-01	   6.6000000e+00	  -1.4161378e-01	
   8.0000000e-01	   6.9000000e+00	  -9.2560811e-02	
   8.0000000e-01	   7.2000000e+00	  -4.2378527e-02	
   8.0000000e-01	   7.5000000e+00	   6.6786487e-03	
   8.0000000e-01	   7.8000000e+00	   5.2620015e-02	
   8.0000000e-01	   8.1000000e+00	   9.3748776e-02	
   8.0000000e-01	   8.4000000e+00	   1.2868439e-01	
   8.0000000e-01	   8.7000000e+00	   1.5637677e-01	
   8.0000000e-01	   9.0000000e+00	   1.7611213e-01	
   8.0000000e-01	   9.3000000e+00	   1.8751061e-01	
   8.0000000e-01	   9.6000000e+00	   1.9051584e-01	
   8.0000000e-01	   9.9000000e+00	   1.8537686e-01	
   8.0000000e-01	   1.0200000e+01	   1.7262311e-01	
   8.0000000e-01	   1.0500000e+01	   1.5303311e-01	
   8.0000000e-01	   1.0800000e+01	   1.2759775e-01	
   8.0000000e-01	   1.1100000e+01	   9.7479342e-02	
   8.0000000e-01	   1.1400000e+01	   6.3967321e-02	
   8.0000000e-01	   1.1700000e+01	   2.8431974e-02	
   8.0000000e-01	   1.2000000e+01	  -7.7227146e-03	
   8.0000000e-01	   1.2300000e+01	  -4.3105843e-02	
   8.0000000e-01	   1.2600000e+01	  -7.6384779e-02	
   8.0000000e-01	   1.2900000e+01	  -1.0632762e-01	
   8.0000000e-01	   1.3200000e+01	  -1.3184183e-01	
   8.0000000e-01	   1.3500000e+01	  -1.5200813e-01	
   8.0000000e-01	   1.3800000e+01	  -1.6610865e-01	
   8.0000000e-01	   1.4100000e+01	  -1.7364884e-01	
   8.0000000e-01	   1.4400000e+01	  -1.7437243e-01	
   8.0000000e-01	   1.4700000e+01	  -1.6826907e-01	
   8.0000000e-01	   1.5000000e+01	  -1.5557457e-01	
   8.0000000e-01	   1.5300000e+01	  -1.3676367e-01	
   8.0000000e-01	   1.5600000e+01	  -1.1253543e-01	
   8.0000000e-01	   1.5900000e+01	  -8.3791835e-02	
   8.0000000e-01	   1.6200000e+01	  -5.1609881e-02	
   8.0000000e-01	   1.6500000e+01	  -1.7208071e-02	
   8.0000000e-01	   1.6800000e+01	   1.8091970e-02	
   8.0000000e-01	   1.7100000e+01	   5.2907725e-02	
   8.0000000e-01	   1.7400000e+01	   8.5840821e-02	
   8.0000000e-01	   1.7700000e+01	   1.1552369e-01	
   8.0000000e-01	   1.8000000e+01	   1.4066668e-01	
   8.0000000e-01	   1.8300000e+01	   1.6010436e-01	
   8.0000000e-01	   1.8600000e+01	   1.7283987e-01	
   8.0000000e-01	   1.8900000e+01	   1.7808608e-01	
   8.0000000e-01	   1.9200000e+01	   1.7530242e-01	
   8.0000000e-01	   1.9500000e+01	   1.6422648e-01	
   8.0000000e-01	   1.9800000e+01	   1.4489934e-01	
   8.0000000e-01	   2.0100000e+01	   1.1768397e-01	
   8.0000000e-01	   2.0400000e+01	   8.3276038e-02	
   8.0000000e-01	   2.0700000e+01	   4.2706693e-02	
   8.0000000e-01	   2.1000000e+01	  -2.6628843e-03	
   8.0000000e-01	   2.1300000e+01	  -5.1155256e-02	
   8.0000000e-01	   2.1600000e+01	  -1.0079867e-01	
   8.0000000e-01	   2.1900000e+01	  -1.4935681e-01	
   8.0000000e-01	   2.2200000e+01	  -1.9436591e-01	
   8.0000000e-01	   2.2500000e+01	  -2.3317844e-01	
   8.0000000e-01	   2.2800000e+01	  -2.6301251e-01	
   8.0000000e-01	   2.3100000e+01	  -2.8100605e-01	
   8.0000000e-01	   2.3400000e+01	  -2.8427458e-01	
   8.0000000e-01	   2.3700000e+01	  -2.6997162e-01	
   8.0000000e-01	   2.4000000e+01	  -2.3535189e-01	
   8.0000000e-01	   2.4300000e+01	  -1.7784448e-01	
   8.0000000e-01	   2.4600000e+01	  -9.5176077e-02	
   8.0000000e-01	   2.4900000e+01	   1.4270716e-02	
   8.0000000e-01	   2.5200000e+01	   1.5010382e-01	
   8.0000000e-01	   2.5500000e+01	   3.0479622e-01	
   8.0000000e-01	   2.5800000e+01	   4.4629739e-01	
   8.0000000e-01	   2.6100000e+01	   4.7145709e-01	
   8.0000000e-01	   2.6400000e+01	   1.5590106e-01	
   8.0000000e-01	   2.6700000e+01	  -3.4013532e-01	
   8.0000000e-01	   2.7000000e+01	   0.0000000e+00	
   8.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   8.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   8.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   8.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   8.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   8.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   8.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   8.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   8.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   8.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   8.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   8.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   8.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   8.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   8.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   8.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   8.2000000e-01	   1.8000000e+00	   0.0000000e+00	
   8.2000000e-01	   2.1000000e+00	   0.0000000e+00	
   8.2000000e-01	   2.4000000e+00	   0.0000000e+00	
   8.2000000e-01	   2.7000000e+00	   5.6240984e-01	
   8.2000000e-01	   3.0000000e+00	   3.5637361e-01	
   8.2000000e-01	   3.3000000e+00	   1.8201892e-01	
   8.2000000e-01	   3.6000000e+00	   3.8431141e-02	
   8.2000000e-01	   3.9000000e+00	  -7.5724501e-02	
   8.2000000e-01	   4.2000000e+00	  -1.6216420e-01	
   8.2000000e-01	   4.5000000e+00	  -2.2293995e-01	
   8.2000000e-01	   4.8000000e+00	  -2.6038833e-01	
   8.2000000e-01	   5.1000000e+00	  -2.7707465e-01	
   8.2000000e-01	   5.4000000e+00	  -2.7573411e-01	
   8.2000000e-01	   5.7000000e+00	  -2.5921083e-01	
   8.2000000e-01	   6.0000000e+00	  -2.3039663e-01	
   8.2000000e-01	   6.3000000e+00	  -1.9217044e-01	
   8.2000000e-01	   6.6000000e+00	  -1.4734002e-01	
   8.2000000e-01	   6.9000000e+00	  -9.8587004e-02	
   8.2000000e-01	   7.2000000e+00	  -4.8416522e-02	
   8.2000000e-01	   7.5000000e+00	   8.8756976e-04	
   8.2000000e-01	   7.8000000e+00	   4.7300998e-02	
   8.2000000e-01	   8.1000000e+00	   8.9090156e-02	
   8.2000000e-01	   8.4000000e+00	   1.2483543e-01	
   8.2000000e-01	   8.7000000e+00	   1.5344637e-01	
   8.2000000e-01	   9.0000000e+00	   1.7416858e-01	
   8.2000000e-01	   9.3000000e+00	   1.8658231e-01	
   8.2000000e-01	   9.6000000e+00	   1.9059295e-01	
   8.2000000e-01	   9.9000000e+00	   1.8641390e-01	
   8.2000000e-01	   1.0200000e+01	   1.7454232e-01	
   8.2000000e-01	   1.0500000e+01	   1.5572849e-01	
   8.2000000e-01	   1.0800000e+01	   1.3093981e-01	
   8.2000000e-01	   1.1100000e+01	   1.0132017e-01	
   8.2000000e-01	   1.1400000e+01	   6.8146108e-02	
   8.2000000e-01	   1.1700000e+01	   3.2780651e-02	
   8.2000000e-01	   1.2000000e+01	  -3.3737862e-03	
   8.2000000e-01	   1.2300000e+01	  -3.8922282e-02	
   8.2000000e-01	   1.2600000e+01	  -7.2522854e-02	
   8.2000000e-01	   1.2900000e+01	  -1.0292931e-01	
   8.2000000e-01	   1.3200000e+01	  -1.2903040e-01	
   8.2000000e-01	   1.3500000e+01	  -1.4988432e-01	
   8.2000000e-01	   1.3800000e+01	  -1.6474761e-01	
   8.2000000e-01	   1.4100000e+01	  -1.7309784e-01	
   8.2000000e-01	   1.4400000e+01	  -1.7464942e-01	
   8.2000000e-01	   1.4700000e+01	  -1.6936217e-01	
   8.2000000e-01	   1.5000000e+01	  -1.5744245e-01	
   8.2000000e-01	   1.5300000e+01	  -1.3933677e-01	
   8.2000000e-01	   1.5600000e+01	  -1.1571816e-01	
   8.2000000e-01	   1.5900000e+01	  -8.7465454e-02	
   8.2000000e-01	   1.6200000e+01	  -5.5636212e-02	
   8.2000000e-01	   1.6500000e+01	  -2.1433810e-02	
   8.2000000e-01	   1.6800000e+01	   1.3830396e-02	
   8.2000000e-01	   1.7100000e+01	   4.8778894e-02	
   8.2000000e-01	   1.7400000e+01	   8.2012770e-02	
   8.2000000e-01	   1.7700000e+01	   1.1215824e-01	
   8.2000000e-01	   1.8000000e+01	   1.3791375e-01	
   8.2000000e-01	   1.8300000e+01	   1.5809650e-01	
   8.2000000e-01	   1.8600000e+01	   1.7168702e-01	
   8.2000000e-01	   1.8900000e+01	   1.7787082e-01	
   8.2000000e-01	   1.9200000e+01	   1.7607580e-01	
   8.2000000e-01	   1.9500000e+01	   1.6600449e-01	
   8.2000000e-01	   1.9800000e+01	   1.4766025e-01	
   8.2000000e-01	   2.0100000e+01	   1.2136647e-01	
   8.2000000e-01	   2.0400000e+01	   8.7778365e-02	
   8.2000000e-01	   2.0700000e+01	   4.7886726e-02	
   8.2000000e-01	   2.1000000e+01	   3.0134762e-03	
   8.2000000e-01	   2.1300000e+01	  -4.5201103e-02	
   8.2000000e-01	   2.1600000e+01	  -9.4819341e-02	
   8.2000000e-01	   2.1900000e+01	  -1.4363503e-01	
   8.2000000e-01	   2.2200000e+01	  -1.8920965e-01	
   8.2000000e-01	   2.2500000e+01	  -2.2891531e-01	
   8.2000000e-01	   2.2800000e+01	  -2.5998356e-01	
   8.2000000e-01	   2.3100000e+01	  -2.7955900e-01	
   8.2000000e-01	   2.3400000e+01	  -2.8475670e-01	
   8.2000000e-01	   2.3700000e+01	  -2.7272230e-01	
   8.2000000e-01	   2.4000000e+01	  -2.4069478e-01	
   8.2000000e-01	   2.4300000e+01	  -1.8607741e-01	
   8.2000000e-01	   2.4600000e+01	  -1.0654999e-01	
   8.2000000e-01	   2.4900000e+01	  -3.7722805e-04	
   8.2000000e-01	   2.5200000e+01	   1.3244207e-01	
   8.2000000e-01	   2.5500000e+01	   2.8579221e-01	
   8.2000000e-01	   2.5800000e+01	   4.3230064e-01	
   8.2000000e-01	   2.6100000e+01	   4.8109061e-01	
   8.2000000e-01	   2.6400000e+01	   2.1955206e-01	
   8.2000000e-01	   2.6700000e+01	  -3.3718730e-01	
   8.2000000e-01	   2.7000000e+01	   0.0000000e+00	
   8.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   8.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   8.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   8.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   8.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   8.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   8.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   8.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   8.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   8.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   8.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   8.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   8.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   8.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   8.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   8.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   8.4000000e-01	   1.8000000e+00	   0.0000000e+00	
   8.4000000e-01	   2.1000000e+00	   0.0000000e+00	
   8.4000000e-01	   2.4000000e+00	   0.0000000e+00	
   8.4000000e-01	   2.7000000e+00	   5.8974179e-01	
   8.4000000e-01	   3.0000000e+00	   3.7979939e-01	
   8.4000000e-01	   3.3000000e+00	   2.0161976e-01	
   8.4000000e-01	   3.6000000e+00	   5.4341833e-02	
   8.4000000e-01	   3.9000000e+00	  -6.3319838e-02	
   8.4000000e-01	   4.2000000e+00	  -1.5303723e-01	
   8.4000000e-01	   4.5000000e+00	  -2.1682402e-01	
   8.4000000e-01	   4.8000000e+00	  -2.5698496e-01	
   8.4000000e-01	   5.1000000e+00	  -2.7606059e-01	
   8.4000000e-01	   5.4000000e+00	  -2.7676858e-01	
   8.4000000e-01	   5.7000000e+00	  -2.6194307e-01	
   8.4000000e-01	   6.0000000e+00	  -2.3447334e-01	
   8.4000000e-01	   6.3000000e+00	  -1.9724306e-01	
   8.4000000e-01	   6.6000000e+00	  -1.5307169e-01	
   8.4000000e-01	   6.9000000e+00	  -1.0465907e-01	
   8.4000000e-01	   7.2000000e+00	  -5.4534360e-02	
   8.4000000e-01	   7.5000000e+00	  -5.0106170e-03	
   8.4000000e-01	   7.8000000e+00	   4.1854406e-02	
   8.4000000e-01	   8.1000000e+00	   8.4290232e-02	
   8.4000000e-01	   8.4000000e+00	   1.2083796e-01	
   8.4000000e-01	   8.7000000e+00	   1.5036645e-01	
   8.4000000e-01	   9.0000000e+00	   1.7208021e-01	
   8.4000000e-01	   9.3000000e+00	   1.8551902e-01	
   8.4000000e-01	   9.6000000e+00	   1.9054938e-01	
   8.4000000e-01	   9.9000000e+00	   1.8734827e-01	
   8.4000000e-01	   1.0200000e+01	   1.7637974e-01	
   8.4000000e-01	   1.0500000e+01	   1.5836503e-01	
   8.4000000e-01	   1.0800000e+01	   1.3424714e-01	
   8.4000000e-01	   1.1100000e+01	   1.0515073e-01	
   8.4000000e-01	   1.1400000e+01	   7.2338588e-02	
   8.4000000e-01	   1.1700000e+01	   3.7165705e-02	
   8.4000000e-01	   1.2000000e+01	   1.0322199e-03	
   8.4000000e-01	   1.2300000e+01	  -3.4663559e-02	
   8.4000000e-01	   1.2600000e+01	  -6.8570834e-02	
   8.4000000e-01	   1.2900000e+01	  -9.9429544e-02	
   8.4000000e-01	   1.3200000e+01	  -1.2611003e-01	
   8.4000000e-01	   1.3500000e+01	  -1.4764814e-01	
   8.4000000e-01	   1.3800000e+01	  -1.6327487e-01	
   8.4000000e-01	   1.4100000e+01	  -1.7243985e-01	
   8.4000000e-01	   1.4400000e+01	  -1.7482797e-01	
   8.4000000e-01	   1.4700000e+01	  -1.7036891e-01	
   8.4000000e-01	   1.5000000e+01	  -1.5923915e-01	
   8.4000000e-01	   1.5300000e+01	  -1.4185648e-01	
   8.4000000e-01	   1.5600000e+01	  -1.1886726e-01	
   8.4000000e-01	   1.5900000e+01	  -9.1126557e-02	
   8.4000000e-01	   1.6200000e+01	  -5.9671778e-02	
   8.4000000e-01	   1.6500000e+01	  -2.5690442e-02	
   8.4000000e-01	   1.6800000e+01	   9.5170956e-03	
   8.4000000e-01	   1.7100000e+01	   4.4579047e-02	
   8.4000000e-01	   1.7400000e+01	   7.8096640e-02	
   8.4000000e-01	   1.7700000e+01	   1.0869050e-01	
   8.4000000e-01	   1.8000000e+01	   1.3504775e-01	
   8.4000000e-01	   1.8300000e+01	   1.5596866e-01	
   8.4000000e-01	   1.8600000e+01	   1.7041154e-01	
   8.4000000e-01	   1.8900000e+01	   1.7753479e-01	
   8.4000000e-01	   1.9200000e+01	   1.7673489e-01	
   8.4000000e-01	   1.9500000e+01	   1.6767934e-01	
   8.4000000e-01	   1.9800000e+01	   1.5033363e-01	
   8.4000000e-01	   2.0100000e+01	   1.2498131e-01	
   8.4000000e-01	   2.0400000e+01	   9.2236755e-02	
   8.4000000e-01	   2.0700000e+01	   5.3049885e-02	
   8.4000000e-01	   2.1000000e+01	   8.7027433e-03	
   8.4000000e-01	   2.1300000e+01	  -3.9202268e-02	
   8.4000000e-01	   2.1600000e+01	  -8.8762368e-02	
   8.4000000e-01	   2.1900000e+01	  -1.3780231e-01	
   8.4000000e-01	   2.2200000e+01	  -1.8390974e-01	
   8.4000000e-01	   2.2500000e+01	  -2.2447738e-01	
   8.4000000e-01	   2.2800000e+01	  -2.5675113e-01	
   8.4000000e-01	   2.3100000e+01	  -2.7788319e-01	
   8.4000000e-01	   2.3400000e+01	  -2.8498905e-01	
   8.4000000e-01	   2.3700000e+01	  -2.7520734e-01	
   8.4000000e-01	   2.4000000e+01	  -2.4576214e-01	
   8.4000000e-01	   2.4300000e+01	  -1.9403212e-01	
   8.4000000e-01	   2.4600000e+01	  -1.1765361e-01	
   8.4000000e-01	   2.4900000e+01	  -1.4786740e-02	
   8.4000000e-01	   2.5200000e+01	   1.1491058e-01	
   8.4000000e-01	   2.5500000e+01	   2.6654694e-01	
   8.4000000e-01	   2.5800000e+01	   4.1687407e-01	
   8.4000000e-01	   2.6100000e+01	   4.8630236e-01	
   8.4000000e-01	   2.6400000e+01	   2.7666079e-01	
   8.4000000e-01	   2.6700000e+01	  -2.9931243e-01	
   8.4000000e-01	   2.7000000e+01	   0.0000000e+00	
   8.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   8.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   8.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   8.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   8.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   8.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   8.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   8.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   8.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   8.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   8.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   8.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   8.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   8.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   8.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   8.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   8.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   8.6000000e-01	   2.1000000e+00	   0.0000000e+00	
   8.6000000e-01	   2.4000000e+00	   0.0000000e+00	
   8.6000000e-01	   2.7000000e+00	   6.1786016e-01	
   8.6000000e-01	   3.0000000e+00	   4.0396272e-01	
   8.6000000e-01	   3.3000000e+00	   2.2190327e-01	
   8.6000000e-01	   3.6000000e+00	   7.0875363e-02	
   8.6000000e-01	   3.9000000e+00	  -5.0356026e-02	
   8.6000000e-01	   4.2000000e+00	  -1.4341749e-01	
   8.6000000e-01	   4.5000000e+00	  -2.1028319e-01	
   8.6000000e-01	   4.8000000e+00	  -2.5322488e-01	
   8.6000000e-01	   5.1000000e+00	  -2.7475714e-01	
   8.6000000e-01	   5.4000000e+00	  -2.7757905e-01	
   8.6000000e-01	   5.7000000e+00	  -2.6451370e-01	
   8.6000000e-01	   6.0000000e+00	  -2.3844687e-01	
   8.6000000e-01	   6.3000000e+00	  -2.0226614e-01	
   8.6000000e-01	   6.6000000e+00	  -1.5880198e-01	
   8.6000000e-01	   6.9000000e+00	  -1.1077182e-01	
   8.6000000e-01	   7.2000000e+00	  -6.0728463e-02	
   8.6000000e-01	   7.5000000e+00	  -1.1013869e-02	
   8.6000000e-01	   7.8000000e+00	   3.6280842e-02	
   8.6000000e-01	   8.1000000e+00	   7.9348290e-02	
   8.6000000e-01	   8.4000000e+00	   1.1669010e-01	
   8.6000000e-01	   8.7000000e+00	   1.4713412e-01	
   8.6000000e-01	   9.0000000e+00	   1.6984331e-01	
   8.6000000e-01	   9.3000000e+00	   1.8431641e-01	
   8.6000000e-01	   9.6000000e+00	   1.9038033e-01	
   8.6000000e-01	   9.9000000e+00	   1.8817490e-01	
   8.6000000e-01	   1.0200000e+01	   1.7813026e-01	
   8.6000000e-01	   1.0500000e+01	   1.6093773e-01	
   8.6000000e-01	   1.0800000e+01	   1.3751505e-01	
   8.6000000e-01	   1.1100000e+01	   1.0896676e-01	
   8.6000000e-01	   1.1400000e+01	   7.6541074e-02	
   8.6000000e-01	   1.1700000e+01	   4.1584131e-02	
   8.6000000e-01	   1.2000000e+01	   5.4930570e-03	
   8.6000000e-01	   1.2300000e+01	  -3.0331107e-02	
   8.6000000e-01	   1.2600000e+01	  -6.4529306e-02	
   8.6000000e-01	   1.2900000e+01	  -9.5828061e-02	
   8.6000000e-01	   1.3200000e+01	  -1.2307963e-01	
   8.6000000e-01	   1.3500000e+01	  -1.4529774e-01	
   8.6000000e-01	   1.3800000e+01	  -1.6168790e-01	
   8.6000000e-01	   1.4100000e+01	  -1.7167174e-01	
   8.6000000e-01	   1.4400000e+01	  -1.7490448e-01	
   8.6000000e-01	   1.4700000e+01	  -1.7128535e-01	
   8.6000000e-01	   1.5000000e+01	  -1.6096051e-01	
   8.6000000e-01	   1.5300000e+01	  -1.4431856e-01	
   8.6000000e-01	   1.5600000e+01	  -1.2197859e-01	
   8.6000000e-01	   1.5900000e+01	  -9.4771238e-02	
   8.6000000e-01	   1.6200000e+01	  -6.3713040e-02	
   8.6000000e-01	   1.6500000e+01	  -2.9974929e-02	
   8.6000000e-01	   1.6800000e+01	   5.1544942e-03	
   8.6000000e-01	   1.7100000e+01	   4.0309900e-02	
   8.6000000e-01	   1.7400000e+01	   7.4093364e-02	
   8.6000000e-01	   1.7700000e+01	   1.0512058e-01	
   8.6000000e-01	   1.8000000e+01	   1.3206792e-01	
   8.6000000e-01	   1.8300000e+01	   1.5371923e-01	
   8.6000000e-01	   1.8600000e+01	   1.6901099e-01	
   8.6000000e-01	   1.8900000e+01	   1.7707477e-01	
   8.6000000e-01	   1.9200000e+01	   1.7727580e-01	
   8.6000000e-01	   1.9500000e+01	   1.6924657e-01	
   8.6000000e-01	   1.9800000e+01	   1.5291457e-01	
   8.6000000e-01	   2.0100000e+01	   1.2852330e-01	
   8.6000000e-01	   2.0400000e+01	   9.6645899e-02	
   8.6000000e-01	   2.0700000e+01	   5.8190925e-02	
   8.6000000e-01	   2.1000000e+01	   1.4399927e-02	
   8.6000000e-01	   2.1300000e+01	  -3.3163288e-02	
   8.6000000e-01	   2.1600000e+01	  -8.2631633e-02	
   8.6000000e-01	   2.1900000e+01	  -1.3186170e-01	
   8.6000000e-01	   2.2200000e+01	  -1.7846823e-01	
   8.6000000e-01	   2.2500000e+01	  -2.1986550e-01	
   8.6000000e-01	   2.2800000e+01	  -2.5331473e-01	
   8.6000000e-01	   2.3100000e+01	  -2.7597667e-01	
   8.6000000e-01	   2.3400000e+01	  -2.8496815e-01	
   8.6000000e-01	   2.3700000e+01	  -2.7742163e-01	
   8.6000000e-01	   2.4000000e+01	  -2.5054715e-01	
   8.6000000e-01	   2.4300000e+01	  -2.0169997e-01	
   8.6000000e-01	   2.4600000e+01	  -1.2847599e-01	
   8.6000000e-01	   2.4900000e+01	  -2.8942230e-02	
   8.6000000e-01	   2.5200000e+01	   9.7538681e-02	
   8.6000000e-01	   2.5500000e+01	   2.4713419e-01	
   8.6000000e-01	   2.5800000e+01	   4.0021518e-01	
   8.6000000e-01	   2.6100000e+01	   4.8747411e-01	
   8.6000000e-01	   2.6400000e+01	   3.2671703e-01	
   8.6000000e-01	   2.6700000e+01	  -2.3834679e-01	
   8.6000000e-01	   2.7000000e+01	   0.0000000e+00	
   8.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   8.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   8.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   8.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   8.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   8.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   8.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   8.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   8.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   8.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   8.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   8.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   8.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   8.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   8.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   8.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   8.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   8.8000000e-01	   2.1000000e+00	   0.0000000e+00	
   8.8000000e-01	   2.4000000e+00	   0.0000000e+00	
   8.8000000e-01	   2.7000000e+00	   6.4678047e-01	
   8.8000000e-01	   3.0000000e+00	   4.2887981e-01	
   8.8000000e-01	   3.3000000e+00	   2.4288612e-01	
   8.8000000e-01	   3.6000000e+00	   8.8048555e-02	
   8.8000000e-01	   3.9000000e+00	  -3.6816330e-02	
   8.8000000e-01	   4.2000000e+00	  -1.3328858e-01	
   8.8000000e-01	   4.5000000e+00	  -2.0330165e-01	
   8.8000000e-01	   4.8000000e+00	  -2.4909308e-01	
   8.8000000e-01	   5.1000000e+00	  -2.7315032e-01	
   8.8000000e-01	   5.4000000e+00	  -2.7815270e-01	
   8.8000000e-01	   5.7000000e+00	  -2.6691120e-01	
   8.8000000e-01	   6.0000000e+00	  -2.4230712e-01	
   8.8000000e-01	   6.3000000e+00	  -2.0723110e-01	
   8.8000000e-01	   6.6000000e+00	  -1.6452385e-01	
   8.8000000e-01	   6.9000000e+00	  -1.1691979e-01	
   8.8000000e-01	   7.2000000e+00	  -6.6994912e-02	
   8.8000000e-01	   7.5000000e+00	  -1.7119760e-02	
   8.8000000e-01	   7.8000000e+00	   3.0581324e-02	
   8.8000000e-01	   8.1000000e+00	   7.4264045e-02	
   8.8000000e-01	   8.4000000e+00	   1.1239040e-01	
   8.8000000e-01	   8.7000000e+00	   1.4374691e-01	
   8.8000000e-01	   9.0000000e+00	   1.6745456e-01	
   8.8000000e-01	   9.3000000e+00	   1.8297046e-01	
   8.8000000e-01	   9.6000000e+00	   1.9008131e-01	
   8.8000000e-01	   9.9000000e+00	   1.8888901e-01	
   8.8000000e-01	   1.0200000e+01	   1.7978896e-01	
   8.8000000e-01	   1.0500000e+01	   1.6344173e-01	
   8.8000000e-01	   1.0800000e+01	   1.4073889e-01	
   8.8000000e-01	   1.1100000e+01	   1.1276400e-01	
   8.8000000e-01	   1.1400000e+01	   8.0749805e-02	
   8.8000000e-01	   1.1700000e+01	   4.6032784e-02	
   8.8000000e-01	   1.2000000e+01	   1.0006287e-02	
   8.8000000e-01	   1.2300000e+01	  -2.5926594e-02	
   8.8000000e-01	   1.2600000e+01	  -6.0399132e-02	
   8.8000000e-01	   1.2900000e+01	  -9.2124910e-02	
   8.8000000e-01	   1.3200000e+01	  -1.1993846e-01	
   8.8000000e-01	   1.3500000e+01	  -1.4283160e-01	
   8.8000000e-01	   1.3800000e+01	  -1.5998449e-01	
   8.8000000e-01	   1.4100000e+01	  -1.7079070e-01	
   8.8000000e-01	   1.4400000e+01	  -1.7487563e-01	
   8.8000000e-01	   1.4700000e+01	  -1.7210776e-01	
   8.8000000e-01	   1.5000000e+01	  -1.6260257e-01	
   8.8000000e-01	   1.5300000e+01	  -1.4671893e-01	
   8.8000000e-01	   1.5600000e+01	  -1.2504811e-01	
   8.8000000e-01	   1.5900000e+01	  -9.8395613e-02	
   8.8000000e-01	   1.6200000e+01	  -6.7756423e-02	
   8.8000000e-01	   1.6500000e+01	  -3.4284129e-02	
   8.8000000e-01	   1.6800000e+01	   7.4518325e-04	
   8.8000000e-01	   1.7100000e+01	   3.5973394e-02	
   8.8000000e-01	   1.7400000e+01	   7.0004154e-02	
   8.8000000e-01	   1.7700000e+01	   1.0144889e-01	
   8.8000000e-01	   1.8000000e+01	   1.2897386e-01	
   8.8000000e-01	   1.8300000e+01	   1.5134698e-01	
   8.8000000e-01	   1.8600000e+01	   1.6748332e-01	
   8.8000000e-01	   1.8900000e+01	   1.7648795e-01	
   8.8000000e-01	   1.9200000e+01	   1.7769501e-01	
   8.8000000e-01	   1.9500000e+01	   1.7070204e-01	
   8.8000000e-01	   1.9800000e+01	   1.5539846e-01	
   8.8000000e-01	   2.0100000e+01	   1.3198747e-01	
   8.8000000e-01	   2.0400000e+01	   1.0100064e-01	
   8.8000000e-01	   2.0700000e+01	   6.3304671e-02	
   8.8000000e-01	   2.1000000e+01	   2.0100016e-02	
   8.8000000e-01	   2.1300000e+01	  -2.7088826e-02	
   8.8000000e-01	   2.1600000e+01	  -7.6431264e-02	
   8.8000000e-01	   2.1900000e+01	  -1.2581660e-01	
   8.8000000e-01	   2.2200000e+01	  -1.7288762e-01	
   8.8000000e-01	   2.2500000e+01	  -2.1508110e-01	
   8.8000000e-01	   2.2800000e+01	  -2.4967458e-01	
   8.8000000e-01	   2.3100000e+01	  -2.7383830e-01	
   8.8000000e-01	   2.3400000e+01	  -2.8469139e-01	
   8.8000000e-01	   2.3700000e+01	  -2.7936104e-01	
   8.8000000e-01	   2.4000000e+01	  -2.5504410e-01	
   8.8000000e-01	   2.4300000e+01	  -2.0907355e-01	
   8.8000000e-01	   2.4600000e+01	  -1.3900750e-01	
   8.8000000e-01	   2.4900000e+01	  -4.2829818e-02	
   8.8000000e-01	   2.5200000e+01	   8.0352715e-02	
   8.8000000e-01	   2.5500000e+01	   2.2762114e-01	
   8.8000000e-01	   2.5800000e+01	   3.8250923e-01	
   8.8000000e-01	   2.6100000e+01	   4.8499907e-01	
   8.8000000e-01	   2.6400000e+01	   3.6953969e-01	
   8.8000000e-01	   2.6700000e+01	  -1.6355277e-01	
   8.8000000e-01	   2.7000000e+01	   5.0782815e-01	
   8.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   8.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   8.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   8.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   8.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   8.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   8.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   8.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   8.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   8.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   9.0000000e-01	   0.0000000e+00	   0.0000000e+00	
   9.0000000e-01	   3.0000000e-01	   0.0000000e+00	
   9.0000000e-01	   6.0000000e-01	   0.0000000e+00	
   9.0000000e-01	   9.0000000e-01	   0.0000000e+00	
   9.0000000e-01	   1.2000000e+00	   0.0000000e+00	
   9.0000000e-01	   1.5000000e+00	   0.0000000e+00	
   9.0000000e-01	   1.8000000e+00	   0.0000000e+00	
   9.0000000e-01	   2.1000000e+00	   0.0000000e+00	
   9.0000000e-01	   2.4000000e+00	   0.0000000e+00	
   9.0000000e-01	   2.7000000e+00	   6.7651922e-01	
   9.0000000e-01	   3.0000000e+00	   4.5456792e-01	
   9.0000000e-01	   3.3000000e+00	   2.6458601e-01	
   9.0000000e-01	   3.6000000e+00	   1.0587931e-01	
   9.0000000e-01	   3.9000000e+00	  -2.2682939e-02	
   9.0000000e-01	   4.2000000e+00	  -1.2263305e-01	
   9.0000000e-01	   4.5000000e+00	  -1.9586255e-01	
   9.0000000e-01	   4.8000000e+00	  -2.4457357e-01	
   9.0000000e-01	   5.1000000e+00	  -2.7122518e-01	
   9.0000000e-01	   5.4000000e+00	  -2.7847582e-01	
   9.0000000e-01	   5.7000000e+00	  -2.6912327e-01	
   9.0000000e-01	   6.0000000e+00	  -2.4604332e-01	
   9.0000000e-01	   6.3000000e+00	  -2.1212877e-01	
   9.0000000e-01	   6.6000000e+00	  -1.7022977e-01	
   9.0000000e-01	   6.9000000e+00	  -1.2309712e-01	
   9.0000000e-01	   7.2000000e+00	  -7.3329471e-02	
   9.0000000e-01	   7.5000000e+00	  -2.3325639e-02	
   9.0000000e-01	   7.8000000e+00	   2.4756999e-02	
   9.0000000e-01	   8.1000000e+00	   6.9037258e-02	
   9.0000000e-01	   8.4000000e+00	   1.0793737e-01	
   9.0000000e-01	   8.7000000e+00	   1.4020224e-01	
   9.0000000e-01	   9.0000000e+00	   1.6491045e-01	
   9.0000000e-01	   9.3000000e+00	   1.8147696e-01	
   9.0000000e-01	   9.6000000e+00	   1.8964757e-01	
   9.0000000e-01	   9.9000000e+00	   1.8948551e-01	
   9.0000000e-01	   1.0200000e+01	   1.8135064e-01	
   9.0000000e-01	   1.0500000e+01	   1.6587188e-01	
   9.0000000e-01	   1.0800000e+01	   1.4391375e-01	
   9.0000000e-01	   1.1100000e+01	   1.1653792e-01	
   9.0000000e-01	   1.1400000e+01	   8.4960779e-02	
   9.0000000e-01	   1.1700000e+01	   5.0508312e-02	
   9.0000000e-01	   1.2000000e+01	   1.4569302e-02	
   9.0000000e-01	   1.2300000e+01	  -2.1451815e-02	
   9.0000000e-01	   1.2600000e+01	  -5.6181256e-02	
   9.0000000e-01	   1.2900000e+01	  -8.8320168e-02	
   9.0000000e-01	   1.3200000e+01	  -1.1668575e-01	
   9.0000000e-01	   1.3500000e+01	  -1.4024816e-01	
   9.0000000e-01	   1.3800000e+01	  -1.5816233e-01	
   9.0000000e-01	   1.4100000e+01	  -1.6979378e-01	
   9.0000000e-01	   1.4400000e+01	  -1.7473792e-01	
   9.0000000e-01	   1.4700000e+01	  -1.7283224e-01	
   9.0000000e-01	   1.5000000e+01	  -1.6416115e-01	
   9.0000000e-01	   1.5300000e+01	  -1.4905330e-01	
   9.0000000e-01	   1.5600000e+01	  -1.2807152e-01	
   9.0000000e-01	   1.5900000e+01	  -1.0199557e-01	
   9.0000000e-01	   1.6200000e+01	  -7.1798139e-02	
   9.0000000e-01	   1.6500000e+01	  -3.8614709e-02	
   9.0000000e-01	   1.6800000e+01	  -3.7080848e-03	
   9.0000000e-01	   1.7100000e+01	   3.1571597e-02	
   9.0000000e-01	   1.7400000e+01	   6.5830306e-02	
   9.0000000e-01	   1.7700000e+01	   9.7675909e-02	
   9.0000000e-01	   1.8000000e+01	   1.2576515e-01	
   9.0000000e-01	   1.8300000e+01	   1.4885061e-01	
   9.0000000e-01	   1.8600000e+01	   1.6582639e-01	
   9.0000000e-01	   1.8900000e+01	   1.7577136e-01	
   9.0000000e-01	   1.9200000e+01	   1.7798882e-01	
   9.0000000e-01	   1.9500000e+01	   1.7204142e-01	
   9.0000000e-01	   1.9800000e+01	   1.5778044e-01	
   9.0000000e-01	   2.0100000e+01	   1.3536861e-01	
   9.0000000e-01	   2.0400000e+01	   1.0529556e-01	
   9.0000000e-01	   2.0700000e+01	   6.8385678e-02	
   9.0000000e-01	   2.1000000e+01	   2.5797734e-02	
   9.0000000e-01	   2.1300000e+01	  -2.0983787e-02	
   9.0000000e-01	   2.1600000e+01	  -7.0165594e-02	
   9.0000000e-01	   2.1900000e+01	  -1.1967059e-01	
   9.0000000e-01	   2.2200000e+01	  -1.6717051e-01	
   9.0000000e-01	   2.2500000e+01	  -2.1012566e-01	
   9.0000000e-01	   2.2800000e+01	  -2.4583085e-01	
   9.0000000e-01	   2.3100000e+01	  -2.7146686e-01	
   9.0000000e-01	   2.3400000e+01	  -2.8415602e-01	
   9.0000000e-01	   2.3700000e+01	  -2.8102117e-01	
   9.0000000e-01	   2.4000000e+01	  -2.5924691e-01	
   9.0000000e-01	   2.4300000e+01	  -2.1614497e-01	
   9.0000000e-01	   2.4600000e+01	  -1.4923808e-01	
   9.0000000e-01	   2.4900000e+01	  -5.6435484e-02	
   9.0000000e-01	   2.5200000e+01	   6.3377778e-02	
   9.0000000e-01	   2.5500000e+01	   2.0806907e-01	
   9.0000000e-01	   2.5800000e+01	   3.6392471e-01	
   9.0000000e-01	   2.6100000e+01	   4.7925596e-01	
   9.0000000e-01	   2.6400000e+01	   4.0517025e-01	
   9.0000000e-01	   2.6700000e+01	  -8.1984606e-02	
   9.0000000e-01	   2.7000000e+01	   1.0078999e-01	
   9.0000000e-01	   2.7300000e+01	   0.0000000e+00	
   9.0000000e-01	   2.7600000e+01	   0.0000000e+00	
   9.0000000e-01	   2.7900000e+01	   0.0000000e+00	
   9.0000000e-01	   2.8200000e+01	   0.0000000e+00	
   9.0000000e-01	   2.8500000e+01	   0.0000000e+00	
   9.0000000e-01	   2.8800000e+01	   0.0000000e+00	
   9.0000000e-01	   2.9100000e+01	   0.0000000e+00	
   9.0000000e-01	   2.9400000e+01	   0.0000000e+00	
   9.0000000e-01	   2.9700000e+01	   0.0000000e+00	
   9.0000000e-01	   3.0000000e+01	   0.0000000e+00	
   9.2000000e-01	   0.0000000e+00	   0.0000000e+00	
   9.2000000e-01	   3.0000000e-01	   0.0000000e+00	
   9.2000000e-01	   6.0000000e-01	   0.0000000e+00	
   9.2000000e-01	   9.0000000e-01	   0.0000000e+00	
   9.2000000e-01	   1.2000000e+00	   0.0000000e+00	
   9.2000000e-01	   1.5000000e+00	   0.0000000e+00	
   9.2000000e-01	   1.8000000e+00	   0.0000000e+00	
   9.2000000e-01	   2.1000000e+00	   0.0000000e+00	
   9.2000000e-01	   2.4000000e+00	   0.0000000e+00	
   9.2000000e-01	   2.7000000e+00	   7.0709235e-01	
   9.2000000e-01	   3.0000000e+00	   4.8104381e-01	
   9.2000000e-01	   3.3000000e+00	   2.8702026e-01	
   9.2000000e-01	   3.6000000e+00	   1.2438521e-01	
   9.2000000e-01	   3.9000000e+00	  -7.9382858e-03	
   9.2000000e-01	   4.2000000e+00	  -1.1143362e-01	
   9.2000000e-01	   4.5000000e+00	  -1.8794916e-01	
   9.2000000e-01	   4.8000000e+00	  -2.3965037e-01	
   9.2000000e-01	   5.1000000e+00	  -2.6896673e-01	
   9.2000000e-01	   5.4000000e+00	  -2.7853461e-01	
   9.2000000e-01	   5.7000000e+00	  -2.7113742e-01	
   9.2000000e-01	   6.0000000e+00	  -2.4964445e-01	
   9.2000000e-01	   6.3000000e+00	  -2.1694966e-01	
   9.2000000e-01	   6.6000000e+00	  -1.7591189e-01	
   9.2000000e-01	   6.9000000e+00	  -1.2929759e-01	
   9.2000000e-01	   7.2000000e+00	  -7.9727561e-02	
   9.2000000e-01	   7.5000000e+00	  -2.9628512e-02	
   9.2000000e-01	   7.8000000e+00	   1.8809357e-02	
   9.2000000e-01	   8.1000000e+00	   6.3668016e-02	
   9.2000000e-01	   8.4000000e+00	   1.0332982e-01	
   9.2000000e-01	   8.7000000e+00	   1.3649780e-01	
   9.2000000e-01	   9.0000000e+00	   1.6220774e-01	
   9.2000000e-01	   9.3000000e+00	   1.7983190e-01	
   9.2000000e-01	   9.6000000e+00	   1.8907453e-01	
   9.2000000e-01	   9.9000000e+00	   1.8995945e-01	
   9.2000000e-01	   1.0200000e+01	   1.8281015e-01	
   9.2000000e-01	   1.0500000e+01	   1.6822303e-01	
   9.2000000e-01	   1.0800000e+01	   1.4703467e-01	
   9.2000000e-01	   1.1100000e+01	   1.2028389e-01	
   9.2000000e-01	   1.1400000e+01	   8.9169872e-02	
   9.2000000e-01	   1.1700000e+01	   5.5007209e-02	
   9.2000000e-01	   1.2000000e+01	   1.9179312e-02	
   9.2000000e-01	   1.2300000e+01	  -1.6908772e-02	
   9.2000000e-01	   1.2600000e+01	  -5.1876843e-02	
   9.2000000e-01	   1.2900000e+01	  -8.4414144e-02	
   9.2000000e-01	   1.3200000e+01	  -1.1332095e-01	
   9.2000000e-01	   1.3500000e+01	  -1.3754606e-01	
   9.2000000e-01	   1.3800000e+01	  -1.5621931e-01	
   9.2000000e-01	   1.4100000e+01	  -1.6867819e-01	
   9.2000000e-01	   1.4400000e+01	  -1.7448801e-01	
   9.2000000e-01	   1.4700000e+01	  -1.7345502e-01	
   9.2000000e-01	   1.5000000e+01	  -1.6563215e-01	
   9.2000000e-01	   1.5300000e+01	  -1.5131739e-01	
   9.2000000e-01	   1.5600000e+01	  -1.3104455e-01	
   9.2000000e-01	   1.5900000e+01	  -1.0556697e-01	
   9.2000000e-01	   1.6200000e+01	  -7.5834314e-02	
   9.2000000e-01	   1.6500000e+01	  -4.2963214e-02	
   9.2000000e-01	   1.6800000e+01	  -8.2023968e-03	
   9.2000000e-01	   1.7100000e+01	   2.7106769e-02	
   9.2000000e-01	   1.7400000e+01	   6.1573336e-02	
   9.2000000e-01	   1.7700000e+01	   9.3802332e-02	
   9.2000000e-01	   1.8000000e+01	   1.2244166e-01	
   9.2000000e-01	   1.8300000e+01	   1.4622911e-01	
   9.2000000e-01	   1.8600000e+01	   1.6403830e-01	
   9.2000000e-01	   1.8900000e+01	   1.7492229e-01	
   9.2000000e-01	   1.9200000e+01	   1.7815375e-01	
   9.2000000e-01	   1.9500000e+01	   1.7326055e-01	
   9.2000000e-01	   1.9800000e+01	   1.6005581e-01	
   9.2000000e-01	   2.0100000e+01	   1.3866158e-01	
   9.2000000e-01	   2.0400000e+01	   1.0952526e-01	
   9.2000000e-01	   2.0700000e+01	   7.3428484e-02	
   9.2000000e-01	   2.1000000e+01	   3.1487727e-02	
   9.2000000e-01	   2.1300000e+01	  -1.4853225e-02	
   9.2000000e-01	   2.1600000e+01	  -6.3839178e-02	
   9.2000000e-01	   2.1900000e+01	  -1.1342751e-01	
   9.2000000e-01	   2.2200000e+01	  -1.6131989e-01	
   9.2000000e-01	   2.2500000e+01	  -2.0500108e-01	
   9.2000000e-01	   2.2800000e+01	  -2.4178424e-01	
   9.2000000e-01	   2.3100000e+01	  -2.6886164e-01	
   9.2000000e-01	   2.3400000e+01	  -2.8335984e-01	
   9.2000000e-01	   2.3700000e+01	  -2.8239827e-01	
   9.2000000e-01	   2.4000000e+01	  -2.6315014e-01	
   9.2000000e-01	   2.4300000e+01	  -2.2290705e-01	
   9.2000000e-01	   2.4600000e+01	  -1.5915844e-01	
   9.2000000e-01	   2.4900000e+01	  -6.9746287e-02	
   9.2000000e-01	   2.5200000e+01	   4.6636761e-02	
   9.2000000e-01	   2.5500000e+01	   1.8853347e-01	
   9.2000000e-01	   2.5800000e+01	   3.4461648e-01	
   9.2000000e-01	   2.6100000e+01	   4.7061395e-01	
   9.2000000e-01	   2.6400000e+01	   4.3383491e-01	
   9.2000000e-01	   2.6700000e+01	   1.0703335e-03	
   9.2000000e-01	   2.7000000e+01	  -1.5120522e-01	
   9.2000000e-01	   2.7300000e+01	   0.0000000e+00	
   9.2000000e-01	   2.7600000e+01	   0.0000000e+00	
   9.2000000e-01	   2.7900000e+01	   0.0000000e+00	
   9.2000000e-01	   2.8200000e+01	   0.0000000e+00	
   9.2000000e-01	   2.8500000e+01	   0.0000000e+00	
   9.2000000e-01	   2.8800000e+01	   0.0000000e+00	
   9.2000000e-01	   2.9100000e+01	   0.0000000e+00	
   9.2000000e-01	   2.9400000e+01	   0.0000000e+00	
   9.2000000e-01	   2.9700000e+01	   0.0000000e+00	
   9.2000000e-01	   3.0000000e+01	   0.0000000e+00	
   9.4000000e-01	   0.0000000e+00	   0.0000000e+00	
   9.4000000e-01	   3.0000000e-01	   0.0000000e+00	
   9.4000000e-01	   6.0000000e-01	   0.0000000e+00	
   9.4000000e-01	   9.0000000e-01	   0.0000000e+00	
   9.4000000e-01	   1.2000000e+00	   0.0000000e+00	
   9.4000000e-01	   1.5000000e+00	   0.0000000e+00	
   9.4000000e-01	   1.8000000e+00	   0.0000000e+00	
   9.4000000e-01	   2.1000000e+00	   0.0000000e+00	
   9.4000000e-01	   2.4000000e+00	   0.0000000e+00	
   9.4000000e-01	   2.7000000e+00	   7.3851676e-01	
   9.4000000e-01	   3.0000000e+00	   5.0832526e-01	
   9.4000000e-01	   3.3000000e+00	   3.1020722e-01	
   9.4000000e-01	   3.6000000e+00	   1.4358490e-01	
   9.4000000e-01	   3.9000000e+00	   7.4362794e-03	
   9.4000000e-01	   4.2000000e+00	  -9.9671916e-02	
   9.4000000e-01	   4.5000000e+00	  -1.7954365e-01	
   9.4000000e-01	   4.8000000e+00	  -2.3430647e-01	
   9.4000000e-01	   5.1000000e+00	  -2.6635901e-01	
   9.4000000e-01	   5.4000000e+00	  -2.7831434e-01	
   9.4000000e-01	   5.7000000e+00	  -2.7294036e-01	
   9.4000000e-01	   6.0000000e+00	  -2.5309874e-01	
   9.4000000e-01	   6.3000000e+00	  -2.2168368e-01	
   9.4000000e-01	   6.6000000e+00	  -1.8156180e-01	
   9.4000000e-01	   6.9000000e+00	  -1.3551453e-01	
   9.4000000e-01	   7.2000000e+00	  -8.6184236e-02	
   9.4000000e-01	   7.5000000e+00	  -3.6025111e-02	
   9.4000000e-01	   7.8000000e+00	   1.2740064e-02	
   9.4000000e-01	   8.1000000e+00	   5.8156495e-02	
   9.4000000e-01	   8.4000000e+00	   9.8566581e-02	
   9.4000000e-01	   8.7000000e+00	   1.3263124e-01	
   9.4000000e-01	   9.0000000e+00	   1.5934306e-01	
   9.4000000e-01	   9.3000000e+00	   1.7803108e-01	
   9.4000000e-01	   9.6000000e+00	   1.8835737e-01	
   9.4000000e-01	   9.9000000e+00	   1.9030560e-01	
   9.4000000e-01	   1.0200000e+01	   1.8416205e-01	
   9.4000000e-01	   1.0500000e+01	   1.7048975e-01	
   9.4000000e-01	   1.0800000e+01	   1.5009638e-01	
   9.4000000e-01	   1.1100000e+01	   1.2399703e-01	
   9.4000000e-01	   1.1400000e+01	   9.3372705e-02	
   9.4000000e-01	   1.1700000e+01	   5.9525737e-02	
   9.4000000e-01	   1.2000000e+01	   2.3833332e-02	
   9.4000000e-01	   1.2300000e+01	  -1.2299617e-02	
   9.4000000e-01	   1.2600000e+01	  -4.7487161e-02	
   9.4000000e-01	   1.2900000e+01	  -8.0407204e-02	
   9.4000000e-01	   1.3200000e+01	  -1.0984353e-01	
   9.4000000e-01	   1.3500000e+01	  -1.3472391e-01	
   9.4000000e-01	   1.3800000e+01	  -1.5415324e-01	
   9.4000000e-01	   1.4100000e+01	  -1.6744103e-01	
   9.4000000e-01	   1.4400000e+01	  -1.7412240e-01	
   9.4000000e-01	   1.4700000e+01	  -1.7397210e-01	
   9.4000000e-01	   1.5000000e+01	  -1.6701127e-01	
   9.4000000e-01	   1.5300000e+01	  -1.5350671e-01	
   9.4000000e-01	   1.5600000e+01	  -1.3396268e-01	
   9.4000000e-01	   1.5900000e+01	  -1.0910542e-01	
   9.4000000e-01	   1.6200000e+01	  -7.9860853e-02	
   9.4000000e-01	   1.6500000e+01	  -4.7325981e-02	
   9.4000000e-01	   1.6800000e+01	  -1.2734658e-02	
   9.4000000e-01	   1.7100000e+01	   2.2581320e-02	
   9.4000000e-01	   1.7400000e+01	   5.7234872e-02	
   9.4000000e-01	   1.7700000e+01	   8.9828932e-02	
   9.4000000e-01	   1.8000000e+01	   1.1900324e-01	
   9.4000000e-01	   1.8300000e+01	   1.4348141e-01	
   9.4000000e-01	   1.8600000e+01	   1.6211708e-01	
   9.4000000e-01	   1.8900000e+01	   1.7393789e-01	
   9.4000000e-01	   1.9200000e+01	   1.7818615e-01	
   9.4000000e-01	   1.9500000e+01	   1.7435507e-01	
   9.4000000e-01	   1.9800000e+01	   1.6221962e-01	
   9.4000000e-01	   2.0100000e+01	   1.4186100e-01	
   9.4000000e-01	   2.0400000e+01	   1.1368411e-01	
   9.4000000e-01	   2.0700000e+01	   7.8427349e-02	
   9.4000000e-01	   2.1000000e+01	   3.7164365e-02	
   9.4000000e-01	   2.1300000e+01	  -8.7024530e-03	
   9.4000000e-01	   2.1600000e+01	  -5.7456803e-02	
   9.4000000e-01	   2.1900000e+01	  -1.0709143e-01	
   9.4000000e-01	   2.2200000e+01	  -1.5533886e-01	
   9.4000000e-01	   2.2500000e+01	  -1.9970936e-01	
   9.4000000e-01	   2.2800000e+01	  -2.3753544e-01	
   9.4000000e-01	   2.3100000e+01	  -2.6602189e-01	
   9.4000000e-01	   2.3400000e+01	  -2.8230054e-01	
   9.4000000e-01	   2.3700000e+01	  -2.8348833e-01	
   9.4000000e-01	   2.4000000e+01	  -2.6674806e-01	
   9.4000000e-01	   2.4300000e+01	  -2.2935220e-01	
   9.4000000e-01	   2.4600000e+01	  -1.6875885e-01	
   9.4000000e-01	   2.4900000e+01	  -8.2749071e-02	
   9.4000000e-01	   2.5200000e+01	   3.0151702e-02	
   9.4000000e-01	   2.5500000e+01	   1.6906519e-01	
   9.4000000e-01	   2.5800000e+01	   3.2472472e-01	
   9.4000000e-01	   2.6100000e+01	   4.5941993e-01	
   9.4000000e-01	   2.6400000e+01	   4.5587391e-01	
   9.4000000e-01	   2.6700000e+01	   8.1759532e-02	
   9.4000000e-01	   2.7000000e+01	  -2.8776532e-01	
   9.4000000e-01	   2.7300000e+01	   0.0000000e+00	
   9.4000000e-01	   2.7600000e+01	   0.0000000e+00	
   9.4000000e-01	   2.7900000e+01	   0.0000000e+00	
   9.4000000e-01	   2.8200000e+01	   0.0000000e+00	
   9.4000000e-01	   2.8500000e+01	   0.0000000e+00	
   9.4000000e-01	   2.8800000e+01	   0.0000000e+00	
   9.4000000e-01	   2.9100000e+01	   0.0000000e+00	
   9.4000000e-01	   2.9400000e+01	   0.0000000e+00	
   9.4000000e-01	   2.9700000e+01	   0.0000000e+00	
   9.4000000e-01	   3.0000000e+01	   0.0000000e+00	
   9.6000000e-01	   0.0000000e+00	   0.0000000e+00	
   9.6000000e-01	   3.0000000e-01	   0.0000000e+00	
   9.6000000e-01	   6.0000000e-01	   0.0000000e+00	
   9.6000000e-01	   9.0000000e-01	   0.0000000e+00	
   9.6000000e-01	   1.2000000e+00	   0.0000000e+00	
   9.6000000e-01	   1.5000000e+00	   0.0000000e+00	
   9.6000000e-01	   1.8000000e+00	   0.0000000e+00	
   9.6000000e-01	   2.1000000e+00	   0.0000000e+00	
   9.6000000e-01	   2.4000000e+00	   0.0000000e+00	
   9.6000000e-01	   2.7000000e+00	   7.7080857e-01	
   9.6000000e-01	   3.0000000e+00	   5.3642933e-01	
   9.6000000e-01	   3.3000000e+00	   3.3416463e-01	
   9.6000000e-01	   3.6000000e+00	   1.6349649e-01	
   9.6000000e-01	   3.9000000e+00	   2.3458957e-02	
   9.6000000e-01	   4.2000000e+00	  -8.7329932e-02	
   9.6000000e-01	   4.5000000e+00	  -1.7062848e-01	
   9.6000000e-01	   4.8000000e+00	  -2.2852504e-01	
   9.6000000e-01	   5.1000000e+00	  -2.6338614e-01	
   9.6000000e-01	   5.4000000e+00	  -2.7780027e-01	
   9.6000000e-01	   5.7000000e+00	  -2.7451866e-01	
   9.6000000e-01	   6.0000000e+00	  -2.5639425e-01	
   9.6000000e-01	   6.3000000e+00	  -2.2632046e-01	
   9.6000000e-01	   6.6000000e+00	  -1.8717080e-01	
   9.6000000e-01	   6.9000000e+00	  -1.4174094e-01	
   9.6000000e-01	   7.2000000e+00	  -9.2694186e-02	
   9.6000000e-01	   7.5000000e+00	  -4.2511787e-02	
   9.6000000e-01	   7.8000000e+00	   6.5511762e-03	
   9.6000000e-01	   8.1000000e+00	   5.2503258e-02	
   9.6000000e-01	   8.4000000e+00	   9.3646844e-02	
   9.6000000e-01	   8.7000000e+00	   1.2860053e-01	
   9.6000000e-01	   9.0000000e+00	   1.5631332e-01	
   9.6000000e-01	   9.3000000e+00	   1.7607056e-01	
   9.6000000e-01	   9.6000000e+00	   1.8749149e-01	
   9.6000000e-01	   9.9000000e+00	   1.9051889e-01	
   9.6000000e-01	   1.0200000e+01	   1.8540104e-01	
   9.6000000e-01	   1.0500000e+01	   1.7266666e-01	
   9.6000000e-01	   1.0800000e+01	   1.5309365e-01	
   9.6000000e-01	   1.1100000e+01	   1.2767239e-01	
   9.6000000e-01	   1.1400000e+01	   9.7564793e-02	
   9.6000000e-01	   1.1700000e+01	   6.4060013e-02	
   9.6000000e-01	   1.2000000e+01	   2.8528189e-02	
   9.6000000e-01	   1.2300000e+01	  -7.6267251e-03	
   9.6000000e-01	   1.2600000e+01	  -4.3013730e-02	
   9.6000000e-01	   1.2900000e+01	  -7.6299978e-02	
   9.6000000e-01	   1.3200000e+01	  -1.0625324e-01	
   9.6000000e-01	   1.3500000e+01	  -1.3178058e-01	
   9.6000000e-01	   1.3800000e+01	  -1.5196219e-01	
   9.6000000e-01	   1.4100000e+01	  -1.6607965e-01	
   9.6000000e-01	   1.4400000e+01	  -1.7363780e-01	
   9.6000000e-01	   1.4700000e+01	  -1.7437969e-01	
   9.6000000e-01	   1.5000000e+01	  -1.6829432e-01	
   9.6000000e-01	   1.5300000e+01	  -1.5561687e-01	
   9.6000000e-01	   1.5600000e+01	  -1.3682144e-01	
   9.6000000e-01	   1.5900000e+01	  -1.1260652e-01	
   9.6000000e-01	   1.6200000e+01	  -8.3873598e-02	
   9.6000000e-01	   1.6500000e+01	  -5.1699237e-02	
   9.6000000e-01	   1.6800000e+01	  -1.7301615e-02	
   9.6000000e-01	   1.7100000e+01	   1.7997862e-02	
   9.6000000e-01	   1.7400000e+01	   5.2816783e-02	
   9.6000000e-01	   1.7700000e+01	   8.5756753e-02	
   9.6000000e-01	   1.8000000e+01	   1.1545006e-01	
   9.6000000e-01	   1.8300000e+01	   1.4060678e-01	
   9.6000000e-01	   1.8600000e+01	   1.6006109e-01	
   9.6000000e-01	   1.8900000e+01	   1.7281563e-01	
   9.6000000e-01	   1.9200000e+01	   1.7808265e-01	
   9.6000000e-01	   1.9500000e+01	   1.7532089e-01	
   9.6000000e-01	   1.9800000e+01	   1.6426714e-01	
   9.6000000e-01	   2.0100000e+01	   1.4496166e-01	
   9.6000000e-01	   2.0400000e+01	   1.1776655e-01	
   9.6000000e-01	   2.0700000e+01	   8.3376567e-02	
   9.6000000e-01	   2.1000000e+01	   4.2821977e-02	
   9.6000000e-01	   2.1300000e+01	  -2.5369078e-03	
   9.6000000e-01	   2.1600000e+01	  -5.1023465e-02	
   9.6000000e-01	   2.1900000e+01	  -1.0066669e-01	
   9.6000000e-01	   2.2200000e+01	  -1.4923093e-01	
   9.6000000e-01	   2.2500000e+01	  -1.9425297e-01	
   9.6000000e-01	   2.2800000e+01	  -2.3308570e-01	
   9.6000000e-01	   2.3100000e+01	  -2.6294751e-01	
   9.6000000e-01	   2.3400000e+01	  -2.8097649e-01	
   9.6000000e-01	   2.3700000e+01	  -2.8428813e-01	
   9.6000000e-01	   2.4000000e+01	  -2.7003575e-01	
   9.6000000e-01	   2.4300000e+01	  -2.3547373e-01	
   9.6000000e-01	   2.4600000e+01	  -1.7803057e-01	
   9.6000000e-01	   2.4900000e+01	  -9.5431875e-02	
   9.6000000e-01	   2.5200000e+01	   1.3942552e-02	
   9.6000000e-01	   2.5500000e+01	   1.4971002e-01	
   9.6000000e-01	   2.5800000e+01	   3.0437720e-01	
   9.6000000e-01	   2.6100000e+01	   4.4600426e-01	
   9.6000000e-01	   2.6400000e+01	   4.7172464e-01	
   9.6000000e-01	   2.6700000e+01	   1.5738443e-01	
   9.6000000e-01	   2.7000000e+01	  -3.4057786e-01	
   9.6000000e-01	   2.7300000e+01	   0.0000000e+00	
   9.6000000e-01	   2.7600000e+01	   0.0000000e+00	
   9.6000000e-01	   2.7900000e+01	   0.0000000e+00	
   9.6000000e-01	   2.8200000e+01	   0.0000000e+00	
   9.6000000e-01	   2.8500000e+01	   0.0000000e+00	
   9.6000000e-01	   2.8800000e+01	   0.0000000e+00	
   9.6000000e-01	   2.9100000e+01	   0.0000000e+00	
   9.6000000e-01	   2.9400000e+01	   0.0000000e+00	
   9.6000000e-01	   2.9700000e+01	   0.0000000e+00	
   9.6000000e-01	   3.0000000e+01	   0.0000000e+00	
   9.8000000e-01	   0.0000000e+00	   0.0000000e+00	
   9.8000000e-01	   3.0000000e-01	   0.0000000e+00	
   9.8000000e-01	   6.0000000e-01	   0.0000000e+00	
   9.8000000e-01	   9.0000000e-01	   0.0000000e+00	
   9.8000000e-01	   1.2000000e+00	   0.0000000e+00	
   9.8000000e-01	   1.5000000e+00	   0.0000000e+00	
   9.8000000e-01	   1.8000000e+00	   0.0000000e+00	
   9.8000000e-01	   2.1000000e+00	   0.0000000e+00	
   9.8000000e-01	   2.4000000e+00	   0.0000000e+00	
   9.8000000e-01	   2.7000000e+00	   0.0000000e+00	
   9.8000000e-01	   3.0000000e+00	   5.6537343e-01	
   9.8000000e-01	   3.3000000e+00	   3.5891062e-01	
   9.8000000e-01	   3.6000000e+00	   1.8413855e-01	
   9.8000000e-01	   3.9000000e+00	   4.0148445e-02	
   9.8000000e-01	   4.2000000e+00	  -7.4389125e-02	
   9.8000000e-01	   4.5000000e+00	  -1.6118555e-01	
   9.8000000e-01	   4.8000000e+00	  -2.2228868e-01	
   9.8000000e-01	   5.1000000e+00	  -2.6003163e-01	
   9.8000000e-01	   5.4000000e+00	  -2.7697709e-01	
   9.8000000e-01	   5.7000000e+00	  -2.7585835e-01	
   9.8000000e-01	   6.0000000e+00	  -2.5951851e-01	
   9.8000000e-01	   6.3000000e+00	  -2.3084913e-01	
   9.8000000e-01	   6.6000000e+00	  -1.9272973e-01	
   9.8000000e-01	   6.9000000e+00	  -1.4796937e-01	
   9.8000000e-01	   7.2000000e+00	  -9.9251717e-02	
   9.8000000e-01	   7.5000000e+00	  -4.9084560e-02	
   9.8000000e-01	   7.8000000e+00	   2.4502636e-04	
   9.8000000e-01	   8.1000000e+00	   4.6709087e-02	
   9.8000000e-01	   8.4000000e+00	   8.8569967e-02	
   9.8000000e-01	   8.7000000e+00	   1.2440375e-01	
   9.8000000e-01	   9.0000000e+00	   1.5311552e-01	
   9.8000000e-01	   9.3000000e+00	   1.7394642e-01	
   9.8000000e-01	   9.6000000e+00	   1.8647226e-01	
   9.8000000e-01	   9.9000000e+00	   1.9059420e-01	
   9.8000000e-01	   1.0200000e+01	   1.8652167e-01	
   9.8000000e-01	   1.0500000e+01	   1.7474824e-01	
   9.8000000e-01	   1.0800000e+01	   1.5602105e-01	
   9.8000000e-01	   1.1100000e+01	   1.3130484e-01	
   9.8000000e-01	   1.1400000e+01	   1.0174145e-01	
   9.8000000e-01	   1.1700000e+01	   6.8605951e-02	
   9.8000000e-01	   1.2000000e+01	   3.3260514e-02	
   9.8000000e-01	   1.2300000e+01	  -2.8926562e-03	
   9.8000000e-01	   1.2600000e+01	  -3.8458233e-02	
   9.8000000e-01	   1.2900000e+01	  -7.2093242e-02	
   9.8000000e-01	   1.3200000e+01	  -1.0254994e-01	
   9.8000000e-01	   1.3500000e+01	  -1.2871505e-01	
   9.8000000e-01	   1.3800000e+01	  -1.4964430e-01	
   9.8000000e-01	   1.4100000e+01	  -1.6459141e-01	
   9.8000000e-01	   1.4400000e+01	  -1.7303090e-01	
   9.8000000e-01	   1.4700000e+01	  -1.7467395e-01	
   9.8000000e-01	   1.5000000e+01	  -1.6947707e-01	
   9.8000000e-01	   1.5300000e+01	  -1.5764336e-01	
   9.8000000e-01	   1.5600000e+01	  -1.3961621e-01	
   9.8000000e-01	   1.5900000e+01	  -1.1606575e-01	
   9.8000000e-01	   1.6200000e+01	  -8.7868232e-02	
   9.8000000e-01	   1.6500000e+01	  -5.6079039e-02	
   9.8000000e-01	   1.6800000e+01	  -2.1899839e-02	
   9.8000000e-01	   1.7100000e+01	   1.3359181e-02	
   9.8000000e-01	   1.7400000e+01	   4.8321103e-02	
   9.8000000e-01	   1.7700000e+01	   8.1586994e-02	
   9.8000000e-01	   1.8000000e+01	   1.1178242e-01	
   9.8000000e-01	   1.8300000e+01	   1.3760457e-01	
   9.8000000e-01	   1.8600000e+01	   1.5786874e-01	
   9.8000000e-01	   1.8900000e+01	   1.7155303e-01	
   9.8000000e-01	   1.9200000e+01	   1.7783993e-01	
   9.8000000e-01	   1.9500000e+01	   1.7615389e-01	
   9.8000000e-01	   1.9800000e+01	   1.6619360e-01	
   9.8000000e-01	   2.0100000e+01	   1.4795826e-01	
   9.8000000e-01	   2.0400000e+01	   1.2176691e-01	
   9.8000000e-01	   2.0700000e+01	   8.8270282e-02	
   9.8000000e-01	   2.1000000e+01	   4.8454712e-02	
   9.8000000e-01	   2.1300000e+01	   3.6377709e-03	
   9.8000000e-01	   2.1600000e+01	  -4.4544384e-02	
   9.8000000e-01	   2.1900000e+01	  -9.4157873e-02	
   9.8000000e-01	   2.2200000e+01	  -1.4299984e-01	
   9.8000000e-01	   2.2500000e+01	  -1.8863461e-01	
   9.8000000e-01	   2.2800000e+01	  -2.2843650e-01	
   9.8000000e-01	   2.3100000e+01	  -2.5963859e-01	
   9.8000000e-01	   2.3400000e+01	  -2.7938626e-01	
   9.8000000e-01	   2.3700000e+01	  -2.8479459e-01	
   9.8000000e-01	   2.4000000e+01	  -2.7300841e-01	
   9.8000000e-01	   2.4300000e+01	  -2.4126502e-01	
   9.8000000e-01	   2.4600000e+01	  -1.8696493e-01	
   9.8000000e-01	   2.4900000e+01	  -1.0778301e-01	
   9.8000000e-01	   2.5200000e+01	  -1.9718372e-03	
   9.8000000e-01	   2.5500000e+01	   1.3050965e-01	
   9.8000000e-01	   2.5800000e+01	   2.8368904e-01	
   9.8000000e-01	   2.6100000e+01	   4.3067313e-01	
   9.8000000e-01	   2.6400000e+01	   4.8187408e-01	
   9.8000000e-01	   2.6700000e+01	   2.2615892e-01	
   9.8000000e-01	   2.7000000e+01	  -3.3450981e-01	
   9.8000000e-01	   2.7300000e+01	   0.0000000e+00	
   9.8000000e-01	   2.7600000e+01	   0.0000000e+00	
   9.8000000e-01	   2.7900000e+01	   0.0000000e+00	
   9.8000000e-01	   2.8200000e+01	   0.0000000e+00	
   9.8000000e-01	   2.8500000e+01	   0.0000000e+00	
   9.8000000e-01	   2.8800000e+01	   0.0000000e+00	
   9.8000000e-01	   2.9100000e+01	   0.0000000e+00	
   9.8000000e-01	   2.9400000e+01	   0.0000000e+00	
   9.8000000e-01	   2.9700000e+01	   0.0000000e+00	
   9.8000000e-01	   3.0000000e+01	   0.0000000e+00	
   1.0000000e+00	   0.0000000e+00	   0.0000000e+00	
   1.0000000e+00	   3.0000000e-01	   0.0000000e+00	
   1.0000000e+00	   6.0000000e-01	   0.0000000e+00	
   1.0000000e+00	   9.0000000e-01	   0.0000000e+00	
   1.0000000e+00	   1.2000000e+00	   0.0000000e+00	
   1.0000000e+00	   1.5000000e+00	   0.0000000e+00	
   1.0000000e+00	   1.8000000e+00	   0.0000000e+00	
   1.0000000e+00	   2.1000000e+00	   0.0000000e+00	
   1.0000000e+00	   2.4000000e+00	   0.0000000e+00	
   1.0000000e+00	   2.7000000e+00	   0.0000000e+00	
   1.0000000e+00	   3.0000000e+00	   5.9517529e-01	
   1.0000000e+00	   3.3000000e+00	   3.8446371e-01	
   1.0000000e+00	   3.6000000e+00	   2.0553009e-01	
   1.0000000e+00	   3.9000000e+00	   5.7523940e-02	
   1.0000000e+00	   4.2000000e+00	  -6.0830414e-02	
   1.0000000e+00	   4.5000000e+00	  -1.5119617e-01	
   1.0000000e+00	   4.8000000e+00	  -2.1557938e-01	
   1.0000000e+00	   5.1000000e+00	  -2.5627843e-01	
   1.0000000e+00	   5.4000000e+00	  -2.7582889e-01	
   1.0000000e+00	   5.7000000e+00	  -2.7694488e-01	
   1.0000000e+00	   6.0000000e+00	  -2.6245846e-01	
   1.0000000e+00	   6.3000000e+00	  -2.3525829e-01	
   1.0000000e+00	   6.6000000e+00	  -1.9822890e-01	
   1.0000000e+00	   6.9000000e+00	  -1.5419194e-01	
   1.0000000e+00	   7.2000000e+00	  -1.0585072e-01	
   1.0000000e+00	   7.5000000e+00	  -5.5739090e-02	
   1.0000000e+00	   7.8000000e+00	  -6.1757505e-03	
   1.0000000e+00	   8.1000000e+00	   4.0775006e-02	
   1.0000000e+00	   8.4000000e+00	   8.3335492e-02	
   1.0000000e+00	   8.7000000e+00	   1.2003910e-01	
   1.0000000e+00	   9.0000000e+00	   1.4974671e-01	
   1.0000000e+00	   9.3000000e+00	   1.7165475e-01	
   1.0000000e+00	   9.6000000e+00	   1.8529500e-01	
   1.0000000e+00	   9.9000000e+00	   1.9052629e-01	
   1.0000000e+00	   1.0200000e+01	   1.8751839e-01	
   1.0000000e+00	   1.0500000e+01	   1.7672880e-01	
   1.0000000e+00	   1.0800000e+01	   1.5887298e-01	
   1.0000000e+00	   1.1100000e+01	   1.3488904e-01	
   1.0000000e+00	   1.1400000e+01	   1.0589780e-01	
   1.0000000e+00	   1.1700000e+01	   7.3159253e-02	
   1.0000000e+00	   1.2000000e+01	   3.8026728e-02	
   1.0000000e+00	   1.2300000e+01	   1.8998323e-03	
   1.0000000e+00	   1.2600000e+01	  -3.3822539e-02	
   1.0000000e+00	   1.2900000e+01	  -6.7787930e-02	
   1.0000000e+00	   1.3200000e+01	  -9.8733622e-02	
   1.0000000e+00	   1.3500000e+01	  -1.2552639e-01	
   1.0000000e+00	   1.3800000e+01	  -1.4719775e-01	
   1.0000000e+00	   1.4100000e+01	  -1.6297371e-01	
   1.0000000e+00	   1.4400000e+01	  -1.7229842e-01	
   1.0000000e+00	   1.4700000e+01	  -1.7485100e-01	
   1.0000000e+00	   1.5000000e+01	  -1.7055519e-01	
   1.0000000e+00	   1.5300000e+01	  -1.5958158e-01	
   1.0000000e+00	   1.5600000e+01	  -1.4234229e-01	
   1.0000000e+00	   1.5900000e+01	  -1.1947841e-01	
   1.0000000e+00	   1.6200000e+01	  -9.1840275e-02	
   1.0000000e+00	   1.6500000e+01	  -6.0461265e-02	
   1.0000000e+00	   1.6800000e+01	  -2.6525719e-02	
   1.0000000e+00	   1.7100000e+01	   8.6682452e-03	
   1.0000000e+00	   1.7400000e+01	   4.3750044e-02	
   1.0000000e+00	   1.7700000e+01	   7.7321016e-02	
   1.0000000e+00	   1.8000000e+01	   1.0800077e-01	
   1.0000000e+00	   1.8300000e+01	   1.3447428e-01	
   1.0000000e+00	   1.8600000e+01	   1.5553857e-01	
   1.0000000e+00	   1.8900000e+01	   1.7014766e-01	
   1.0000000e+00	   1.9200000e+01	   1.7745466e-01	
   1.0000000e+00	   1.9500000e+01	   1.7684995e-01	
   1.0000000e+00	   1.9800000e+01	   1.6799418e-01	
   1.0000000e+00	   2.0100000e+01	   1.5084541e-01	
   1.0000000e+00	   2.0400000e+01	   1.2567940e-01	
   1.0000000e+00	   2.0700000e+01	   9.3102485e-02	
   1.0000000e+00	   2.1000000e+01	   5.4056536e-02	
   1.0000000e+00	   2.1300000e+01	   9.8157338e-03	
   1.0000000e+00	   2.1600000e+01	  -3.8025007e-02	
   1.0000000e+00	   2.1900000e+01	  -8.7569819e-02	
   1.0000000e+00	   2.2200000e+01	  -1.3664961e-01	
   1.0000000e+00	   2.2500000e+01	  -1.8285725e-01	
   1.0000000e+00	   2.2800000e+01	  -2.2358959e-01	
   1.0000000e+00	   2.3100000e+01	  -2.5609546e-01	
   1.0000000e+00	   2.3400000e+01	  -2.7752865e-01	
   1.0000000e+00	   2.3700000e+01	  -2.8500485e-01	
   1.0000000e+00	   2.4000000e+01	  -2.7566139e-01	
   1.0000000e+00	   2.4300000e+01	  -2.4671957e-01	
   1.0000000e+00	   2.4600000e+01	  -1.9555337e-01	
   1.0000000e+00	   2.4900000e+01	  -1.1979102e-01	
   1.0000000e+00	   2.5200000e+01	  -1.7573576e-02	
   1.0000000e+00	   2.5500000e+01	   1.1150210e-01	
   1.0000000e+00	   2.5800000e+01	   2.6276382e-01	
   1.0000000e+00	   2.6100000e+01	   4.1370856e-01	
   1.0000000e+00	   2.6400000e+01	   4.8683474e-01	
   1.0000000e+00	   2.6700000e+01	   2.8700444e-01	
   1.0000000e+00	   2.7000000e+01	  -2.8887794e-01	
   1.0000000e+00	   2.7300000e+01	   0.0000000e+00	
   1.0000000e+00	   2.7600000e+01	   0.0000000e+00	
   1.0000000e+00	   2.7900000e+01	   0.0000000e+00	
   1.0000000e+00	   2.8200000e+01	   0.0000000e+00	
   1.0000000e+00	   2.8500000e+01	   0.0000000e+00	
   1.0000000e+00	   2.8800000e+01	   0.0000000e+00	
   1.0000000e+00	   2.9100000e+01	   0.0000000e+00	
   1.0000000e+00	   2.9400000e+01	   0.0000000e+00	
   1.0000000e+00	   2.9700000e+01	   0.0000000e+00	
   1.0000000e+00	   3.0000000e+01	   0.0000000e+00	


==> data/mDesired.dat <==
tau	1	
-2.75	0
-2.6789	0
-2.6077	0
-2.5366	0
-2.4654	0
-2.3943	0
-2.3232	0
-2.252	0
-2.1809	0
-2.1097	0
-2.0386	0
-1.9675	0
-1.8963	0
-1.8252	0
-1.754	0
-1.6829	0
-1.6118	0
-1.5406	0
-1.4695	0
-1.3983	0
-1.3272	0
-1.2561	0
-1.1849	0
-1.1138	0
-1.0426	0
-0.97149	0
-0.90035	0
-0.82921	0
-0.75807	0
-0.68693	0
-0.61579	0
-0.54465	0
-0.47351	0
-0.40237	0
-0.33123	0
-0.26009	0
-0.18895	0
-0.11781	0
-0.046669	0
0.024471	0
0.095611	0
0.16675	0
0.23789	0
0.30903	0
0.38017	0
0.45131	0
0.52245	0
0.59359	0
0.66473	0
0.73587	0
0.80701	0
0.87815	0
0.94929	0
1.0204	0
1.0916	0
1.1627	0
1.2339	0
1.305	0
1.3761	0
1.4473	0
1.5184	0
1.5896	0
1.6607	0
1.7318	0
1.803	0
1.8741	0
1.9453	0
2.0164	0
2.0875	0
2.1587	0
2.2298	0
2.301	0
2.3721	0
2.4432	0
2.5144	0
2.5855	0
2.6567	0
2.7278	0
2.7989	0.75439
2.8701	0.6964
2.9412	0.64022
3.0124	0.58586
3.0835	0.5333
3.1546	0.48255
3.2258	0.43361
3.2969	0.38646
3.3681	0.3411
3.4392	0.29753
3.5103	0.25572
3.5815	0.21567
3.6526	0.17736
3.7238	0.14079
3.7949	0.10592
3.866	0.07276
3.9372	0.041273
4.0083	0.011446
4.0795	-0.016743
4.1506	-0.043318
4.2217	-0.0683
4.2929	-0.091714
4.364	-0.11359
4.4352	-0.13394
4.5063	-0.15281
4.5774	-0.17022
4.6486	-0.1862
4.7197	-0.20077
4.7909	-0.21398
4.862	-0.22585
4.9332	-0.23642
5.0043	-0.24572
5.0754	-0.25378
5.1466	-0.26063
5.2177	-0.26632
5.2889	-0.27088
5.36	-0.27435
5.4311	-0.27675
5.5023	-0.27814
5.5734	-0.27854
5.6446	-0.278
5.7157	-0.27655
5.7868	-0.27423
5.858	-0.27108
5.9291	-0.26714
6.0003	-0.26244
6.0714	-0.25703
6.1425	-0.25094
6.2137	-0.24422
6.2848	-0.2369
6.356	-0.22901
6.4271	-0.22061
6.4982	-0.21171
6.5694	-0.20238
6.6405	-0.19263
6.7117	-0.18251
6.7828	-0.17205
6.8539	-0.1613
6.9251	-0.15028
6.9962	-0.13903
7.0674	-0.12759
7.1385	-0.11599
7.2096	-0.10426
7.2808	-0.092431
7.3519	-0.080544
7.4231	-0.068627
7.4942	-0.05671
7.5653	-0.044822
7.6365	-0.032992
7.7076	-0.02125
7.7788	-0.0096213
7.8499	0.0018668
7.921	0.013189
7.9922	0.02432
8.0633	0.035238
8.1345	0.045918
8.2056	0.05634
8.2767	0.066482
8.3479	0.076325
8.419	0.085851
8.4902	0.095041
8.5613	0.10388
8.6324	0.11235
8.7036	0.12044
8.7747	0.12813
8.8459	0.13541
8.917	0.14228
8.9881	0.14872
9.0593	0.15471
9.1304	0.16026
9.2016	0.16536
9.2727	0.17
9.3438	0.17417
9.415	0.17787
9.4861	0.18111
9.5573	0.18387
9.6284	0.18615
9.6995	0.18796
9.7707	0.1893
9.8418	0.19017
9.913	0.19056
9.9841	0.1905
10.055	0.18998
10.126	0.189
10.198	0.18758
10.269	0.18571
10.34	0.18342
10.411	0.18071
10.482	0.17758
10.553	0.17405
10.624	0.17013
10.696	0.16584
10.767	0.16118
10.838	0.15617
10.909	0.15082
10.98	0.14514
11.051	0.13916
11.122	0.13289
11.193	0.12633
11.265	0.11952
11.336	0.11246
11.407	0.10518
11.478	0.097687
11.549	0.090002
11.62	0.082143
11.691	0.074129
11.763	0.065978
11.834	0.057708
11.905	0.049339
11.976	0.040888
12.047	0.032375
12.118	0.023819
12.189	0.015238
12.261	0.0066513
12.332	-0.0019228
12.403	-0.010466
12.474	-0.018959
12.545	-0.027385
12.616	-0.035725
12.687	-0.043962
12.759	-0.052078
12.83	-0.060057
12.901	-0.067882
12.972	-0.075536
13.043	-0.083003
13.114	-0.090269
13.185	-0.097317
13.257	-0.10413
13.328	-0.11071
13.399	-0.11702
13.47	-0.12306
13.541	-0.12882
13.612	-0.13428
13.683	-0.13944
13.755	-0.14428
13.826	-0.14879
13.897	-0.15297
13.968	-0.1568
14.039	-0.16028
14.11	-0.1634
14.181	-0.16616
14.253	-0.16855
14.324	-0.17056
14.395	-0.17219
14.466	-0.17345
14.537	-0.17432
14.608	-0.1748
14.679	-0.1749
14.751	-0.17461
14.822	-0.17393
14.893	-0.17287
14.964	-0.17143
15.035	-0.16961
15.106	-0.16742
15.177	-0.16485
15.248	-0.16193
15.32	-0.15864
15.391	-0.155
15.462	-0.15102
15.533	-0.1467
15.604	-0.14206
15.675	-0.1371
15.746	-0.13183
15.818	-0.12627
15.889	-0.12043
15.96	-0.11431
16.031	-0.10794
16.102	-0.10132
16.173	-0.094467
16.244	-0.087399
16.316	-0.080131
16.387	-0.072676
16.458	-0.06505
16.529	-0.057271
16.6	-0.049354
16.671	-0.041316
16.742	-0.033176
16.814	-0.02495
16.885	-0.016656
16.956	-0.0083132
17.027	6.1364e-05
17.098	0.0084487
17.169	0.01683
17.24	0.025188
17.312	0.033502
17.383	0.041755
17.454	0.049927
17.525	0.057999
17.596	0.065955
17.667	0.073773
17.738	0.081438
17.81	0.08893
17.881	0.096231
17.952	0.10332
18.023	0.11019
18.094	0.11682
18.165	0.12318
18.236	0.12927
18.308	0.13507
18.379	0.14057
18.45	0.14574
18.521	0.15057
18.592	0.15506
18.663	0.15919
18.734	0.16294
18.806	0.1663
18.877	0.16926
18.948	0.17182
19.019	0.17396
19.09	0.17567
19.161	0.17694
19.232	0.17778
19.303	0.17816
19.375	0.17809
19.446	0.17756
19.517	0.17657
19.588	0.17511
19.659	0.17319
19.73	0.17079
19.801	0.16793
19.873	0.1646
19.944	0.1608
20.015	0.15654
20.086	0.15183
20.157	0.14665
20.228	0.14104
20.299	0.13498
20.371	0.12849
20.442	0.12157
20.513	0.11425
20.584	0.10652
20.655	0.09841
20.726	0.089923
20.797	0.081076
20.869	0.071884
20.94	0.062366
21.011	0.052538
21.082	0.042419
21.153	0.03203
21.224	0.021391
21.295	0.010523
21.367	-0.00054912
21.438	-0.011803
21.509	-0.023214
21.58	-0.034756
21.651	-0.046403
21.722	-0.058127
21.793	-0.0699
21.865	-0.081693
21.936	-0.093476
22.007	-0.10522
22.078	-0.11689
22.149	-0.12846
22.22	-0.13989
22.291	-0.15114
22.363	-0.1622
22.434	-0.17302
22.505	-0.18356
22.576	-0.19379
22.647	-0.20368
22.718	-0.21318
22.789	-0.22227
22.861	-0.2309
22.932	-0.23903
23.003	-0.24664
23.074	-0.25367
23.145	-0.26009
23.216	-0.26587
23.287	-0.27096
23.358	-0.27533
23.43	-0.27893
23.501	-0.28174
23.572	-0.28371
23.643	-0.28479
23.714	-0.28496
23.785	-0.28418
23.856	-0.28241
23.928	-0.27961
23.999	-0.27574
24.07	-0.27077
24.141	-0.26466
24.212	-0.25738
24.283	-0.24889
24.354	-0.23916
24.426	-0.22815
24.497	-0.21583
24.568	-0.20217
24.639	-0.18714
24.71	-0.17071
24.781	-0.15285
24.852	-0.13353
24.924	-0.11274
24.995	-0.090443
25.066	-0.066633
25.137	-0.041295
25.208	-0.014425
25.279	0.013971
25.35	0.043878
25.422	0.075259
25.493	0.10806
25.564	0.14218
25.635	0.17749
25.706	0.2138
25.777	0.25083
25.848	0.28821
25.92	0.32542
25.991	0.36176
26.062	0.39631
26.133	0.42785
26.204	0.45479
26.275	0.47511
26.346	0.48629
26.418	0.48526
26.489	0.46844
26.56	0.43184
26.631	0.37147
26.702	0.28405
26.773	0.16835
26.844	0.027582
26.915	-0.12659
26.987	-0.26755
27.058	-0.34322
27.129	-0.25953
27.2	0.14509
27.271	0
27.342	0
27.413	0
27.485	0
27.556	0
27.627	0
27.698	0
27.769	0
27.84	0
27.911	0
27.983	0
28.054	0
28.125	0
28.196	0
28.267	0
28.338	0
28.409	0
28.481	0
28.552	0
28.623	0
28.694	0
28.765	0
28.836	0
28.907	0
28.979	0
29.05	0
29.121	0
29.192	0
29.263	0
29.334	0
29.405	0
29.477	0
29.548	0
29.619	0
29.69	0
29.761	0
29.832	0
29.903	0
29.975	0
30.046	0
30.117	0
30.188	0
30.259	0
30.33	0
30.401	0
30.473	0
30.544	0
30.615	0
30.686	0
30.757	0
30.828	0
30.899	0
30.97	0
31.042	0
31.113	0
31.184	0
31.255	0
31.326	0
31.397	0
31.468	0
31.54	0
31.611	0
31.682	0
31.753	0
31.824	0
31.895	0
31.966	0
32.038	0
32.109	0
32.18	0
32.251	0
32.322	0
32.393	0
32.464	0
32.536	0
32.607	0
32.678	0
32.749	0


==> data/n.dat <==
tau	n1	n2	
0	0	0.32845
0.15	0	0.90708
0.3	0	0.84942
0.45	0	0.76953
0.6	0	0.70395
0.75	0	0.61852
0.9	0	0.54663
1.05	0	0.47254
1.2	0	0.37604
1.35	0.71259	0.30851
1.5	0.59518	0.24443
1.65	0.48581	0.16578
1.8	0.38446	0.092999
1.95	0.29107	0.026192
2.1	0.20553	-0.041976
2.25	0.12773	-0.10716
2.4	0.057524	-0.16933
2.55	-0.0052644	-0.23029
2.7	-0.06083	-0.2863
2.85	-0.10939	-0.33943
3	-0.1512	-0.37649
3.15	-0.1865	-0.41959
3.3	-0.0272	-0.44641
3.45	-0.080381	-0.48465
3.6	-0.12594	-0.5022
3.75	-0.16419	-0.51141
3.9	-0.1955	-0.52909
4.05	-0.22022	-0.52857
4.2	-0.23874	-0.51726
4.35	-0.25145	-0.51599
4.5	-0.25875	-0.49921
4.65	-0.26104	-0.47171
4.8	-0.25875	-0.43957
4.95	-0.25229	-0.41002
5.1	-0.24209	-0.37069
5.25	-0.22855	-0.33601
5.4	-0.21211	-0.3019
5.55	-0.19316	0.60625
5.7	-0.1721	0.42525
5.85	-0.14935	0.30759
6	-0.12527	0.21158
6.15	-0.10023	0.12541
6.3	-0.074603	0.047169
6.45	-0.048714	-0.02254
6.6	-0.02289	-0.082935
6.75	0.0025653	-0.13365
6.9	0.027369	-0.17474
7.05	0.051258	-0.20657
7.2	0.073991	-0.22967
7.35	0.09535	-0.24471
7.5	0.11514	-0.25239
7.65	0.13319	-0.25343
7.8	0.14935	-0.24855
7.95	0.1635	-0.23848
8.1	0.17553	-0.22391
8.25	0.18538	-0.20553
8.4	0.19299	-0.184
8.55	0.19833	-0.15995
8.7	0.2014	-0.13396
8.85	0.20221	-0.10662
9	0.2008	-0.078459
9.15	0.19723	-0.049971
9.3	0.19156	-0.021618
9.45	0.18391	0.0061757
9.6	0.17438	0.033025
9.75	0.16309	0.058586
9.9	0.15018	0.082553
10.05	0.13582	0.10466
10.2	0.12015	0.12468
10.35	0.10336	0.14244
10.5	0.085632	0.15777
10.65	0.067144	0.17058
10.8	0.048089	0.18079
10.95	0.028662	0.18837
11.1	0.0090575	0.1933
11.25	-0.010531	0.19563
11.4	-0.029911	0.1954
11.55	-0.048896	0.19272
11.7	-0.067303	0.18769
11.85	-0.084958	0.18045
12	-0.10169	0.17117
12.15	-0.11735	0.16003
12.3	-0.13179	0.14722
12.45	-0.14487	0.13295
12.6	-0.15647	0.11745
12.75	-0.16649	0.10095
12.9	-0.17483	0.083685
13.05	-0.18142	0.065899
13.2	-0.1862	0.047835
13.35	-0.18913	0.029733
13.5	-0.19018	0.011832
13.65	-0.18934	-0.0056391
13.8	-0.18663	-0.022457
13.95	-0.18206	-0.038411
14.1	-0.17568	-0.053303
14.25	-0.16756	-0.066948
14.4	-0.15776	-0.07918
14.55	-0.14639	-0.089849
14.7	-0.13355	-0.098826
14.85	-0.11935	-0.106
15	-0.10394	-0.11129
15.15	-0.08746	-0.11462
15.3	-0.07007	-0.11595
15.45	-0.051937	-0.11527
15.6	-0.033238	-0.11258
15.75	-0.014154	-0.10791
15.9	0.005124	-0.1013
16.05	0.024405	-0.092831
16.2	0.043494	-0.082599
16.35	0.062195	-0.07072
16.5	0.080314	-0.057329
16.65	0.097658	-0.04258
16.8	0.11404	-0.026646
16.95	0.12928	-0.0097128
17.1	0.1432	0.0080191
17.25	0.15563	0.026338
17.4	0.16643	0.045021
17.55	0.17545	0.063842
17.7	0.18257	0.082567
17.85	0.18766	0.10096
18	0.19064	0.11878
18.15	0.19144	0.13581
18.3	0.18998	0.1518
18.45	0.18623	0.16655
18.6	0.18018	0.17984
18.75	0.17184	0.19148
18.9	0.16122	0.20128
19.05	0.14838	0.20909
19.2	0.1334	0.21477
19.35	0.11637	0.21819
19.5	0.097414	0.21927
19.65	0.076686	0.21794
19.8	0.054354	0.21416
19.95	0.030613	0.20793
20.1	0.0056808	0.19929
20.25	-0.020202	0.18829
20.4	-0.046772	0.17504
20.55	-0.073745	0.15968
20.7	-0.10082	0.14238
20.85	-0.12767	0.12335
21	-0.15396	0.10286
21.15	-0.17932	0.081186
21.3	-0.2034	0.058674
21.45	-0.22581	0.035691
21.6	-0.24614	0.01265
21.75	-0.264	-0.010001
21.9	-0.27898	-0.031776
22.05	-0.29066	-0.052153
22.2	-0.29862	-0.070575
22.35	-0.30243	-0.086451
22.5	-0.30169	-0.099154
22.65	-0.29596	-0.10802
22.8	-0.28484	-0.11234
22.95	-0.26794	-0.11136
23.1	-0.24485	-0.10424
23.25	-0.2152	-0.090015
23.4	-0.17866	-0.067605
23.55	-0.13491	-0.035766
23.7	-0.083727	0.006735
23.85	-0.025011	0.060444
24	0.041074	0.12311
24.15	0.11387	0.18382
24.3	0.19179	0.20805
24.45	0.27151	0.10106
24.6	0.34663	0.13256
24.75	0.40555	0.13473
24.9	0.42877	0.12917
25.05	0.38677	0.12264
25.2	0.24372	0.11038
25.35	-0.017947	0.095969
25.5	-0.31106	0.075067
25.65	-0.19183	0.049276
25.8	0.0056328	0.037097
25.95	0.022052	0.015214
26.1	0.039998	-0.0065352
26.25	0.059144	-0.022407
26.4	0.078813	-0.043447
26.55	0.097687	-0.064677
26.7	0.11335	-0.084175
26.85	0.12164	-0.10287
27	0.11601	-0.11838
27.15	0.087702	-0.13592
27.3	0.029477	-0.14374
27.45	-0.04977	-0.15498
27.6	-0.080315	-0.15386
27.75	0	-0.16181
27.9	0	-0.16677
28.05	0	-0.16404
28.2	0	-0.16605
28.35	0	-0.15857
28.5	0	-0.15837
28.65	0	-0.15472
28.8	0	-0.148
28.95	0	-0.13187
29.1	0	-0.11726
29.25	0	-0.094131
29.4	0	-0.060487
29.55	0	-0.013369
29.7	0	0.035795
29.85	0	0.043437
30	0	0


==> data/signals.dat <==
t	u1	u2	f1	f2	f3	d1	d2	d3	
0	0	0	0	0	0	0	0	0
1.4	-2.2003e-06	0.00043209	0	0	0	0	0	4.5095
2.8	-0.0063879	0.14072	0	0	0	-0.7	-0.3	6.8981
4.2	-0.098375	0.9854	0	0	0	0.7	0.3	6.0425
5.6	-0.38491	2.348	0	0	0	0.7	0.3	2.345
7	-0.83011	3.3055	0	0	0	0.7	0.3	-2.4554
8.4	-1.2751	3.511	0	0	0	-0.7	0.3	-6.101
9.8	-1.5612	3.5128	0	0	0	-0.7	-0.3	-6.8772
11.2	-1.6529	3.5128	0	0	0	-0.7	-0.3	-4.419
12.6	-1.6592	3.5128	0	0	0	0.7	-0.3	0.11754
14	-1.6592	3.5128	0	0	0	0.7	0.3	4.5988
15.4	-1.6592	3.5128	0	0	0	0.7	0.3	6.9171
16.8	-1.6592	3.5128	0	0	0	0.7	0.3	5.9823
18.2	-1.6592	3.5128	0	0	0	-0.7	0.3	2.2339
19.6	-1.6592	3.5128	0	0	0	-0.7	-0.3	-2.5651
21	-1.6592	3.5128	0	0	0	-0.7	-0.3	-6.1577
22.4	-1.6592	3.5128	0	0	0	0.7	-0.3	-6.8543
23.8	-1.6592	3.5128	0	0	0	0.7	0.3	-4.3272
25.2	-1.6592	3.5128	0	0	0	0.7	0.3	0.23505
26.6	-1.6592	3.5128	0	0	0	-0.7	0.3	4.6867
28	-1.6592	3.5128	0	0	0	0	0	6.9342
29.4	-1.6592	3.5128	0	0	0	0	0	5.9204
30.8	-1.6592	3.5128	0	0	0	0	0	2.1222
32.2	-1.6592	3.5128	0	0	0	0	0	-2.6741
33.6	-1.6592	3.5128	0	0	0	-0.7	-0.3	-6.2128
35	-1.6592	3.5128	0	0	0	0.7	0.3	-6.8295
36.4	-1.6592	3.5128	0	0	0	0.7	0.3	-4.2342
37.8	-1.6592	3.5128	0	0	0	0.7	-0.3	0.35249
39.2	-1.6592	3.5128	0	0	0	-0.7	-0.3	4.7734
40.6	-1.6592	3.5128	0	0	0	-0.7	-0.3	6.9493
42	-1.6592	3.5128	0	0	0	-0.7	-0.3	5.8569
43.4	-1.6592	3.5128	0	0	0	0.7	0.3	2.0099
44.8	-1.6592	3.5128	0	0	0	0.7	0.3	-2.7824
46.2	-1.6592	3.5128	0	0	0	0.7	0.3	-6.2661
47.6	-1.6592	3.5128	0	0	0	-0.7	-0.3	-6.8027
49	-1.6592	3.5128	0	0	0	-0.7	-0.3	-4.14
50.4	-1.6592	3.5128	0	0	0	-0.7	-0.3	0.46983
51.8	-1.6592	3.5128	0	0	0	0.7	0.3	4.8587
53.2	-1.6592	3.5128	0	0	0	0.7	0.3	6.9624
54.6	-1.6592	3.5128	0	0	0	0.7	0.3	5.7917
56	-1.6592	3.5128	0	0	0	-0.7	-0.3	1.897
57.4	-1.6592	3.5128	0	0	0	0	0	-2.8898
58.8	-1.6592	3.5128	0	0	0	0	0	-6.3176
60.2	-1.6592	3.5128	0	0	0	0	0	-6.7741
61.6	-1.6592	3.5128	0	0	0	0	0	-4.0446
63	-1.6592	3.5128	0	0	0	-0.7	0.3	0.58704
64.4	-1.6592	3.5128	0	0	0	0.7	-0.3	4.9426
65.8	-1.6592	3.5128	0	0	0	0.7	-0.3	6.9736
67.2	-1.6592	3.5128	0	0	0	0.7	-0.3	5.7248
68.6	-1.6592	3.5128	0	0	0	-0.7	-0.3	1.7836
70	-1.6592	3.5128	0.00375	0	0	-0.7	0.3	-2.9965
71.4	-1.6592	3.5128	6.752	0	0	-0.7	0.3	-6.3673
72.8	-1.6592	3.5128	12.056	0	0	0.7	0.3	-6.7435
74.2	-1.6592	3.5128	14.782	0	0	0.7	-0.3	-3.9481
75.6	-1.6583	3.5128	14.347	0	0	0.7	-0.3	0.70408
77	-1.5603	3.5128	10.844	0	0	0.7	-0.3	5.0252
78.4	-0.94423	3.5128	5.0214	0	0	-0.7	-0.3	6.9828
79.8	0.40307	3.5054	-1.8748	0	0	-0.7	0.3	5.6564
81.2	2.1124	3.3308	-8.37	0	0	-0.7	0.3	1.6697
82.6	3.5435	2.8358	-13.075	0	0	0.7	0.3	-3.1023
84	4.2627	2.302	-14.984	0	0	0.7	0.3	-6.4152
85.4	4.403	2.0661	-13.689	0	0	-0.7	-0.3	-6.711
86.8	4.4055	2.0482	-9.4663	0	0	-0.7	-0.3	-3.8505
88.2	4.4055	2.0482	-3.2191	0	0	0	0	0.82092
89.6	4.4055	2.0482	3.7165	0	0	0	0	5.1063
91	4.4055	2.0482	9.8573	0	0	0	0	6.9901
92.4	4.4055	2.0482	13.89	0	0	0	0	5.5864
93.8	4.4055	2.0482	14.953	0	0	-0.7	-0.3	1.5553
95.2	4.4055	2.1043	12.817	0	0	0.7	0.3	-3.2072
96.6	4.4055	2.707	7.941	0	0	0.7	0.3	-6.4614
98	4.4055	3.9624	1.3665	0	0	-0.7	0.3	-6.6766
99.4	4.4055	5.0575	-5.5002	0	0	-0.7	-0.3	-3.7518
100.8	4.4055	5.4069	-11.191	0	0	-0.7	-0.3	0.93754
102.2	4.4055	5.4179	-14.488	0	0	-0.7	-0.3	5.1859
103.6	4.4055	5.4179	-14.687	0	0	0.7	-0.3	6.9953
105	4.4055	5.4179	-11.745	0	0	0.7	0.3	5.5147
106.4	4.4055	5.4179	-6.2916	0	0	0.7	0.3	1.4405
107.8	4.4055	5.4179	0.50742	0	0	-0.7	0.3	-3.3112
109.2	4.4055	5.4179	7.198	0	0	-0.7	-0.3	-6.5057
110.6	4.4055	5.4179	12.349	0	0	-0.7	-0.3	-6.6404
112	4.4055	5.4179	14.86	0	0	0.7	-0.3	-3.6521
113.4	4.4055	5.4179	14.192	0	0	0.7	-0.3	1.0539
114.8	4.4055	5.4179	10.49	0	0	0.7	0.3	5.2642
116.2	4.4055	5.4179	4.544	0	0	-0.7	0.3	6.9986
117.6	4.4055	5.4179	-2.3734	0	0	0	0	5.4416
119	4.4055	5.4179	-8.7833	0	0	0	0	1.3253
120.4	4.4055	5.4179	-13.315	0	0	0	0	-3.4143
121.8	4.4055	5.4179	-14.999	0	0	0	0	-6.5481
123.2	4.4055	5.4179	-13.475	0	0	-0.7	-0.3	-6.6023
124.6	4.4055	5.4179	-9.0703	0	0	0.7	0.3	-3.5513
126	4.4055	5.4179	-2.7254	0	0	0.7	0.3	1.1699
127.4	4.4055	5.4179	4.2024	0	0	0.7	0.3	5.3409
128.8	4.4055	5.4179	10.231	0	0	-0.7	-0.3	7
130.2	4.4055	5.3473	14.072	0	0	-0.7	-0.3	5.3669
131.6	4.4055	4.1387	14.904	0	0	-0.7	-0.3	1.2097
133	4.4055	1.1055	12.548	0	0	0.7	0.3	-3.5165
134.4	4.4055	-1.9174	7.5092	0	0	0.7	0.3	-6.5888
135.8	4.4055	-3.1094	0.86417	0	0	0.7	0.3	-6.5623
137.2	4.4055	-3.1772	-5.9657	0	0	-0.7	-0.3	-3.4495
138.6	4.4055	-3.1772	-11.52	0	0	-0.7	-0.3	1.2857
140	4.4055	-3.1772	-14.61	0	0	-0.7	-0.3	5.4161
141.4	4.4055	-3.1772	-14.576	0.13985	0	0.7	-0.3	6.9993
142.8	4.4055	-3.1772	-11.425	0.27985	0	0.7	0.3	5.2906
144.2	4.4055	-3.1772	-5.8309	0.41985	0	0.7	0.3	1.0937
145.6	4.4055	-3.1772	1.0105	0.55985	0	-0.7	-0.3	-3.6176
147	4.4055	-3.1772	7.6358	0.69985	0	0.7	0.3	-6.6275
148.4	4.4055	-3.1772	12.628	0.83985	0	0	0	-6.5204
149.8	4.4055	-3.1772	14.92	0.97985	0	0	0	-3.3467
151.2	4.4055	-3.1772	14.021	1.1198	0	0	0	1.401
152.6	4.4055	-3.1772	10.124	1.2598	0	0	0	5.4898
154	4.4055	-3.1772	4.0614	1.3998	0	-0.7	0.3	6.9967
155.4	4.4055	-3.1772	-2.8694	1.5398	0	0.7	-0.3	5.2129
156.8	4.4055	-3.1772	-9.1866	1.6798	0	0.7	-0.3	0.97747
158.2	4.4055	-3.1772	-13.539	1.8198	0	-0.7	-0.3	-3.7177
159.6	4.4055	-3.1772	-14.996	1.9598	0	-0.7	0.3	-6.6644
161	4.4055	-3.1748	-13.247	2.0998	0	-0.7	0.3	-6.4768
162.4	4.4055	-2.9041	-8.664	2.2398	0	-0.7	0.3	-3.243
163.8	4.4055	-1.6482	-2.2285	2.3798	0	0.7	0.3	1.516
165.2	4.4055	0.13551	4.6835	2.5198	0	0.7	-0.3	5.562
166.6	4.4055	1.2387	10.594	2.6598	0	0.7	-0.3	6.9921
168	4.4055	1.421	14.239	2.7998	0	-0.7	-0.3	5.1338
169.4	4.4055	1.4216	14.839	2.9398	0	-0.7	0.3	0.86094
170.8	4.4055	1.4216	12.265	3.0798	0	-0.7	0.3	-3.8168
172.2	4.4055	1.4216	7.069	3.2198	0	0.7	0.3	-6.6994
173.6	4.4055	1.4216	0.36085	3.3598	0	0.7	0.3	-6.4313
175	4.4055	1.4216	-6.4244	3.4998	0	0.7	-0.3	-3.1384
176.4	4.4055	1.4216	-11.836	3.6398	0	-0.7	-0.3	1.6305
177.8	4.4055	1.4216	-14.716	3.7798	0	0	0	5.6326
179.2	4.4055	1.4216	-14.449	3.9198	0	0	0	6.9855
180.6	4.4055	1.4216	-11.092	4.0598	0	0	0	5.0531
182	4.4055	1.4216	-5.3635	4.1998	0	0	0	0.74417
183.4	4.4055	1.4216	1.5125	4.3398	0	-0.7	-0.3	-3.9148
184.8	4.4055	1.4216	8.065	4.4798	0	0.7	0.3	-6.7326
186.2	4.4055	1.4216	12.893	4.6198	0	0.7	0.3	-6.3839
187.6	4.4055	1.4216	14.963	4.7598	0	0.7	0.3	-3.0329
189	4.4055	1.4216	13.834	4.8998	0	-0.7	-0.3	1.7446
190.4	4.4055	1.4216	9.7464	5.0398	0	-0.7	-0.3	5.7016
191.8	4.4055	1.4216	3.5743	5.1798	0	-0.7	-0.3	6.977
193.2	4.4055	1.4216	-3.3622	5.3198	0	0.7	-0.3	4.9711
194.6	4.4055	1.4216	-9.5796	5.4598	0	0.7	0.3	0.6272
196	4.4055	1.4216	-13.748	5.5998	0	0.7	0.3	-4.0117
197.4	4.4055	1.4216	-14.977	5.7398	0	-0.7	0.3	-6.7638
198.8	4.4055	1.4216	-13.003	5.8798	0	-0.7	-0.3	-6.3348
200.2	4.4055	1.4216	-8.248	6.0198	0	-0.7	-0.3	-2.9265
201.6	4.4055	1.4216	-1.7292	6.1598	0	0.7	-0.3	1.8582
203	4.4002	1.4216	5.1594	6.2998	0	0.7	-0.3	5.7689
204.4	4.1738	1.4216	10.945	6.4398	0	0.7	0.3	6.9665
205.8	3.1127	1.4216	14.389	6.5798	0	-0.7	0.3	4.8876
207.2	1.0891	1.4216	14.757	6.7198	0	0.112	0.3	0.51004
208.6	-1.2602	1.4216	11.969	6.8598	0	0	0	-4.1074
210	-3.0574	1.4216	6.6208	6.9998	33.75	0	0	-6.7931
211.4	-3.8402	1.4216	-0.14288	7.1398	45	0	0	-6.2839
212.8	-3.9518	1.4216	-6.8759	7.2798	45	-0.7	-0.3	-2.8193
214.2	-3.9525	1.4216	-12.139	7.4198	45	0.7	0.3	1.9712
215.6	-3.9525	1.4216	-14.805	7.5598	45	0.7	0.3	5.8347
217	-3.9525	1.4216	-14.306	7.6998	45	0.7	0.3	6.954
218.4	-3.9525	1.4211	-10.747	7.8398	45	-0.7	-0.3	4.8028
219.8	-3.9525	1.304	-4.8901	7.9798	45	-0.7	-0.3	0.39274
221.2	-3.9525	0.64904	2.0127	8.1198	45	-0.7	-0.3	-4.202
222.6	-3.9525	-0.37089	8.4851	8.2598	45	0.7	0.3	-6.8205
224	-3.9525	-1.0637	13.143	8.3998	45	0.7	0.3	-6.2312
225.4	-3.9525	-1.2028	14.99	8.5398	45	0.7	0.3	-2.7113
226.8	-3.9525	-1.2037	13.632	8.6798	45	0.7	0.3	2.0837
228.2	-3.9525	-1.2037	9.358	8.8198	45	-0.7	-0.3	5.8988
229.6	-3.9525	-1.2037	3.0831	8.9598	45	-0.7	-0.3	6.9396
231	-3.9525	-1.2037	-3.8511	9.0998	45	-0.7	-0.3	4.7166
232.4	-3.9525	-1.2037	-9.9618	9.2398	45	0.7	0.3	0.27533
233.8	-3.9525	-1.2037	-13.942	9.3798	45	0.7	0.3	-4.2954
235.2	-3.9525	-1.2037	-14.941	9.5198	45	0.7	0.3	-6.846
236.6	-3.9525	-1.2037	-12.744	9.6598	45	-0.7	-0.3	-6.1768
238	-3.9525	-1.2037	-7.8226	9.7998	45	0	0	-2.6026
239.4	-3.9525	-1.2037	-1.2279	9.9398	45	0	0	2.1957
240.8	-3.9525	-1.2037	5.6294	10.08	45	0	0	5.9613
242.2	-3.9525	-1.2037	11.283	10.22	45	0	0	6.9232
243.6	-3.9525	-1.2037	14.523	10.36	45	-0.7	0.3	4.6291
245	-3.9525	-1.2037	14.658	10.5	45	0.7	-0.3	0.15784
246.4	-3.9525	-1.2037	11.658	10.64	45	0.7	-0.3	-4.3876
247.8	-3.9525	-1.2037	6.1651	10.78	45	0.7	-0.3	-6.8696
249.2	-3.9525	-1.2037	-0.64644	10.92	45	-0.7	0.3	-6.1206
250.6	-3.9525	-1.2037	-7.3197	11.06	45	-0.7	0.3	-2.4931
252	-3.9525	-1.2023	-12.428	11.2	45	-0.7	0.3	2.307
253.4	-3.9525	-0.91446	-14.878	11.34	45	0.7	0.3	6.022
254.8	-3.9525	0.63235	-14.146	11.48	45	0.7	-0.3	6.9049
256.2	-3.9533	2.9955	-10.39	11.62	45	0.7	-0.3	4.5403
257.6	-4.0138	4.5709	-4.4112	11.76	45	-0.7	-0.3	0.040311
259	-4.3562	4.8752	2.5107	11.9	45	-0.7	0.3	-4.4786
260.4	-5.0695	4.877	8.8957	12.04	45	-0.7	0.3	-6.8912
261.8	-5.9471	4.877	13.378	12.18	45	0.7	0.3	-6.0627
263.2	-6.6601	4.877	15	12.32	45	0.7	0.3	-2.3829
264.6	-7.0022	4.877	13.414	12.46	45	0.7	-0.3	2.4176
266	-7.0626	4.877	8.9591	12.6	45	-0.7	-0.3	6.0811
267.4	-7.0634	4.877	2.5884	12.74	45	0	0	6.8846
268.8	-7.0634	4.877	-4.3357	12.88	45	0	0	4.4502
270.2	-7.0634	4.877	-10.333	13.02	45	0	0	-0.077232
271.6	-7.0634	4.877	-14.12	13.16	45	0	0	-4.5683
273	-7.0634	4.877	-14.888	13.3	45	-0.7	-0.3	-6.9108
274.4	-7.0634	4.877	-12.472	13.44	45	0.7	0.3	-6.0031
275.8	-7.0634	4.877	-7.3885	13.58	45	0.7	0.3	-2.2721
277.2	-7.0634	4.877	-0.72524	13.72	45	0.7	0.3	2.5276
278.6	-7.0634	4.877	6.0931	13.86	45	-0.7	0.3	6.1385
280	-7.0634	4.877	11.608	14	45	-0.7	-0.3	6.8624


==> data/thresholds.dat <==
T	fb1	fb2	fb3	
15	1227.7	1141.8	1037.6
16	724.26	704.69	653.38
17	447.14	455.85	431.24
18	285.9	306	295.42
19	187.78	211.51	208.48
20	125.87	149.67	150.72
21	85.647	107.9	111.11
22	58.882	78.954	83.232
23	40.731	58.445	63.17
24	28.243	43.646	48.46
25	19.569	32.8	37.502
26	13.533	24.749	29.232
27	9.4202	18.71	22.936
28	6.8354	14.142	18.15
29	5.2029	10.667	14.496
30	4.1564	8.0126	11.662
31	3.468	5.984	9.4363
32	2.9717	4.4376	7.6724
33	2.5495	3.2691	6.2469
34	2.1758	2.4042	5.0868
35	1.8474	1.7977	4.1471
36	1.5788	1.4737	3.4
37	1.3557	1.34	2.8384
38	1.1734	1.2505	2.5134
39	1.0494	1.2024	2.3855
40	0.99482	1.1847	2.3421
41	0.98268	1.183	2.3324
42	0.98487	1.1891	2.3443
43	0.99203	1.1989	2.3654
44	0.99734	1.21	2.3873
45	0.98942	1.2204	2.4001
46	0.97466	1.2275	2.4053
47	0.96394	1.2279	2.4084
48	0.95921	1.2191	2.409
49	0.95535	1.2038	2.3975
50	0.95401	1.1826	2.3787

